Matrix cofactorization for joint spatial-spectral unmixing of hyperspectral images

Hyperspectral unmixing aims at identifying a set of elementary spectra and the corresponding mixture coefficients for each pixel of an image. As the elementary spectra correspond to the reflectance spectra of real materials, they are often very correlated yielding an ill-conditioned problem. To enrich the model and to reduce ambiguity due to the high correlation, it is common to introduce spatial information to complement the spectral information. The most common way to introduce spatial information is to rely on a spatial regularization of the abundance maps. In this paper, instead of considering a simple but limited regularization process, spatial information is directly incorporated through the newly proposed context of spatial unmixing. Contextual features are extracted for each pixel and this additional set of observations is decomposed according to a linear model. Finally the spatial and spectral observations are unmixed jointly through a cofactorization model. In particular, this model introduces a coupling term used to identify clusters of shared spatial and spectral signatures. An evaluation of the proposed method is conducted on synthetic and real data and shows that results are accurate and also very meaningful since they describe both spatially and spectrally the various areas of the scene.

==> Fig/ResAviris/endm_SISAL.txt <==
-6.1254e+01 -5.5336e+02 1.2347e+02 9.3803e+02 -1.3995e+02 1.1045e+02
-1.7576e+02 -1.2062e+03 6.2013e+02 1.7843e+03 -2.0664e+02 1.8999e+02
-2.2333e+02 -1.7634e+03 1.0106e+03 2.5292e+03 -3.0807e+02 2.7055e+02
-1.6965e+02 -2.2451e+03 1.3157e+03 3.1669e+03 -4.5335e+02 3.6163e+02
-5.8954e+01 -2.6057e+03 1.5291e+03 3.6486e+03 -6.0210e+02 4.4933e+02
3.6690e+01 -2.9304e+03 1.7389e+03 4.0875e+03 -7.2546e+02 5.2252e+02
1.0984e+02 -3.2861e+03 1.9979e+03 4.5536e+03 -8.1845e+02 5.7748e+02
1.9347e+02 -3.6328e+03 2.2419e+03 5.0041e+03 -8.9930e+02 6.3362e+02
2.9607e+02 -3.8797e+03 2.4066e+03 5.3319e+03 -9.6339e+02 6.8911e+02
3.8840e+02 -4.0944e+03 2.5249e+03 5.6006e+03 -1.0270e+03 7.3074e+02
4.8928e+02 -4.3000e+03 2.6449e+03 5.8768e+03 -1.0927e+03 7.8723e+02
5.7322e+02 -4.5149e+03 2.7772e+03 6.1588e+03 -1.1534e+03 8.4125e+02
6.3869e+02 -4.7425e+03 2.9306e+03 6.4544e+03 -1.1777e+03 8.9105e+02
6.7333e+02 -4.9979e+03 3.1019e+03 6.8036e+03 -1.1736e+03 9.6869e+02
6.6252e+02 -5.1704e+03 3.2358e+03 7.0568e+03 -1.0513e+03 1.0507e+03
6.5391e+02 -5.3769e+03 3.3910e+03 7.3320e+03 -9.4015e+02 1.1219e+03
6.5432e+02 -5.5630e+03 3.5497e+03 7.6027e+03 -8.1955e+02 1.2009e+03
7.0561e+02 -5.8197e+03 3.7409e+03 7.9250e+03 -7.8492e+02 1.2509e+03
7.8353e+02 -6.0957e+03 3.9371e+03 8.2700e+03 -8.5885e+02 1.2946e+03
8.9278e+02 -6.3798e+03 4.1402e+03 8.6322e+03 -1.0539e+03 1.3427e+03
1.0201e+03 -6.6325e+03 4.3177e+03 8.9316e+03 -1.2504e+03 1.3655e+03
1.1452e+03 -6.9267e+03 4.5411e+03 9.3163e+03 -1.4103e+03 1.4609e+03
1.2514e+03 -7.1029e+03 4.6519e+03 9.4963e+03 -1.4959e+03 1.4744e+03
1.3860e+03 -7.2768e+03 4.7552e+03 9.6610e+03 -1.5792e+03 1.4662e+03
1.5149e+03 -7.4350e+03 4.8494e+03 9.8238e+03 -1.7014e+03 1.4903e+03
1.6150e+03 -7.5706e+03 4.9220e+03 9.9884e+03 -1.8110e+03 1.5493e+03
1.7569e+03 -7.7321e+03 5.0075e+03 1.0162e+04 -1.8899e+03 1.5761e+03
1.9040e+03 -7.9163e+03 5.1256e+03 1.0363e+04 -2.0292e+03 1.6325e+03
2.0132e+03 -8.0437e+03 5.2104e+03 1.0481e+04 -2.1167e+03 1.6406e+03
2.1308e+03 -8.1557e+03 5.3007e+03 1.0544e+04 -2.2340e+03 1.6474e+03
nan nan nan nan nan nan
1.9819e+03 -8.0436e+03 5.2290e+03 1.0479e+04 -2.1464e+03 1.6955e+03
2.1295e+03 -8.1436e+03 5.2873e+03 1.0524e+04 -2.2260e+03 1.6325e+03
2.2680e+03 -8.2735e+03 5.3353e+03 1.0600e+04 -2.2874e+03 1.6089e+03
2.3365e+03 -8.3679e+03 5.3630e+03 1.0708e+04 -2.2589e+03 1.6650e+03
2.2380e+03 -8.3092e+03 5.2603e+03 1.0648e+04 -1.9215e+03 1.9622e+03
1.8121e+03 -7.9932e+03 5.1018e+03 1.0170e+04 -1.0707e+03 2.6029e+03
1.0446e+03 -7.3188e+03 4.9524e+03 9.1254e+03 2.4088e+02 3.4978e+03
-2.1415e+02 -6.1382e+03 4.7984e+03 7.2235e+03 2.1977e+03 4.8598e+03
-1.5893e+03 -4.8119e+03 4.7192e+03 5.1163e+03 4.2628e+03 6.0551e+03
-2.6640e+03 -3.8650e+03 4.7918e+03 3.5785e+03 5.8750e+03 6.9067e+03
-3.3794e+03 -3.2937e+03 4.9696e+03 2.6679e+03 7.0015e+03 7.5032e+03
-3.6908e+03 -3.1020e+03 5.0038e+03 2.2369e+03 7.5128e+03 7.6016e+03
-3.8407e+03 -2.9234e+03 5.0945e+03 1.8983e+03 7.8556e+03 7.8246e+03
-3.9134e+03 -2.9480e+03 5.2434e+03 1.8811e+03 8.1493e+03 7.9902e+03
-3.9410e+03 -2.9564e+03 5.3206e+03 1.8302e+03 8.3530e+03 8.0764e+03
-3.9070e+03 -2.9907e+03 5.3641e+03 1.8345e+03 8.4678e+03 8.0556e+03
-3.9725e+03 -2.9964e+03 5.4821e+03 1.7658e+03 8.7738e+03 8.2779e+03
-3.9000e+03 -2.9374e+03 5.4178e+03 1.6281e+03 8.7776e+03 8.1468e+03
-3.7515e+03 -3.0774e+03 5.4523e+03 1.7691e+03 8.7755e+03 7.9500e+03
-3.6022e+03 -3.2663e+03 5.5119e+03 1.9750e+03 8.8005e+03 7.7658e+03
-3.5290e+03 -3.4192e+03 5.6348e+03 2.1724e+03 8.9812e+03 7.7452e+03
-3.4494e+03 -3.5096e+03 5.6658e+03 2.2309e+03 9.0842e+03 7.6934e+03
-3.3676e+03 -3.6007e+03 5.7108e+03 2.3216e+03 9.1976e+03 7.6432e+03
-3.2822e+03 -3.6832e+03 5.7214e+03 2.3544e+03 9.2768e+03 7.5844e+03
-3.2435e+03 -3.7551e+03 5.8081e+03 2.3994e+03 9.4781e+03 7.6607e+03
-3.3342e+03 -3.7173e+03 5.8806e+03 2.1867e+03 9.8428e+03 7.9741e+03
-3.2505e+03 -3.7143e+03 5.8393e+03 2.1272e+03 9.8533e+03 7.8745e+03
-3.0359e+03 -3.7110e+03 5.7027e+03 2.1734e+03 9.5695e+03 7.4828e+03
-3.2499e+03 -3.9660e+03 6.1202e+03 2.1729e+03 1.0481e+04 8.2973e+03
-3.5981e+03 -3.8798e+03 6.2131e+03 1.8593e+03 1.1168e+04 8.7685e+03
-2.6631e+03 -4.2513e+03 6.0118e+03 2.8174e+03 9.6538e+03 7.0956e+03
-2.1763e+03 -4.8582e+03 6.3205e+03 3.5605e+03 9.4979e+03 7.0922e+03
-1.6698e+03 -5.4386e+03 6.4887e+03 4.3943e+03 9.0771e+03 6.5656e+03
-1.4618e+03 -5.5504e+03 6.4432e+03 4.5885e+03 8.7984e+03 6.1773e+03
-1.3107e+03 -5.6544e+03 6.4558e+03 4.6787e+03 8.7286e+03 6.0211e+03
-1.2539e+03 -5.6056e+03 6.4086e+03 4.6222e+03 8.7000e+03 5.8585e+03
-1.3044e+03 -5.6656e+03 6.5345e+03 4.6719e+03 8.9763e+03 5.8387e+03
-1.3519e+03 -5.6495e+03 6.6000e+03 4.5997e+03 9.2176e+03 5.8619e+03
-1.4057e+03 -5.6220e+03 6.6590e+03 4.5176e+03 9.4608e+03 5.8891e+03
-1.4511e+03 -5.6574e+03 6.7398e+03 4.5063e+03 9.7020e+03 5.8645e+03
-1.4694e+03 -5.6422e+03 6.7889e+03 4.4489e+03 9.8885e+03 5.8662e+03
-1.4657e+03 -5.6417e+03 6.8157e+03 4.3845e+03 1.0024e+04 5.8498e+03
-1.4386e+03 -5.7553e+03 6.9262e+03 4.5463e+03 1.0171e+04 5.7241e+03
-1.3975e+03 -5.8531e+03 6.9990e+03 4.6098e+03 1.0295e+04 5.6672e+03
-1.3147e+03 -5.8977e+03 7.0192e+03 4.6311e+03 1.0303e+04 5.6023e+03
-1.2440e+03 -6.0054e+03 7.1253e+03 4.6864e+03 1.0460e+04 5.6322e+03
-1.2265e+03 -6.0169e+03 7.1965e+03 4.5836e+03 1.0641e+04 5.7491e+03
-1.2758e+03 -6.0345e+03 7.2724e+03 4.4056e+03 1.0930e+04 5.9449e+03
-1.7554e+03 -6.1072e+03 7.5761e+03 4.6448e+03 1.1505e+04 5.6355e+03
-1.2889e+03 -6.2020e+03 7.3314e+03 5.0243e+03 1.0408e+04 4.8046e+03
-3.7378e+02 -6.7324e+03 7.2415e+03 5.5827e+03 9.3495e+03 4.5752e+03
2.5649e+02 -7.5758e+03 7.6504e+03 6.7067e+03 8.7480e+03 4.3125e+03
1.0636e+03 -8.0484e+03 7.5637e+03 7.0986e+03 7.7837e+03 4.1114e+03
1.4337e+03 -8.3973e+03 7.6823e+03 7.5844e+03 7.3969e+03 3.8104e+03
1.5708e+03 -8.6308e+03 7.8309e+03 7.9687e+03 7.2670e+03 3.5101e+03
1.6815e+03 -8.6343e+03 7.8038e+03 7.8777e+03 7.1023e+03 3.4523e+03
1.8019e+03 -8.8490e+03 7.9572e+03 8.1391e+03 7.0899e+03 3.3215e+03
1.8446e+03 -8.8659e+03 7.9469e+03 8.0950e+03 7.0488e+03 3.2082e+03
1.8515e+03 -8.9051e+03 8.0363e+03 8.1615e+03 7.1998e+03 3.1159e+03
1.8597e+03 -8.9495e+03 8.0814e+03 8.2012e+03 7.3644e+03 3.0044e+03
1.8897e+03 -8.9458e+03 8.0899e+03 8.2120e+03 7.4904e+03 2.9060e+03
1.9222e+03 -9.0123e+03 8.1311e+03 8.2656e+03 7.6287e+03 2.8216e+03
1.9415e+03 -9.0870e+03 8.1797e+03 8.3482e+03 7.7446e+03 2.7139e+03
1.9472e+03 -9.2194e+03 8.2568e+03 8.6046e+03 7.7936e+03 2.4799e+03
nan nan nan nan nan nan
1.9701e+03 -9.1123e+03 8.1676e+03 8.3874e+03 7.7509e+03 2.6327e+03
1.9940e+03 -8.9668e+03 8.0922e+03 8.2193e+03 7.7043e+03 2.6541e+03
2.1138e+03 -8.8914e+03 8.0255e+03 7.9452e+03 7.7352e+03 2.8088e+03
2.2692e+03 -8.8791e+03 7.9841e+03 7.7262e+03 7.7128e+03 2.9749e+03
2.4458e+03 -8.8827e+03 7.9674e+03 7.5956e+03 7.6050e+03 3.1245e+03
2.6418e+03 -8.9648e+03 7.9845e+03 7.5973e+03 7.3737e+03 3.1919e+03
2.7780e+03 -9.1560e+03 8.1543e+03 7.9557e+03 6.9742e+03 3.0059e+03
nan nan nan nan nan nan
4.0913e+03 -1.1769e+04 1.1962e+04 1.1060e+04 -3.0241e+02 1.3290e+03
4.2996e+03 -1.1754e+04 1.1693e+04 1.0902e+04 -3.8871e+01 1.1185e+03
4.4156e+03 -1.1833e+04 1.1662e+04 1.0922e+04 1.6924e+02 1.1173e+03
4.4944e+03 -1.1779e+04 1.1523e+04 1.0757e+04 3.5952e+02 1.1328e+03
4.4948e+03 -1.1714e+04 1.1440e+04 1.0607e+04 5.5912e+02 1.1478e+03
4.5811e+03 -1.1526e+04 1.1295e+04 1.0208e+04 7.7200e+02 1.3023e+03
4.4401e+03 -1.1817e+04 1.1628e+04 1.0634e+04 1.0167e+03 1.2452e+03
4.4156e+03 -1.1808e+04 1.1626e+04 1.0545e+04 1.2076e+03 1.3015e+03
4.3326e+03 -1.1751e+04 1.1580e+04 1.0455e+04 1.3668e+03 1.3323e+03
4.3382e+03 -1.1792e+04 1.1654e+04 1.0442e+04 1.5629e+03 1.4039e+03
4.3551e+03 -1.1862e+04 1.1730e+04 1.0495e+04 1.7290e+03 1.4569e+03
4.4208e+03 -1.1821e+04 1.1630e+04 1.0387e+04 1.8313e+03 1.5253e+03
4.5166e+03 -1.1879e+04 1.1616e+04 1.0391e+04 1.9331e+03 1.5865e+03
4.5689e+03 -1.1955e+04 1.1678e+04 1.0486e+04 2.0565e+03 1.6264e+03
4.6299e+03 -1.1929e+04 1.1607e+04 1.0377e+04 2.1197e+03 1.6857e+03
4.6497e+03 -1.1942e+04 1.1616e+04 1.0364e+04 2.1918e+03 1.7297e+03
4.6526e+03 -1.1934e+04 1.1618e+04 1.0324e+04 2.2235e+03 1.7625e+03
4.6061e+03 -1.1924e+04 1.1658e+04 1.0295e+04 2.2338e+03 1.7722e+03
4.4918e+03 -1.1954e+04 1.1790e+04 1.0368e+04 2.2528e+03 1.7417e+03
4.3247e+03 -1.2045e+04 1.2038e+04 1.0562e+04 2.2713e+03 1.6792e+03
4.2257e+03 -1.2038e+04 1.2134e+04 1.0529e+04 2.1735e+03 1.6356e+03
4.0938e+03 -1.2143e+04 1.2382e+04 1.0757e+04 2.0852e+03 1.5573e+03
4.0352e+03 -1.2125e+04 1.2458e+04 1.0746e+04 1.9341e+03 1.5012e+03
3.9595e+03 -1.2086e+04 1.2562e+04 1.0637e+04 1.8759e+03 1.4840e+03
3.8861e+03 -1.2133e+04 1.2745e+04 1.0714e+04 1.8393e+03 1.4448e+03
4.0495e+03 -1.2036e+04 1.2620e+04 1.0477e+04 1.7580e+03 1.4755e+03
4.0903e+03 -1.2199e+04 1.2783e+04 1.0725e+04 1.6033e+03 1.4048e+03
4.1108e+03 -1.2267e+04 1.2892e+04 1.0816e+04 1.4682e+03 1.4028e+03
4.0732e+03 -1.2321e+04 1.3053e+04 1.0927e+04 1.3561e+03 1.4649e+03
4.0318e+03 -1.2301e+04 1.3151e+04 1.0947e+04 1.2581e+03 1.5945e+03
3.7175e+03 -1.2234e+04 1.3365e+04 1.1076e+04 1.1068e+03 1.9029e+03
3.1423e+03 -1.1184e+04 1.2780e+04 1.0321e+04 6.0560e+02 2.7601e+03
nan nan nan nan nan nan
7.2062e+02 -1.2867e+04 1.6432e+04 1.2759e+04 -4.9439e+02 1.1405e+03
6.3354e+02 -1.2644e+04 1.6358e+04 1.2364e+04 -1.5355e+02 8.8215e+02
5.7399e+02 -1.2591e+04 1.6367e+04 1.2192e+04 2.8938e+01 7.5751e+02
4.9303e+02 -1.2703e+04 1.6614e+04 1.2317e+04 1.4041e+02 7.7282e+02
4.9947e+02 -1.2624e+04 1.6509e+04 1.2145e+04 2.3516e+02 7.1383e+02
6.0952e+02 -1.2605e+04 1.6484e+04 1.2049e+04 3.1619e+02 6.9723e+02
6.0755e+02 -1.2579e+04 1.6402e+04 1.2123e+04 2.6791e+02 7.9579e+02
8.1092e+02 -1.2496e+04 1.6167e+04 1.1925e+04 3.1274e+02 7.3608e+02
9.3043e+02 -1.2439e+04 1.5939e+04 1.1905e+04 2.5637e+02 8.1397e+02
1.0622e+03 -1.2393e+04 1.5703e+04 1.1940e+04 1.7457e+02 9.2414e+02
1.1357e+03 -1.2271e+04 1.5396e+04 1.1924e+04 6.9363e+01 1.0225e+03
1.3727e+03 -1.2177e+04 1.5153e+04 1.1680e+04 1.5078e+02 9.4881e+02
1.5300e+03 -1.2065e+04 1.4898e+04 1.1564e+04 1.5289e+02 9.8877e+02
1.6956e+03 -1.1804e+04 1.4397e+04 1.1309e+04 1.3251e+02 9.9065e+02
1.8570e+03 -1.1596e+04 1.3957e+04 1.1070e+04 1.2021e+02 9.5481e+02
1.7596e+03 -1.1620e+04 1.4218e+04 1.1043e+04 1.9562e+02 9.2078e+02
1.5806e+03 -1.1635e+04 1.4392e+04 1.1051e+04 2.6793e+02 8.6109e+02
1.3775e+03 -1.1532e+04 1.4436e+04 1.0958e+04 3.4034e+02 8.0129e+02
9.5129e+02 -1.1613e+04 1.4767e+04 1.1126e+04 3.6762e+02 7.7417e+02
5.9881e+02 -1.1241e+04 1.4595e+04 1.0832e+04 4.7825e+02 6.7540e+02
2.8318e+02 -1.1235e+04 1.4725e+04 1.0913e+04 4.2818e+02 6.5521e+02
1.8660e+02 -1.1279e+04 1.4763e+04 1.0987e+04 3.8430e+02 6.1685e+02
1.8528e+02 -1.1070e+04 1.4347e+04 1.0906e+04 2.0482e+02 6.8444e+02
2.0643e+02 -1.0845e+04 1.3981e+04 1.0731e+04 1.2676e+02 6.7544e+02
9.3588e+01 -1.1123e+04 1.4404e+04 1.1054e+04 1.0184e+02 6.8853e+02
6.8399e+01 -1.0954e+04 1.4253e+04 1.0839e+04 1.4812e+02 6.3022e+02
1.2611e+02 -1.1092e+04 1.4433e+04 1.0937e+04 1.6869e+02 5.8665e+02
6.1667e+01 -1.1230e+04 1.4622e+04 1.1085e+04 1.0192e+02 6.1707e+02
5.4574e+01 -1.0986e+04 1.4390e+04 1.0848e+04 6.0567e+01 6.3953e+02
1.4265e+02 -1.1246e+04 1.4616e+04 1.1101e+04 -6.3463e+01 6.7236e+02
2.5713e+02 -1.1310e+04 1.4675e+04 1.1093e+04 -1.0232e+02 6.4464e+02
3.4465e+02 -1.1027e+04 1.4291e+04 1.0865e+04 -2.3581e+02 7.4284e+02
4.6857e+02 -1.0710e+04 1.3818e+04 1.0493e+04 -3.1687e+02 7.4305e+02
5.5471e+02 -1.0777e+04 1.3955e+04 1.0391e+04 -2.2120e+02 5.5922e+02
5.9245e+02 -1.1134e+04 1.4451e+04 1.0795e+04 -3.5713e+02 6.7590e+02
5.2191e+02 -1.0735e+04 1.3931e+04 1.0373e+04 -4.4849e+02 7.1629e+02
3.0727e+02 -1.0267e+04 1.3546e+04 9.9321e+03 -2.5121e+02 4.9215e+02
2.5660e+02 -9.8509e+03 1.3090e+04 9.5724e+03 -2.0388e+02 4.0058e+02
1.2456e+01 -9.6333e+03 1.2914e+04 9.3180e+03 -2.0187e+02 4.7520e+02
-1.8035e+02 -8.5772e+03 1.1751e+04 8.3399e+03 -2.3492e+01 2.7991e+02
-3.0325e+02 -8.3611e+03 1.1510e+04 8.1695e+03 -1.1528e+02 2.6922e+02
-6.6674e+02 -8.7113e+03 1.2236e+04 8.3550e+03 -8.8970e+01 3.7949e+02


==> Fig/ResAviris/endm_VCA.txt <==
1.5257e+01 -2.4768e+01 3.5116e+02 -3.1369e+01 1.1638e+01 1.1962e+01
2.5012e+01 -3.9603e+01 5.7985e+02 1.6243e+01 2.0157e+01 2.1115e+01
3.4457e+01 -5.0874e+01 7.6168e+02 4.4514e+01 2.7173e+01 2.7777e+01
4.3348e+01 -5.7210e+01 8.7759e+02 6.3315e+01 3.3947e+01 3.9019e+01
5.0713e+01 -5.7547e+01 9.3111e+02 7.2670e+01 3.8984e+01 4.8355e+01
5.7133e+01 -5.7505e+01 9.8329e+02 8.8930e+01 4.2729e+01 5.5581e+01
6.2990e+01 -6.0487e+01 1.0572e+03 1.2516e+02 4.5643e+01 6.5442e+01
6.8664e+01 -6.2541e+01 1.1262e+03 1.6134e+02 4.8353e+01 7.6617e+01
7.3163e+01 -5.9815e+01 1.1581e+03 1.8607e+02 5.0070e+01 8.4854e+01
7.6957e+01 -6.0225e+01 1.1817e+03 1.9986e+02 5.1537e+01 9.4152e+01
8.1164e+01 -5.6547e+01 1.1997e+03 2.1159e+02 5.3250e+01 1.0032e+02
8.5286e+01 -5.3953e+01 1.2239e+03 2.2419e+02 5.5203e+01 1.0646e+02
8.9112e+01 -5.1513e+01 1.2651e+03 2.4770e+02 5.6910e+01 1.1389e+02
9.3966e+01 -4.4950e+01 1.3262e+03 2.6408e+02 6.0024e+01 1.1736e+02
9.7185e+01 -3.0720e+01 1.3915e+03 2.8598e+02 6.2343e+01 1.1713e+02
1.0035e+02 -2.0507e+01 1.4621e+03 3.1364e+02 6.4649e+01 1.2091e+02
1.0353e+02 -6.1315e+00 1.5281e+03 3.4563e+02 6.6582e+01 1.2179e+02
1.0703e+02 -2.2344e+00 1.5869e+03 3.8597e+02 6.7866e+01 1.3172e+02
1.1142e+02 -3.0313e+00 1.6220e+03 4.0989e+02 6.9233e+01 1.3874e+02
1.1691e+02 -5.8529e+00 1.6238e+03 4.1438e+02 7.1246e+01 1.4067e+02
1.2121e+02 -1.1777e+01 1.6081e+03 4.2335e+02 7.1702e+01 1.4585e+02
1.2728e+02 -5.0079e+00 1.6099e+03 4.3674e+02 7.6983e+01 1.5157e+02
1.2957e+02 -7.2347e+00 1.5874e+03 4.4762e+02 7.5983e+01 1.5855e+02
1.3122e+02 -1.2544e+01 1.5612e+03 4.6979e+02 7.3344e+01 1.7016e+02
1.3373e+02 -1.3518e+01 1.5236e+03 4.7584e+02 7.3678e+01 1.7834e+02
1.3717e+02 -7.4512e+00 1.4844e+03 4.5976e+02 7.5483e+01 1.7758e+02
1.3960e+02 -6.9748e+00 1.4621e+03 4.7709e+02 7.5572e+01 1.9001e+02
1.4296e+02 -3.9642e+00 1.4248e+03 4.8738e+02 7.9060e+01 2.0238e+02
1.4448e+02 -5.1265e+00 1.3861e+03 4.9714e+02 7.7941e+01 2.0875e+02
1.4521e+02 -6.5188e+00 1.3159e+03 5.0580e+02 7.7914e+01 2.1770e+02
nan nan nan nan nan nan
1.4540e+02 2.4008e+00 1.3691e+03 4.7780e+02 8.3319e+01 2.0540e+02
1.4472e+02 -8.7584e+00 1.3175e+03 5.0787e+02 7.6925e+01 2.1860e+02
1.4487e+02 -1.7977e+01 1.2905e+03 5.3690e+02 7.5709e+01 2.4181e+02
1.4683e+02 -9.4214e+00 1.2872e+03 5.3903e+02 7.7552e+01 2.4878e+02
1.4899e+02 4.1658e+01 1.3360e+03 5.1860e+02 1.0316e+02 2.7246e+02
1.4719e+02 1.6097e+02 1.3934e+03 4.9533e+02 1.6552e+02 3.2164e+02
1.3783e+02 3.4393e+02 1.3913e+03 4.9092e+02 2.5693e+02 3.8104e+02
1.1816e+02 6.2633e+02 1.3021e+03 5.1339e+02 4.0525e+02 4.8194e+02
9.2911e+01 9.0678e+02 1.1234e+03 5.3224e+02 5.3017e+02 5.2826e+02
7.3182e+01 1.1220e+03 9.4848e+02 5.4607e+02 6.1258e+02 5.3298e+02
6.1321e+01 1.2808e+03 8.1109e+02 5.6236e+02 6.6260e+02 5.1385e+02
5.3492e+01 1.3206e+03 7.4988e+02 5.6329e+02 6.6988e+02 5.0492e+02
4.8870e+01 1.3781e+03 6.5874e+02 5.9441e+02 6.9008e+02 5.1499e+02
4.8188e+01 1.4207e+03 6.3652e+02 6.2749e+02 6.9951e+02 5.1639e+02
4.6783e+01 1.4450e+03 6.1248e+02 6.5518e+02 7.0430e+02 5.2282e+02
4.5565e+01 1.4502e+03 5.9213e+02 6.7737e+02 6.9777e+02 5.2067e+02
4.4768e+01 1.4985e+03 5.6795e+02 7.1397e+02 7.1558e+02 5.3899e+02
4.1195e+01 1.4825e+03 5.1950e+02 7.2865e+02 7.0301e+02 5.3983e+02
4.0286e+01 1.4558e+03 5.0756e+02 7.5443e+02 6.7725e+02 5.2843e+02
4.0215e+01 1.4309e+03 5.0925e+02 7.8091e+02 6.5106e+02 5.1609e+02
4.1187e+01 1.4414e+03 5.1126e+02 8.1104e+02 6.3687e+02 5.0033e+02
4.0423e+01 1.4390e+03 4.9607e+02 8.3247e+02 6.2650e+02 5.0145e+02
4.0150e+01 1.4397e+03 4.8496e+02 8.5464e+02 6.1424e+02 4.9559e+02
3.9032e+01 1.4332e+03 4.7088e+02 8.7743e+02 6.0544e+02 5.0359e+02
3.8814e+01 1.4559e+03 4.5648e+02 9.1289e+02 6.0665e+02 5.1144e+02
3.6560e+01 1.5135e+03 4.2327e+02 9.5820e+02 6.3966e+02 5.6143e+02
3.4251e+01 1.4997e+03 3.9869e+02 9.7864e+02 6.3006e+02 5.6866e+02
3.2287e+01 1.4347e+03 3.7925e+02 9.7693e+02 5.9075e+02 5.4318e+02
3.3575e+01 1.5792e+03 3.9588e+02 1.0961e+03 6.6664e+02 6.4792e+02
3.0205e+01 1.6663e+03 4.2399e+02 1.1314e+03 7.1576e+02 7.0146e+02
3.3371e+01 1.3864e+03 4.1862e+02 1.0951e+03 5.3248e+02 5.1998e+02
4.1260e+01 1.3713e+03 4.8240e+02 1.2237e+03 5.2516e+02 5.7416e+02
4.7257e+01 1.2749e+03 5.6097e+02 1.2844e+03 4.6026e+02 5.4462e+02
4.6807e+01 1.2083e+03 5.7122e+02 1.2920e+03 4.1961e+02 5.1669e+02
4.5906e+01 1.1819e+03 5.6185e+02 1.3232e+03 4.0312e+02 5.2146e+02
4.3487e+01 1.1621e+03 5.3714e+02 1.3302e+03 3.8522e+02 5.0582e+02
4.1774e+01 1.1771e+03 5.3936e+02 1.3626e+03 3.7361e+02 4.8606e+02
3.9213e+01 1.1953e+03 5.2211e+02 1.3926e+03 3.7093e+02 4.8226e+02
3.6638e+01 1.2144e+03 5.0404e+02 1.4201e+03 3.6862e+02 4.7744e+02
3.4273e+01 1.2241e+03 5.0090e+02 1.4488e+03 3.6006e+02 4.6813e+02
3.2024e+01 1.2367e+03 4.8480e+02 1.4780e+03 3.5606e+02 4.6518e+02
2.9633e+01 1.2410e+03 4.7118e+02 1.5080e+03 3.5322e+02 4.7202e+02
2.8984e+01 1.2344e+03 4.9219e+02 1.5400e+03 3.3094e+02 4.4540e+02
2.7598e+01 1.2303e+03 5.0154e+02 1.5803e+03 3.2228e+02 4.5054e+02
2.6399e+01 1.2208e+03 4.9960e+02 1.6161e+03 3.1609e+02 4.6123e+02
2.5276e+01 1.2306e+03 5.0233e+02 1.6798e+03 3.1717e+02 4.8482e+02
2.2846e+01 1.2525e+03 4.8946e+02 1.7449e+03 3.3208e+02 5.2576e+02
1.9424e+01 1.2843e+03 4.8148e+02 1.8135e+03 3.5785e+02 5.8555e+02
1.6959e+01 1.2893e+03 5.2356e+02 1.7384e+03 2.9143e+02 4.0509e+02
1.9780e+01 1.1267e+03 5.2382e+02 1.6753e+03 2.1419e+02 3.3491e+02
2.6920e+01 1.0122e+03 5.9259e+02 1.8311e+03 2.2401e+02 5.0630e+02
3.9016e+01 9.4062e+02 6.7143e+02 1.9345e+03 1.8982e+02 5.2582e+02
4.3646e+01 8.3415e+02 6.9770e+02 2.0724e+03 2.0366e+02 6.9493e+02
4.7328e+01 7.7200e+02 7.2917e+02 2.1297e+03 1.7167e+02 6.9656e+02
4.8977e+01 7.2875e+02 7.6875e+02 2.1565e+03 1.3196e+02 6.5151e+02
4.6781e+01 7.0627e+02 7.5391e+02 2.2001e+03 1.3772e+02 6.9344e+02
4.7460e+01 6.8670e+02 7.8423e+02 2.2544e+03 1.2022e+02 6.9028e+02
4.5048e+01 6.6470e+02 7.8378e+02 2.2806e+03 1.1340e+02 7.0231e+02
4.3367e+01 6.6338e+02 8.0156e+02 2.3233e+03 9.7804e+01 6.8533e+02
4.1283e+01 6.5710e+02 8.1440e+02 2.3531e+03 8.0562e+01 6.7054e+02
3.9519e+01 6.5349e+02 8.1625e+02 2.3764e+03 6.4704e+01 6.5467e+02
3.8001e+01 6.4781e+02 8.2940e+02 2.4078e+03 5.1595e+01 6.4994e+02
3.6802e+01 6.3806e+02 8.5084e+02 2.4333e+03 3.5731e+01 6.3788e+02
3.7477e+01 6.1192e+02 8.9586e+02 2.4281e+03 3.0793e-01 5.8262e+02
nan nan nan nan nan nan
3.6235e+01 6.2507e+02 8.7408e+02 2.4463e+03 2.7295e+01 6.3609e+02
3.4653e+01 6.2988e+02 8.4361e+02 2.4545e+03 3.3407e+01 6.4623e+02
3.0894e+01 6.4184e+02 8.2389e+02 2.5435e+03 6.5518e+01 7.4112e+02
2.8059e+01 6.5102e+02 7.9836e+02 2.6323e+03 9.9505e+01 8.4304e+02
2.7048e+01 6.5937e+02 7.6420e+02 2.7034e+03 1.2825e+02 9.2517e+02
2.7722e+01 6.5179e+02 7.2957e+02 2.7503e+03 1.4622e+02 9.8561e+02
3.2459e+01 6.2108e+02 6.7718e+02 2.7129e+03 1.1894e+02 9.2690e+02
nan nan nan nan nan nan
6.0476e+01 1.1009e+02 6.7562e+01 3.1067e+03 7.9994e+01 8.8525e+02
5.3472e+01 6.7263e+01 1.9461e+02 3.2345e+03 7.0854e+01 9.7189e+02
5.1757e+01 6.7070e+01 2.4319e+02 3.3058e+03 7.1460e+01 1.0151e+03
4.8497e+01 6.8813e+01 2.6117e+02 3.3522e+03 7.7236e+01 1.0614e+03
4.5561e+01 7.5879e+01 2.6726e+02 3.3778e+03 7.9560e+01 1.0826e+03
3.9413e+01 9.5960e+01 2.7405e+02 3.4889e+03 1.1103e+02 1.1823e+03
4.2681e+01 1.0827e+02 3.0940e+02 3.4743e+03 8.3423e+01 1.1045e+03
4.0317e+01 1.1778e+02 3.4242e+02 3.5221e+03 9.2673e+01 1.1368e+03
3.8901e+01 1.2622e+02 3.6540e+02 3.5203e+03 9.5602e+01 1.1394e+03
3.7363e+01 1.4223e+02 3.8732e+02 3.5805e+03 1.0303e+02 1.1661e+03
3.7171e+01 1.5751e+02 3.9333e+02 3.6136e+03 1.0403e+02 1.1740e+03
3.6195e+01 1.6783e+02 3.8320e+02 3.6273e+03 1.1233e+02 1.2039e+03
3.6107e+01 1.7795e+02 3.7083e+02 3.6527e+03 1.1714e+02 1.2307e+03
3.7048e+01 1.9296e+02 3.6056e+02 3.6678e+03 1.1352e+02 1.2264e+03
3.5701e+01 1.9884e+02 3.5236e+02 3.6921e+03 1.2364e+02 1.2622e+03
3.5431e+01 2.0755e+02 3.4825e+02 3.7068e+03 1.2739e+02 1.2735e+03
3.4739e+01 2.1148e+02 3.5129e+02 3.7243e+03 1.3306e+02 1.2885e+03
3.3885e+01 2.1195e+02 3.6272e+02 3.7394e+03 1.3695e+02 1.2937e+03
3.3867e+01 2.1202e+02 3.8455e+02 3.7431e+03 1.3184e+02 1.2676e+03
3.4846e+01 2.1241e+02 4.1302e+02 3.7420e+03 1.1868e+02 1.2136e+03
3.3246e+01 1.9897e+02 4.3497e+02 3.7636e+03 1.2253e+02 1.2167e+03
3.5278e+01 1.9472e+02 4.4019e+02 3.7451e+03 1.0726e+02 1.1553e+03
3.4660e+01 1.8212e+02 4.3351e+02 3.7459e+03 1.0633e+02 1.1444e+03
3.1662e+01 1.7540e+02 4.3538e+02 3.7919e+03 1.1432e+02 1.1609e+03
3.1726e+01 1.7817e+02 3.9977e+02 3.7889e+03 1.0542e+02 1.1241e+03
2.8834e+01 1.7592e+02 3.3379e+02 3.8251e+03 1.1812e+02 1.1777e+03
3.2162e+01 1.6970e+02 2.7875e+02 3.7872e+03 1.0073e+02 1.1297e+03
3.3602e+01 1.6840e+02 2.4275e+02 3.7806e+03 9.9362e+01 1.1174e+03
3.6553e+01 1.8610e+02 1.6322e+02 3.7351e+03 9.7288e+01 1.0752e+03
3.9385e+01 2.1392e+02 7.2162e+01 3.6817e+03 1.0373e+02 1.0433e+03
4.8444e+01 2.8440e+02 -8.9834e+01 3.4764e+03 1.1214e+02 9.1562e+02
6.2905e+01 4.4175e+02 -4.5583e+02 2.9425e+03 1.8017e+02 7.4334e+02
nan nan nan nan nan nan
5.5756e+01 1.3673e+02 5.7198e+02 3.4339e+03 7.7588e+01 4.0808e+02
4.3089e+01 1.0295e+02 6.8856e+02 3.5979e+03 6.7629e+01 4.5728e+02
3.6509e+01 8.3307e+01 7.5602e+02 3.6907e+03 6.5001e+01 4.9082e+02
3.5947e+01 9.3128e+01 7.8488e+02 3.7473e+03 6.4392e+01 4.8394e+02
3.2243e+01 8.2813e+01 7.9550e+02 3.7731e+03 6.3597e+01 5.0669e+02
2.9373e+01 8.1714e+01 7.8923e+02 3.8372e+03 6.5383e+01 5.4185e+02
3.4217e+01 1.0365e+02 7.3158e+02 3.7340e+03 6.3282e+01 4.9871e+02
3.0784e+01 8.8673e+01 7.2156e+02 3.7760e+03 6.3675e+01 5.5217e+02
3.4224e+01 9.9296e+01 6.7184e+02 3.6960e+03 6.5389e+01 5.4792e+02
3.9552e+01 1.1651e+02 6.0904e+02 3.5892e+03 6.6462e+01 5.3134e+02
4.5287e+01 1.3413e+02 5.3284e+02 3.4354e+03 6.4211e+01 4.9204e+02
4.0514e+01 1.1834e+02 5.1533e+02 3.4990e+03 6.4230e+01 5.5628e+02
4.1536e+01 1.2716e+02 4.5652e+02 3.4508e+03 6.3466e+01 5.6267e+02
4.2449e+01 1.2846e+02 3.9096e+02 3.3424e+03 5.8578e+01 5.6010e+02
4.2167e+01 1.2131e+02 3.3783e+02 3.2618e+03 5.2728e+01 5.6739e+02
3.8453e+01 1.2535e+02 3.3363e+02 3.3421e+03 5.1990e+01 5.6514e+02
3.6116e+01 1.2059e+02 3.7304e+02 3.3726e+03 4.8068e+01 5.4681e+02
3.3205e+01 1.1316e+02 4.4202e+02 3.3931e+03 4.7743e+01 5.3462e+02
3.3778e+01 1.1140e+02 5.3110e+02 3.3707e+03 4.5265e+01 4.7222e+02
2.9559e+01 1.0191e+02 6.4449e+02 3.3404e+03 4.2584e+01 4.3363e+02
3.0799e+01 9.5939e+01 7.1448e+02 3.2893e+03 4.2318e+01 3.8535e+02
3.1385e+01 8.2522e+01 7.7110e+02 3.2808e+03 4.1972e+01 3.7895e+02
3.7060e+01 8.7137e+01 7.3559e+02 3.0980e+03 4.2279e+01 3.3818e+02
3.8358e+01 8.1887e+01 7.2555e+02 2.9989e+03 4.0776e+01 3.2498e+02
4.0020e+01 8.2444e+01 7.7712e+02 3.0628e+03 4.2269e+01 3.1503e+02
3.6948e+01 7.6695e+01 7.6481e+02 3.0527e+03 3.9033e+01 3.1482e+02
3.5664e+01 7.1380e+01 7.6138e+02 3.1195e+03 3.5276e+01 3.2825e+02
3.7405e+01 7.3636e+01 7.5447e+02 3.1158e+03 3.7481e+01 3.1607e+02
3.6641e+01 7.9848e+01 7.1694e+02 3.0636e+03 4.0895e+01 3.0866e+02
3.9723e+01 8.0384e+01 6.7210e+02 3.0729e+03 4.0718e+01 3.0935e+02
3.8303e+01 7.4843e+01 6.3155e+02 3.1157e+03 4.0125e+01 3.3136e+02
4.1199e+01 9.3587e+01 5.2782e+02 2.9830e+03 4.4034e+01 3.0841e+02
3.9931e+01 8.9548e+01 4.5975e+02 2.9007e+03 4.7402e+01 3.2358e+02
3.2721e+01 6.3039e+01 4.5641e+02 3.0305e+03 3.6878e+01 3.6249e+02
3.7118e+01 8.1914e+01 4.1733e+02 3.0881e+03 4.3902e+01 3.5712e+02
3.6679e+01 7.9762e+01 3.8754e+02 2.9492e+03 5.3971e+01 3.5307e+02
2.9996e+01 6.0527e+01 4.3932e+02 2.8955e+03 3.1926e+01 3.0514e+02
2.7076e+01 4.8685e+01 4.9032e+02 2.8421e+03 2.7018e+01 2.9626e+02
2.6330e+01 5.4740e+01 4.9896e+02 2.7536e+03 4.0731e+01 2.8305e+02
1.9025e+01 3.7245e+01 5.4804e+02 2.5532e+03 2.5101e+01 2.3429e+02
1.9704e+01 3.1930e+01 5.4913e+02 2.4534e+03 2.5567e+01 2.0572e+02
1.6795e+01 3.7790e+01 6.0999e+02 2.5884e+03 5.3521e+01 2.3629e+02


==> Fig/ResAviris/endm_mod0.txt <==
0.0000e+00 0.0000e+00 6.6794e+02 0.0000e+00 0.0000e+00 0.0000e+00
1.0203e+02 0.0000e+00 1.2791e+03 0.0000e+00 0.0000e+00 0.0000e+00
3.0270e+02 0.0000e+00 1.6959e+03 0.0000e+00 0.0000e+00 0.0000e+00
6.1079e+02 0.0000e+00 1.9680e+03 0.0000e+00 0.0000e+00 0.0000e+00
9.5971e+02 0.0000e+00 2.1299e+03 0.0000e+00 0.0000e+00 0.0000e+00
1.2828e+03 0.0000e+00 2.3141e+03 0.0000e+00 0.0000e+00 0.0000e+00
1.5845e+03 0.0000e+00 2.5604e+03 2.4128e+00 0.0000e+00 0.0000e+00
1.8085e+03 0.0000e+00 2.7442e+03 3.2160e+01 0.0000e+00 0.0000e+00
2.0234e+03 0.0000e+00 2.8390e+03 6.4252e+01 0.0000e+00 0.0000e+00
2.2046e+03 0.0000e+00 2.8860e+03 8.3213e+01 0.0000e+00 0.0000e+00
2.3854e+03 0.0000e+00 2.9273e+03 1.0668e+02 1.1710e+01 2.0493e+01
2.5372e+03 0.0000e+00 2.9832e+03 1.2722e+02 4.5507e+01 4.5820e+01
2.6455e+03 0.0000e+00 3.0823e+03 1.4883e+02 9.9834e+01 9.3739e+01
2.7551e+03 0.0000e+00 3.2346e+03 1.6422e+02 2.2249e+02 1.5538e+02
2.7719e+03 3.9322e+01 3.4134e+03 1.7551e+02 3.5998e+02 2.4077e+02
2.8221e+03 1.0359e+02 3.6051e+03 1.8694e+02 3.7888e+02 2.8797e+02
2.8753e+03 1.8490e+02 3.7952e+03 2.0576e+02 3.9839e+02 3.3505e+02
2.9649e+03 2.1987e+02 3.9419e+03 2.3180e+02 4.0027e+02 3.8623e+02
3.1281e+03 2.1801e+02 4.0221e+03 2.5956e+02 4.0409e+02 4.0042e+02
3.3844e+03 1.8363e+02 4.0147e+03 2.9291e+02 4.1817e+02 3.6657e+02
3.6128e+03 1.3807e+02 3.9554e+03 3.2836e+02 4.1427e+02 3.4285e+02
3.8934e+03 1.3512e+02 3.9523e+03 3.7217e+02 4.6318e+02 3.2267e+02
4.0339e+03 1.1697e+02 3.8803e+03 3.9845e+02 4.4643e+02 3.3325e+02
4.1498e+03 9.2133e+01 3.7967e+03 4.2943e+02 4.1198e+02 3.6707e+02
4.3189e+03 6.7042e+01 3.6847e+03 4.5878e+02 4.1036e+02 3.6941e+02
4.5268e+03 6.4090e+01 3.5796e+03 4.7882e+02 4.2860e+02 3.4423e+02
4.6679e+03 5.4505e+01 3.5116e+03 5.0863e+02 4.2586e+02 3.7980e+02
4.8769e+03 3.4407e+01 3.3970e+03 5.4554e+02 4.5498e+02 3.8198e+02
5.0068e+03 1.8269e+01 3.2906e+03 5.7279e+02 4.2872e+02 3.8636e+02
5.1630e+03 0.0000e+00 3.1029e+03 6.0633e+02 3.6113e+02 3.6147e+02
nan nan nan nan nan nan
5.0690e+03 1.9228e+01 3.2447e+03 5.7270e+02 4.9103e+02 3.4217e+02
5.1426e+03 0.0000e+00 3.1069e+03 6.0384e+02 3.3885e+02 3.6439e+02
5.2330e+03 0.0000e+00 3.0143e+03 6.2699e+02 1.9874e+02 3.8187e+02
5.2934e+03 0.0000e+00 2.9997e+03 6.3614e+02 3.0195e+02 4.5265e+02
5.2635e+03 1.2761e+02 3.1013e+03 6.0956e+02 6.9092e+02 5.6021e+02
5.0889e+03 4.8622e+02 3.2193e+03 5.5877e+02 1.3458e+03 6.3557e+02
4.6606e+03 1.0214e+03 3.1764e+03 5.2218e+02 2.3087e+03 6.5942e+02
3.9017e+03 1.7911e+03 2.8672e+03 5.0249e+02 3.8639e+03 6.2194e+02
3.0133e+03 2.6116e+03 2.4013e+03 5.0451e+02 5.1732e+03 4.8626e+02
2.3681e+03 3.2771e+03 1.9999e+03 5.2813e+02 6.0258e+03 3.3110e+02
2.0127e+03 3.7948e+03 1.7350e+03 5.7492e+02 6.5472e+03 1.9749e+02
1.7598e+03 3.9581e+03 1.5911e+03 5.6684e+02 6.5950e+03 1.7213e+02
1.6629e+03 4.1207e+03 1.3888e+03 6.1348e+02 6.8080e+03 1.6150e+02
1.6560e+03 4.2786e+03 1.3637e+03 6.5238e+02 6.9035e+03 1.8591e+02
1.6221e+03 4.3718e+03 1.3154e+03 6.7790e+02 6.9491e+03 2.2374e+02
1.5906e+03 4.4202e+03 1.2800e+03 6.9608e+02 6.8770e+03 2.6909e+02
1.5843e+03 4.5749e+03 1.2271e+03 7.3334e+02 7.0581e+03 3.1365e+02
1.4839e+03 4.5409e+03 1.1054e+03 7.3926e+02 6.9252e+03 3.5883e+02
1.4614e+03 4.5226e+03 1.0879e+03 7.5267e+02 6.6412e+03 4.3498e+02
1.4620e+03 4.5214e+03 1.1047e+03 7.6528e+02 6.3474e+03 5.1855e+02
1.5000e+03 4.6325e+03 1.1485e+03 7.9492e+02 6.1895e+03 5.8384e+02
1.4889e+03 4.6680e+03 1.1141e+03 8.0762e+02 6.0661e+03 6.5386e+02
1.4899e+03 4.7232e+03 1.1043e+03 8.2468e+02 5.9283e+03 7.1945e+02
1.4635e+03 4.7355e+03 1.0610e+03 8.3349e+02 5.8204e+03 7.9699e+02
1.4693e+03 4.8391e+03 1.0392e+03 8.6443e+02 5.8265e+03 8.6813e+02
1.4176e+03 4.9844e+03 9.2256e+02 8.9596e+02 6.1578e+03 9.4768e+02
1.3453e+03 4.9575e+03 8.5480e+02 9.0173e+02 6.0540e+03 1.0104e+03
1.2714e+03 4.7991e+03 8.2515e+02 8.8963e+02 5.6546e+03 1.0485e+03
1.3403e+03 5.2204e+03 7.9832e+02 9.7696e+02 6.3948e+03 1.2361e+03
1.1866e+03 5.4791e+03 8.1392e+02 9.7407e+02 6.8765e+03 1.2974e+03
1.2673e+03 4.8277e+03 9.7493e+02 9.6267e+02 5.0429e+03 1.2843e+03
1.5352e+03 4.8057e+03 1.1086e+03 1.0582e+03 4.9628e+03 1.5390e+03
1.6959e+03 4.6306e+03 1.3393e+03 1.0909e+03 4.2830e+03 1.7023e+03
1.6538e+03 4.4786e+03 1.3879e+03 1.0841e+03 3.8677e+03 1.7445e+03
1.6253e+03 4.4228e+03 1.3614e+03 1.0986e+03 3.6889e+03 1.8215e+03
1.5414e+03 4.3939e+03 1.3225e+03 1.1006e+03 3.5054e+03 1.8402e+03
1.4634e+03 4.5209e+03 1.3695e+03 1.1230e+03 3.3724e+03 1.8784e+03
1.3721e+03 4.6221e+03 1.3487e+03 1.1431e+03 3.3332e+03 1.9174e+03
1.2794e+03 4.7249e+03 1.3285e+03 1.1618e+03 3.3008e+03 1.9530e+03
1.1849e+03 4.8177e+03 1.3415e+03 1.1755e+03 3.1930e+03 1.9960e+03
1.1039e+03 4.8956e+03 1.3228e+03 1.1949e+03 3.1444e+03 2.0372e+03
1.0185e+03 4.9337e+03 1.2903e+03 1.2085e+03 3.1032e+03 2.0899e+03
9.6347e+02 5.0049e+03 1.3868e+03 1.2265e+03 2.8621e+03 2.1364e+03
8.9727e+02 5.0366e+03 1.4112e+03 1.2427e+03 2.7568e+03 2.2123e+03
8.4658e+02 5.0221e+03 1.4025e+03 1.2596e+03 2.6895e+03 2.2790e+03
7.9792e+02 5.0773e+03 1.4022e+03 1.2963e+03 2.6890e+03 2.3873e+03
7.1293e+02 5.1314e+03 1.3422e+03 1.3327e+03 2.8344e+03 2.4855e+03
5.9136e+02 5.2021e+03 1.2628e+03 1.3600e+03 3.0779e+03 2.6012e+03
4.1352e+02 5.4973e+03 1.5909e+03 1.3241e+03 2.3745e+03 2.3861e+03
4.9185e+02 4.9918e+03 1.6397e+03 1.2824e+03 1.6378e+03 2.3174e+03
7.4316e+02 4.4388e+03 1.5829e+03 1.3444e+03 1.7588e+03 2.6941e+03
1.1542e+03 4.2302e+03 1.7944e+03 1.4403e+03 1.4358e+03 2.8873e+03
1.3519e+03 3.6907e+03 1.6337e+03 1.4936e+03 1.5837e+03 3.2254e+03
1.4635e+03 3.5231e+03 1.7226e+03 1.5336e+03 1.2671e+03 3.3365e+03
1.4742e+03 3.4798e+03 1.8845e+03 1.5538e+03 8.6698e+02 3.3613e+03
1.3963e+03 3.3507e+03 1.7998e+03 1.5694e+03 9.3128e+02 3.4312e+03
1.3845e+03 3.3391e+03 1.8963e+03 1.6016e+03 7.5060e+02 3.5113e+03
1.2834e+03 3.2717e+03 1.8750e+03 1.6028e+03 6.7303e+02 3.5579e+03
1.1829e+03 3.3392e+03 1.9570e+03 1.6256e+03 5.1021e+02 3.6075e+03
1.0776e+03 3.3948e+03 2.0123e+03 1.6332e+03 3.1891e+02 3.6650e+03
9.9286e+02 3.4486e+03 2.0488e+03 1.6426e+03 1.5029e+02 3.7142e+03
9.1083e+02 3.4903e+03 2.0962e+03 1.6511e+03 2.7903e+00 3.7851e+03
8.2542e+02 3.4911e+03 2.1335e+03 1.6552e+03 0.0000e+00 3.8536e+03
7.6784e+02 3.4508e+03 2.2093e+03 1.6485e+03 0.0000e+00 3.8803e+03
nan nan nan nan nan nan
7.7017e+02 3.4599e+03 2.1649e+03 1.6508e+03 0.0000e+00 3.8945e+03
7.3008e+02 3.4583e+03 2.1135e+03 1.6604e+03 0.0000e+00 3.8908e+03
6.2108e+02 3.4421e+03 1.9911e+03 1.6944e+03 1.3378e+02 4.0358e+03
5.4773e+02 3.3631e+03 1.8106e+03 1.7323e+03 4.7704e+02 4.2047e+03
5.5222e+02 3.2845e+03 1.6420e+03 1.7765e+03 7.7704e+02 4.3285e+03
6.1916e+02 3.1594e+03 1.4968e+03 1.8144e+03 9.8118e+02 4.4121e+03
8.4724e+02 3.0557e+03 1.4612e+03 1.8484e+03 7.4894e+02 4.2919e+03
nan nan nan nan nan nan
2.7733e+03 8.1461e+01 0.0000e+00 2.7260e+03 8.1725e+02 2.6522e+03
2.3088e+03 2.4054e+01 1.5777e+02 2.7005e+03 7.0018e+02 3.0395e+03
2.1760e+03 6.3903e+01 2.4842e+02 2.7083e+03 6.9094e+02 3.2388e+03
2.0135e+03 8.2568e+01 2.4722e+02 2.6990e+03 7.3867e+02 3.4095e+03
1.8748e+03 1.2612e+02 2.4463e+02 2.6909e+03 7.5885e+02 3.5095e+03
1.6198e+03 1.3956e+02 1.5498e+02 2.7166e+03 1.0602e+03 3.7283e+03
1.6801e+03 2.9510e+02 3.7626e+02 2.7343e+03 8.0076e+02 3.6711e+03
1.5306e+03 3.3035e+02 4.4114e+02 2.7376e+03 8.9358e+02 3.7777e+03
1.4302e+03 3.7344e+02 5.0631e+02 2.7182e+03 9.2580e+02 3.8071e+03
1.3308e+03 4.3815e+02 5.5631e+02 2.7443e+03 1.0016e+03 3.9096e+03
1.3021e+03 5.1072e+02 5.9011e+02 2.7655e+03 1.0174e+03 3.9804e+03
1.2697e+03 5.3507e+02 5.3949e+02 2.7617e+03 1.0979e+03 4.0721e+03
1.2696e+03 5.6522e+02 5.0093e+02 2.7742e+03 1.1509e+03 4.1777e+03
1.3076e+03 6.4341e+02 5.0895e+02 2.7953e+03 1.1213e+03 4.2277e+03
1.2577e+03 6.3929e+02 4.5563e+02 2.7973e+03 1.2230e+03 4.3172e+03
1.2462e+03 6.6730e+02 4.4537e+02 2.8058e+03 1.2615e+03 4.3584e+03
1.2046e+03 6.6548e+02 4.4838e+02 2.8117e+03 1.3269e+03 4.3932e+03
1.1496e+03 6.5546e+02 4.7718e+02 2.8171e+03 1.3725e+03 4.3904e+03
1.1179e+03 6.7520e+02 5.6702e+02 2.8262e+03 1.3261e+03 4.3229e+03
1.1183e+03 7.2092e+02 7.0976e+02 2.8462e+03 1.2014e+03 4.1986e+03
1.0216e+03 6.4492e+02 7.5847e+02 2.8537e+03 1.2508e+03 4.1497e+03
1.0928e+03 6.5996e+02 8.5012e+02 2.8765e+03 1.1114e+03 3.9916e+03
1.0689e+03 5.8867e+02 8.4376e+02 2.8868e+03 1.1185e+03 3.9151e+03
9.5705e+02 5.3113e+02 8.0859e+02 2.9122e+03 1.1959e+03 3.8838e+03
1.0038e+03 5.5026e+02 7.5555e+02 2.9435e+03 1.1174e+03 3.7787e+03
9.7905e+02 4.8240e+02 5.1045e+02 2.9642e+03 1.2356e+03 3.8648e+03
1.1705e+03 4.7172e+02 4.4018e+02 2.9885e+03 1.0823e+03 3.7647e+03
1.2666e+03 4.4003e+02 3.7502e+02 3.0135e+03 1.0842e+03 3.7048e+03
1.4680e+03 4.6839e+02 2.4579e+02 3.0457e+03 1.0938e+03 3.5594e+03
1.6815e+03 5.0911e+02 7.3721e+01 3.0732e+03 1.1884e+03 3.4129e+03
2.2896e+03 6.7708e+02 0.0000e+00 3.0601e+03 1.2766e+03 2.9315e+03
3.4529e+03 8.9287e+02 0.0000e+00 2.8527e+03 1.9249e+03 2.0251e+03
nan nan nan nan nan nan
2.0503e+03 1.7740e+02 1.6793e+03 3.1735e+03 9.2355e+02 5.8043e+02
1.3069e+03 1.3835e+02 1.9908e+03 3.1775e+03 8.3179e+02 8.4987e+02
9.1739e+02 1.0280e+02 2.1536e+03 3.1812e+03 8.0727e+02 9.9784e+02
8.5087e+02 1.5626e+02 2.2580e+03 3.2245e+03 8.1109e+02 9.9850e+02
6.6809e+02 1.3057e+02 2.2652e+03 3.2097e+03 8.0104e+02 1.0900e+03
5.3550e+02 1.2643e+02 2.2381e+03 3.2356e+03 8.2834e+02 1.2268e+03
8.2466e+02 1.9977e+02 2.1184e+03 3.2105e+03 8.0924e+02 1.0982e+03
6.7297e+02 1.4664e+02 2.0507e+03 3.2004e+03 8.1173e+02 1.2997e+03
8.8740e+02 1.6967e+02 1.9133e+03 3.1638e+03 8.2420e+02 1.2899e+03
1.2023e+03 2.1539e+02 1.7533e+03 3.1237e+03 8.3025e+02 1.2447e+03
1.5516e+03 2.6605e+02 1.5718e+03 3.0590e+03 8.0491e+02 1.1303e+03
1.3463e+03 2.1322e+02 1.4822e+03 3.0580e+03 8.0229e+02 1.3765e+03
1.4544e+03 2.3957e+02 1.3285e+03 3.0336e+03 7.9548e+02 1.4286e+03
1.5661e+03 2.5020e+02 1.1495e+03 2.9561e+03 7.3968e+02 1.4689e+03
1.6165e+03 2.3539e+02 9.8785e+02 2.8875e+03 6.6731e+02 1.5352e+03
1.4475e+03 2.4917e+02 1.0057e+03 2.9494e+03 6.8181e+02 1.5266e+03
1.3005e+03 2.5591e+02 1.1248e+03 2.9613e+03 6.4229e+02 1.4707e+03
1.0876e+03 2.5145e+02 1.3142e+03 2.9471e+03 6.3786e+02 1.4260e+03
1.0287e+03 2.7215e+02 1.5749e+03 2.9355e+03 6.0140e+02 1.1820e+03
7.0447e+02 2.8803e+02 1.8912e+03 2.8635e+03 5.6815e+02 1.0658e+03
6.9686e+02 2.7714e+02 2.0812e+03 2.8274e+03 5.5275e+02 8.5785e+02
6.6655e+02 2.3864e+02 2.2137e+03 2.8048e+03 5.3490e+02 8.1447e+02
9.6950e+02 2.3630e+02 2.1205e+03 2.6998e+03 5.2631e+02 6.6037e+02
1.0460e+03 2.1963e+02 2.0792e+03 2.6225e+03 4.9668e+02 6.1725e+02
1.0750e+03 2.2485e+02 2.2196e+03 2.6809e+03 5.0618e+02 5.5032e+02
9.5885e+02 2.1796e+02 2.1772e+03 2.6581e+03 4.6450e+02 5.5976e+02
9.0492e+02 2.0819e+02 2.1716e+03 2.7055e+03 4.2762e+02 6.2024e+02
1.0099e+03 1.9907e+02 2.1451e+03 2.7249e+03 4.4491e+02 5.3463e+02
1.0276e+03 2.0310e+02 2.0400e+03 2.6934e+03 4.7802e+02 4.8438e+02
1.2403e+03 1.8005e+02 1.9043e+03 2.7369e+03 4.7163e+02 4.5020e+02
1.2322e+03 1.4587e+02 1.7807e+03 2.7724e+03 4.6442e+02 5.0998e+02
1.5005e+03 1.7518e+02 1.5012e+03 2.7190e+03 4.9861e+02 4.0082e+02
1.5383e+03 1.3382e+02 1.2757e+03 2.6529e+03 5.1844e+02 4.2113e+02
1.2217e+03 7.0515e+01 1.2483e+03 2.7087e+03 4.0923e+02 5.9039e+02
1.4926e+03 9.4678e+01 1.1445e+03 2.8129e+03 4.8303e+02 4.9783e+02
1.5328e+03 4.6914e+01 1.0030e+03 2.7003e+03 5.6746e+02 4.0351e+02
1.1346e+03 7.3567e+01 1.2122e+03 2.6079e+03 3.5401e+02 3.8718e+02
9.3507e+02 7.3180e+01 1.3465e+03 2.5217e+03 2.9382e+02 4.0464e+02
9.2154e+02 5.7824e+01 1.3203e+03 2.4501e+03 4.1557e+02 2.5671e+02
4.8553e+02 8.2461e+01 1.4990e+03 2.2181e+03 2.5996e+02 2.3964e+02
4.8881e+02 4.0841e+01 1.5271e+03 2.1464e+03 2.9254e+02 1.3485e+02
3.9341e+02 0.0000e+00 1.5525e+03 2.2359e+03 5.0240e+02 0.0000e+00


==> Fig/ResAviris/endm_mod1.txt <==
0.0000e+00 0.0000e+00 6.5302e+02 0.0000e+00 0.0000e+00 2.8856e+01
0.0000e+00 0.0000e+00 7.4434e+02 0.0000e+00 0.0000e+00 1.3873e+02
2.2069e-01 0.0000e+00 7.9862e+02 0.0000e+00 0.0000e+00 2.7553e+02
8.4995e+01 0.0000e+00 8.3506e+02 0.0000e+00 0.0000e+00 3.7100e+02
1.4454e+02 0.0000e+00 8.7270e+02 5.3030e+01 0.0000e+00 4.0266e+02
1.8066e+02 0.0000e+00 8.8416e+02 1.3982e+02 0.0000e+00 4.1359e+02
2.2001e+02 0.0000e+00 8.7115e+02 2.2961e+02 0.0000e+00 4.3689e+02
2.6455e+02 0.0000e+00 8.7260e+02 3.1503e+02 0.0000e+00 4.6171e+02
3.1355e+02 0.0000e+00 9.0464e+02 3.7961e+02 0.0000e+00 4.8785e+02
3.4374e+02 0.0000e+00 9.0559e+02 4.3689e+02 0.0000e+00 5.0920e+02
3.8351e+02 0.0000e+00 9.3651e+02 4.9035e+02 1.5246e+01 5.3059e+02
4.1864e+02 0.0000e+00 9.5512e+02 5.4400e+02 3.5452e+01 5.4896e+02
4.5868e+02 0.0000e+00 9.6891e+02 5.9195e+02 7.8558e+01 5.7525e+02
5.0864e+02 0.0000e+00 1.0133e+03 6.2979e+02 1.5344e+02 5.9281e+02
5.7649e+02 0.0000e+00 1.0945e+03 6.2065e+02 3.1255e+02 6.2195e+02
6.3793e+02 0.0000e+00 1.1513e+03 6.2483e+02 4.4848e+02 6.4973e+02
6.8801e+02 6.0575e+01 1.1952e+03 6.4716e+02 5.4016e+02 6.9091e+02
7.2712e+02 9.9892e+01 1.1910e+03 7.0543e+02 5.7581e+02 7.3165e+02
7.5979e+02 9.7968e+01 1.1911e+03 7.7742e+02 5.8187e+02 7.4739e+02
7.8888e+02 5.4898e+01 1.2037e+03 8.6381e+02 5.6148e+02 7.3984e+02
8.1267e+02 4.9536e+00 1.1991e+03 9.4931e+02 5.2875e+02 7.3716e+02
8.5682e+02 0.0000e+00 1.2274e+03 1.0450e+03 5.2270e+02 7.5402e+02
8.7133e+02 0.0000e+00 1.2127e+03 1.1120e+03 4.8219e+02 7.6432e+02
8.8649e+02 0.0000e+00 1.1834e+03 1.1836e+03 4.3832e+02 7.8565e+02
8.9972e+02 0.0000e+00 1.1725e+03 1.2562e+03 3.8699e+02 7.9542e+02
9.1885e+02 0.0000e+00 1.2051e+03 1.3105e+03 3.6193e+02 7.9153e+02
9.4590e+02 0.0000e+00 1.2065e+03 1.3714e+03 3.5388e+02 8.2185e+02
9.7052e+02 0.0000e+00 1.2107e+03 1.4519e+03 3.1739e+02 8.4118e+02
9.8216e+02 0.0000e+00 1.2033e+03 1.5111e+03 2.7203e+02 8.5282e+02
9.8428e+02 0.0000e+00 1.1811e+03 1.5851e+03 1.9136e+02 8.5193e+02
nan nan nan nan nan nan
9.8363e+02 0.0000e+00 1.2195e+03 1.5139e+03 2.6915e+02 8.3143e+02
9.7966e+02 0.0000e+00 1.1731e+03 1.5821e+03 1.8614e+02 8.5179e+02
9.8401e+02 0.0000e+00 1.1290e+03 1.6449e+03 1.2949e+02 8.7538e+02
1.0218e+03 0.0000e+00 1.1793e+03 1.6537e+03 1.9770e+02 8.9538e+02
1.1428e+03 1.1155e+01 1.3793e+03 1.5224e+03 5.7010e+02 9.3973e+02
1.2353e+03 4.1196e+02 1.5430e+03 1.3665e+03 8.7934e+02 1.0284e+03
1.3520e+03 9.9094e+02 1.7551e+03 1.1141e+03 1.3094e+03 1.1436e+03
1.5070e+03 1.8342e+03 2.0188e+03 7.2939e+02 1.9269e+03 1.3125e+03
1.6361e+03 2.6616e+03 2.2840e+03 3.0690e+02 2.5221e+03 1.4617e+03
1.7384e+03 3.2887e+03 2.4905e+03 0.0000e+00 2.9737e+03 1.5796e+03
1.7226e+03 3.7604e+03 2.5682e+03 0.0000e+00 3.2763e+03 1.5616e+03
1.6765e+03 3.9159e+03 2.5184e+03 0.0000e+00 3.3296e+03 1.5127e+03
1.7117e+03 4.0703e+03 2.5461e+03 0.0000e+00 3.4474e+03 1.5550e+03
1.7712e+03 4.2087e+03 2.6088e+03 0.0000e+00 3.5619e+03 1.6204e+03
1.8068e+03 4.2953e+03 2.6381e+03 0.0000e+00 3.6311e+03 1.6648e+03
1.8296e+03 4.3317e+03 2.6543e+03 0.0000e+00 3.6612e+03 1.6982e+03
1.8943e+03 4.4845e+03 2.7154e+03 0.0000e+00 3.7865e+03 1.7716e+03
1.8759e+03 4.4531e+03 2.6754e+03 0.0000e+00 3.7507e+03 1.7726e+03
1.8956e+03 4.4148e+03 2.6661e+03 0.0000e+00 3.7142e+03 1.8100e+03
1.9260e+03 4.3894e+03 2.6681e+03 0.0000e+00 3.6892e+03 1.8553e+03
1.9881e+03 4.4615e+03 2.7364e+03 0.0000e+00 3.7542e+03 1.9244e+03
2.0180e+03 4.4870e+03 2.7449e+03 0.0000e+00 3.7685e+03 1.9674e+03
2.0537e+03 4.5224e+03 2.7728e+03 0.0000e+00 3.7970e+03 2.0143e+03
2.0769e+03 4.5352e+03 2.7669e+03 0.0000e+00 3.7984e+03 2.0530e+03
2.1362e+03 4.6277e+03 2.8185e+03 0.0000e+00 3.8776e+03 2.1249e+03
2.1991e+03 4.8076e+03 2.8513e+03 0.0000e+00 4.0097e+03 2.2072e+03
2.1957e+03 4.7877e+03 2.8288e+03 0.0000e+00 3.9887e+03 2.2209e+03
2.1422e+03 4.6160e+03 2.7686e+03 0.0000e+00 3.8553e+03 2.1855e+03
2.3732e+03 5.0864e+03 2.9312e+03 0.0000e+00 4.2202e+03 2.4323e+03
2.4015e+03 5.3901e+03 2.9688e+03 0.0000e+00 4.4106e+03 2.4673e+03
2.2746e+03 4.5890e+03 2.8564e+03 0.0000e+00 3.8528e+03 2.3219e+03
2.3937e+03 4.5994e+03 2.8927e+03 1.6963e+02 3.8817e+03 2.4476e+03
2.3854e+03 4.3957e+03 2.8464e+03 3.2478e+02 3.7229e+03 2.4324e+03
2.3286e+03 4.2295e+03 2.7818e+03 3.6277e+02 3.5870e+03 2.3844e+03
2.3236e+03 4.1788e+03 2.7416e+03 3.9959e+02 3.5389e+03 2.3971e+03
2.3025e+03 4.1357e+03 2.7179e+03 3.9197e+02 3.5032e+03 2.3940e+03
2.3347e+03 4.2260e+03 2.7585e+03 3.8171e+02 3.5692e+03 2.4342e+03
2.3625e+03 4.3098e+03 2.7800e+03 3.6529e+02 3.6308e+03 2.4794e+03
2.3893e+03 4.3948e+03 2.8054e+03 3.4519e+02 3.6945e+03 2.5238e+03
2.4096e+03 4.4662e+03 2.8162e+03 3.3382e+02 3.7385e+03 2.5579e+03
2.4324e+03 4.5298e+03 2.8331e+03 3.2257e+02 3.7871e+03 2.5992e+03
2.4450e+03 4.5686e+03 2.8231e+03 3.1965e+02 3.8098e+03 2.6318e+03
2.4620e+03 4.6011e+03 2.8484e+03 3.2674e+02 3.8331e+03 2.6547e+03
2.4784e+03 4.6315e+03 2.8384e+03 3.4299e+02 3.8452e+03 2.6853e+03
2.4850e+03 4.6260e+03 2.8202e+03 3.6261e+02 3.8383e+03 2.7093e+03
2.5281e+03 4.6928e+03 2.8259e+03 3.9225e+02 3.8868e+03 2.7747e+03
2.5698e+03 4.7781e+03 2.8241e+03 4.0688e+02 3.9504e+03 2.8443e+03
2.6145e+03 4.9008e+03 2.8079e+03 4.1281e+02 4.0263e+03 2.9183e+03
2.5794e+03 5.0017e+03 2.9003e+03 3.0809e+02 4.0719e+03 2.8251e+03
2.4013e+03 4.4827e+03 2.7403e+03 3.9857e+02 3.6792e+03 2.6155e+03
2.3959e+03 4.1340e+03 2.5631e+03 6.6416e+02 3.4266e+03 2.6538e+03
2.4541e+03 3.9439e+03 2.5624e+03 9.2236e+02 3.3008e+03 2.6828e+03
2.4311e+03 3.6074e+03 2.3604e+03 1.1686e+03 3.0408e+03 2.7052e+03
2.4242e+03 3.4468e+03 2.3253e+03 1.2872e+03 2.9264e+03 2.7017e+03
2.4088e+03 3.3587e+03 2.3313e+03 1.3371e+03 2.8630e+03 2.6753e+03
2.3874e+03 3.2845e+03 2.2566e+03 1.3731e+03 2.7997e+03 2.6786e+03
2.4030e+03 3.2657e+03 2.2565e+03 1.4253e+03 2.7844e+03 2.6993e+03
2.3790e+03 3.2191e+03 2.1980e+03 1.4381e+03 2.7325e+03 2.6913e+03
2.3962e+03 3.2599e+03 2.2218e+03 1.4353e+03 2.7681e+03 2.7215e+03
2.4051e+03 3.2942e+03 2.2216e+03 1.4289e+03 2.7840e+03 2.7426e+03
2.4162e+03 3.3247e+03 2.2323e+03 1.4178e+03 2.8074e+03 2.7692e+03
2.4281e+03 3.3567e+03 2.2282e+03 1.4215e+03 2.8214e+03 2.7945e+03
2.4323e+03 3.3754e+03 2.2266e+03 1.4236e+03 2.8262e+03 2.8062e+03
2.4159e+03 3.3499e+03 2.2479e+03 1.4211e+03 2.8029e+03 2.7758e+03
nan nan nan nan nan nan
2.4237e+03 3.3631e+03 2.2044e+03 1.4247e+03 2.8128e+03 2.8104e+03
2.4242e+03 3.3575e+03 2.2101e+03 1.4114e+03 2.8205e+03 2.8185e+03
2.4529e+03 3.3976e+03 2.1602e+03 1.4339e+03 2.8542e+03 2.9027e+03
2.4861e+03 3.4211e+03 2.1080e+03 1.4785e+03 2.8723e+03 2.9741e+03
2.5205e+03 3.4230e+03 2.0706e+03 1.5331e+03 2.8859e+03 3.0401e+03
2.5359e+03 3.3652e+03 2.0353e+03 1.6051e+03 2.8474e+03 3.0636e+03
2.5145e+03 3.2099e+03 2.0542e+03 1.6850e+03 2.7426e+03 2.9891e+03
nan nan nan nan nan nan
1.9450e+03 3.4503e+02 1.3152e+03 3.2240e+03 8.0916e+02 1.9156e+03
1.9419e+03 3.9323e+02 1.1895e+03 3.1994e+03 8.1809e+02 2.0174e+03
1.9793e+03 4.7202e+02 1.1871e+03 3.2076e+03 8.7179e+02 2.0915e+03
1.9975e+03 5.3847e+02 1.1685e+03 3.1890e+03 9.1158e+02 2.1485e+03
2.0096e+03 6.0398e+02 1.1716e+03 3.1617e+03 9.5166e+02 2.1781e+03
2.0467e+03 7.0864e+02 1.1249e+03 3.1462e+03 1.0465e+03 2.2973e+03
2.0760e+03 7.8187e+02 1.2335e+03 3.1639e+03 1.0863e+03 2.2587e+03
2.0917e+03 8.5204e+02 1.2292e+03 3.1532e+03 1.1345e+03 2.2972e+03
2.0900e+03 9.0313e+02 1.2392e+03 3.1182e+03 1.1639e+03 2.3009e+03
2.1255e+03 9.8822e+02 1.2587e+03 3.1261e+03 1.2307e+03 2.3571e+03
2.1628e+03 1.0620e+03 1.2961e+03 3.1366e+03 1.2873e+03 2.3949e+03
2.1841e+03 1.1141e+03 1.3022e+03 3.1292e+03 1.3231e+03 2.4352e+03
2.2165e+03 1.1679e+03 1.3195e+03 3.1482e+03 1.3583e+03 2.4804e+03
2.2566e+03 1.2320e+03 1.3716e+03 3.1632e+03 1.4110e+03 2.5144e+03
2.2718e+03 1.2649e+03 1.3600e+03 3.1657e+03 1.4323e+03 2.5469e+03
2.2890e+03 1.3011e+03 1.3720e+03 3.1706e+03 1.4600e+03 2.5690e+03
2.2948e+03 1.3173e+03 1.3708e+03 3.1727e+03 1.4725e+03 2.5815e+03
2.2894e+03 1.3168e+03 1.3612e+03 3.1718e+03 1.4737e+03 2.5752e+03
2.2775e+03 1.3117e+03 1.3699e+03 3.1697e+03 1.4727e+03 2.5490e+03
2.2656e+03 1.3012e+03 1.3985e+03 3.1756e+03 1.4718e+03 2.5041e+03
2.2280e+03 1.2418e+03 1.3478e+03 3.1831e+03 1.4256e+03 2.4688e+03
2.2093e+03 1.1942e+03 1.3767e+03 3.2019e+03 1.3978e+03 2.4109e+03
2.1764e+03 1.1224e+03 1.3431e+03 3.2128e+03 1.3455e+03 2.3715e+03
2.1547e+03 1.0846e+03 1.2872e+03 3.2252e+03 1.3197e+03 2.3567e+03
2.1517e+03 1.0616e+03 1.3092e+03 3.2449e+03 1.3064e+03 2.3182e+03
2.1607e+03 1.0424e+03 1.2600e+03 3.2657e+03 1.2929e+03 2.3594e+03
2.1656e+03 9.8096e+02 1.2997e+03 3.3128e+03 1.2455e+03 2.3088e+03
2.1662e+03 9.3610e+02 1.3068e+03 3.3477e+03 1.2170e+03 2.2895e+03
2.1791e+03 9.1471e+02 1.3680e+03 3.3784e+03 1.2120e+03 2.2508e+03
2.1980e+03 9.1251e+02 1.4333e+03 3.3956e+03 1.2280e+03 2.2288e+03
2.2162e+03 9.1688e+02 1.6579e+03 3.3752e+03 1.2737e+03 2.0914e+03
2.1907e+03 8.9027e+02 2.1700e+03 3.1233e+03 1.4197e+03 1.8156e+03
nan nan nan nan nan nan
1.5702e+03 0.0000e+00 1.4335e+03 3.4474e+03 6.3764e+02 1.0226e+03
1.5501e+03 5.3906e+00 1.2293e+03 3.3742e+03 7.1615e+02 1.1148e+03
1.5222e+03 3.0778e+01 1.1102e+03 3.3611e+03 7.1452e+02 1.1482e+03
1.5426e+03 7.0843e+01 1.1357e+03 3.3874e+03 7.5893e+02 1.1558e+03
1.5261e+03 8.3000e+01 1.0750e+03 3.3670e+03 7.4766e+02 1.1719e+03
1.5479e+03 1.1783e+02 1.0426e+03 3.3812e+03 7.7103e+02 1.2351e+03
1.5642e+03 1.2713e+02 1.1682e+03 3.3572e+03 7.9565e+02 1.1928e+03
1.5710e+03 1.4284e+02 1.0868e+03 3.3553e+03 7.8456e+02 1.2660e+03
1.5884e+03 1.5249e+02 1.1422e+03 3.3359e+03 7.9263e+02 1.2699e+03
1.6143e+03 1.6435e+02 1.2358e+03 3.3162e+03 8.1283e+02 1.2661e+03
1.6223e+03 1.5778e+02 1.3590e+03 3.2644e+03 8.2138e+02 1.2226e+03
1.6350e+03 1.8650e+02 1.2535e+03 3.2669e+03 8.1362e+02 1.3216e+03
1.6575e+03 2.1142e+02 1.2942e+03 3.2424e+03 8.3372e+02 1.3536e+03
1.6532e+03 2.1962e+02 1.3251e+03 3.1669e+03 8.3021e+02 1.3677e+03
1.6433e+03 2.1654e+02 1.3153e+03 3.1079e+03 8.0966e+02 1.3829e+03
1.6487e+03 2.2831e+02 1.3061e+03 3.1321e+03 8.2667e+02 1.3852e+03
1.6238e+03 2.2172e+02 1.2835e+03 3.1243e+03 8.2019e+02 1.3511e+03
1.5841e+03 2.1863e+02 1.2360e+03 3.0823e+03 8.1856e+02 1.3269e+03
1.5248e+03 1.8089e+02 1.2393e+03 3.0606e+03 7.9545e+02 1.2027e+03
1.4440e+03 1.8278e+02 1.1703e+03 2.9297e+03 8.0338e+02 1.1555e+03
1.3850e+03 1.3220e+02 1.1562e+03 2.8954e+03 7.6638e+02 1.0477e+03
1.3531e+03 9.7094e+01 1.1145e+03 2.8919e+03 7.3180e+02 1.0110e+03
1.3202e+03 4.9239e+01 1.1969e+03 2.8089e+03 7.0271e+02 9.3429e+02
1.2879e+03 2.3642e+01 1.2016e+03 2.7355e+03 6.7935e+02 9.1395e+02
1.2982e+03 9.3277e+00 1.2103e+03 2.8066e+03 6.7801e+02 8.9164e+02
1.2726e+03 7.9861e+00 1.1694e+03 2.7660e+03 6.6845e+02 8.9397e+02
1.2937e+03 8.6455e+00 1.1426e+03 2.8164e+03 6.6672e+02 9.2149e+02
1.2848e+03 0.0000e+00 1.1511e+03 2.8614e+03 6.1593e+02 8.8124e+02
1.2697e+03 0.0000e+00 1.1625e+03 2.8037e+03 6.0980e+02 8.8220e+02
1.2834e+03 0.0000e+00 1.1754e+03 2.9011e+03 5.3315e+02 8.6049e+02
1.2942e+03 0.0000e+00 1.1267e+03 2.9515e+03 4.9651e+02 8.9104e+02
1.2885e+03 0.0000e+00 1.2036e+03 2.9009e+03 4.9444e+02 8.5299e+02
1.2566e+03 0.0000e+00 1.1553e+03 2.8432e+03 4.4161e+02 8.6366e+02
1.2552e+03 0.0000e+00 1.0147e+03 2.8844e+03 3.8670e+02 9.3931e+02
1.3057e+03 0.0000e+00 1.0723e+03 3.0257e+03 3.9583e+02 9.1647e+02
1.2330e+03 0.0000e+00 1.0367e+03 2.9230e+03 2.9346e+02 8.6298e+02
1.1536e+03 0.0000e+00 9.6242e+02 2.7643e+03 3.1515e+02 8.2594e+02
1.1099e+03 0.0000e+00 9.0177e+02 2.6390e+03 3.3533e+02 8.4293e+02
1.0433e+03 0.0000e+00 8.8610e+02 2.5645e+03 2.7624e+02 7.6959e+02
9.2779e+02 0.0000e+00 8.1640e+02 2.2272e+03 3.2288e+02 7.3758e+02
8.5415e+02 0.0000e+00 8.0022e+02 2.1821e+03 2.2280e+02 6.4472e+02
8.2760e+02 0.0000e+00 6.8715e+02 2.3050e+03 1.5338e+02 5.8192e+02


==> Fig/ResAviris/endm_mod2.txt <==
0.0000e+00 0.0000e+00 0.0000e+00 2.6253e+01 0.0000e+00 0.0000e+00
0.0000e+00 0.0000e+00 0.0000e+00 9.8701e+01 0.0000e+00 0.0000e+00
0.0000e+00 0.0000e+00 0.0000e+00 1.7117e+02 0.0000e+00 0.0000e+00
0.0000e+00 0.0000e+00 0.0000e+00 2.6100e+02 0.0000e+00 0.0000e+00
6.8918e+01 0.0000e+00 0.0000e+00 3.2623e+02 0.0000e+00 0.0000e+00
2.1343e+02 0.0000e+00 0.0000e+00 3.5551e+02 0.0000e+00 0.0000e+00
3.0281e+02 0.0000e+00 0.0000e+00 4.0873e+02 0.0000e+00 0.0000e+00
4.0221e+02 0.0000e+00 0.0000e+00 4.6102e+02 0.0000e+00 0.0000e+00
5.0352e+02 0.0000e+00 2.1551e+02 5.0553e+02 0.0000e+00 0.0000e+00
6.3422e+02 0.0000e+00 4.0227e+02 5.1345e+02 0.0000e+00 0.0000e+00
7.5077e+02 1.9211e+00 7.1623e+02 5.3822e+02 0.0000e+00 0.0000e+00
8.6721e+02 1.2768e+01 9.6423e+02 5.5406e+02 0.0000e+00 0.0000e+00
9.5796e+02 3.3992e+01 1.2206e+03 5.7935e+02 0.0000e+00 0.0000e+00
1.0428e+03 7.4191e+01 1.4418e+03 6.0714e+02 0.0000e+00 0.0000e+00
1.0649e+03 1.5785e+02 1.6873e+03 6.4389e+02 0.0000e+00 0.0000e+00
1.0835e+03 2.2759e+02 1.9475e+03 6.8362e+02 0.0000e+00 0.0000e+00
1.1133e+03 3.1516e+02 2.1775e+03 7.2632e+02 0.0000e+00 0.0000e+00
1.1807e+03 3.5833e+02 2.3851e+03 7.6644e+02 0.0000e+00 1.5095e+00
1.2890e+03 3.6066e+02 2.5088e+03 7.9426e+02 0.0000e+00 2.7410e+00
1.4512e+03 3.2699e+02 2.5104e+03 8.0892e+02 0.0000e+00 6.1656e-01
1.6256e+03 2.8310e+02 2.4623e+03 8.1272e+02 0.0000e+00 1.0710e+00
1.8411e+03 2.8823e+02 2.4727e+03 8.2455e+02 0.0000e+00 2.2365e+00
2.0086e+03 2.7350e+02 2.4377e+03 8.0903e+02 0.0000e+00 9.2177e+00
2.1872e+03 2.5264e+02 2.3926e+03 7.9071e+02 0.0000e+00 2.9796e+01
2.3844e+03 2.3184e+02 2.2991e+03 7.6658e+02 0.0000e+00 4.4672e+01
2.6018e+03 2.3226e+02 2.2031e+03 7.2961e+02 0.0000e+00 4.4943e+01
2.7814e+03 2.2796e+02 2.1626e+03 7.1563e+02 0.0000e+00 7.7984e+01
3.0029e+03 2.1468e+02 2.0626e+03 6.9674e+02 0.0000e+00 1.0282e+02
3.1500e+03 1.9541e+02 1.9561e+03 6.8317e+02 0.0000e+00 1.2382e+02
3.3322e+03 1.5747e+02 1.7661e+03 6.5317e+02 0.0000e+00 1.5516e+02
nan nan nan nan nan nan
3.2046e+03 2.0335e+02 1.9246e+03 6.6363e+02 0.0000e+00 9.9398e+01
3.3145e+03 1.5260e+02 1.7708e+03 6.5443e+02 0.0000e+00 1.5718e+02
3.3748e+03 1.0578e+02 1.7138e+03 6.6457e+02 0.0000e+00 2.3135e+02
3.4412e+03 1.3238e+02 1.7613e+03 6.6888e+02 0.0000e+00 2.7802e+02
3.4196e+03 3.2319e+02 2.1110e+03 6.7645e+02 0.0000e+00 3.1248e+02
3.3588e+03 7.6379e+02 2.6520e+03 6.5087e+02 0.0000e+00 2.8686e+02
3.2223e+03 1.4188e+03 3.0627e+03 6.0224e+02 0.0000e+00 1.9761e+02
2.9898e+03 2.3532e+03 3.3335e+03 5.1072e+02 1.4656e+03 6.4586e+01
2.7090e+03 3.2445e+03 3.2286e+03 3.8292e+02 3.7290e+03 0.0000e+00
2.4541e+03 3.9114e+03 2.9989e+03 3.1020e+02 5.3300e+03 0.0000e+00
2.3472e+03 4.4125e+03 2.7590e+03 2.7622e+02 6.3973e+03 0.0000e+00
2.2572e+03 4.5483e+03 2.7039e+03 2.3609e+02 6.6980e+03 0.0000e+00
2.2923e+03 4.7234e+03 2.5313e+03 2.3258e+02 7.1023e+03 0.0000e+00
2.3904e+03 4.8859e+03 2.5417e+03 2.3467e+02 7.3932e+03 0.0000e+00
2.4459e+03 4.9850e+03 2.5363e+03 2.3679e+02 7.5770e+03 0.0000e+00
2.4817e+03 5.0294e+03 2.5137e+03 2.4252e+02 7.5840e+03 0.0000e+00
2.5400e+03 5.2039e+03 2.5398e+03 2.6419e+02 7.9865e+03 0.0000e+00
2.4434e+03 5.1412e+03 2.4066e+03 2.8178e+02 7.8416e+03 7.4691e+01
2.4072e+03 5.0688e+03 2.3769e+03 3.0851e+02 7.5775e+03 1.8322e+02
2.4050e+03 5.0124e+03 2.3960e+03 3.2984e+02 7.3321e+03 2.8942e+02
2.4800e+03 5.0810e+03 2.4230e+03 3.4400e+02 7.3176e+03 3.7859e+02
2.4900e+03 5.0827e+03 2.4212e+03 3.5339e+02 7.2870e+03 4.7204e+02
2.5199e+03 5.1027e+03 2.4138e+03 3.6239e+02 7.2426e+03 5.6033e+02
2.5125e+03 5.0861e+03 2.4212e+03 3.7286e+02 7.2132e+03 6.5564e+02
2.5532e+03 5.1682e+03 2.4346e+03 3.9217e+02 7.3764e+03 7.5459e+02
2.5623e+03 5.3295e+03 2.4965e+03 4.1056e+02 7.9810e+03 8.5478e+02
2.5109e+03 5.2820e+03 2.4396e+03 4.2270e+02 7.8825e+03 9.3076e+02
2.4104e+03 5.0803e+03 2.2754e+03 4.3408e+02 7.2641e+03 9.8289e+02
2.6093e+03 5.5374e+03 2.7121e+03 4.8039e+02 8.7506e+03 1.1778e+03
2.6806e+03 5.8489e+03 3.0193e+03 4.3855e+02 9.6816e+03 1.1466e+03
2.5058e+03 5.0087e+03 2.3775e+03 5.0222e+02 6.7509e+03 1.2141e+03
2.6685e+03 4.9634e+03 2.6059e+03 6.2455e+02 6.7478e+03 1.4895e+03
2.7607e+03 4.7120e+03 2.7254e+03 6.8580e+02 5.8673e+03 1.6383e+03
2.7027e+03 4.5195e+03 2.6578e+03 6.9979e+02 5.2397e+03 1.6728e+03
2.6631e+03 4.4339e+03 2.6321e+03 7.2828e+02 5.0265e+03 1.7693e+03
2.5886e+03 4.3756e+03 2.5209e+03 7.3835e+02 4.7873e+03 1.8107e+03
2.5933e+03 4.4654e+03 2.5488e+03 7.4824e+02 4.8130e+03 1.8541e+03
2.5578e+03 4.5403e+03 2.5322e+03 7.6388e+02 4.9133e+03 1.9140e+03
2.5272e+03 4.6193e+03 2.5113e+03 7.7579e+02 5.0167e+03 1.9672e+03
2.4998e+03 4.6794e+03 2.5354e+03 7.8530e+02 5.0514e+03 2.0165e+03
2.4660e+03 4.7342e+03 2.5055e+03 8.0219e+02 5.1052e+03 2.0757e+03
2.4138e+03 4.7535e+03 2.4949e+03 8.2142e+02 5.1444e+03 2.1407e+03
2.4223e+03 4.7839e+03 2.5263e+03 8.3537e+02 4.9804e+03 2.1780e+03
2.3966e+03 4.7913e+03 2.5823e+03 8.5879e+02 4.9627e+03 2.2491e+03
2.3510e+03 4.7631e+03 2.5779e+03 8.8959e+02 4.9048e+03 2.3210e+03
2.3302e+03 4.8019e+03 2.6367e+03 9.3614e+02 5.0317e+03 2.4384e+03
2.2680e+03 4.8584e+03 2.6704e+03 9.8698e+02 5.3162e+03 2.5485e+03
2.2121e+03 4.9438e+03 2.7904e+03 1.0228e+03 5.7793e+03 2.6538e+03
2.2896e+03 5.1312e+03 2.8220e+03 9.1509e+02 5.2382e+03 2.3914e+03
2.1957e+03 4.5939e+03 2.4966e+03 9.1730e+02 3.7116e+03 2.3187e+03
2.1890e+03 4.1121e+03 2.6841e+03 1.0814e+03 3.3941e+03 2.6528e+03
2.4677e+03 3.8808e+03 2.8586e+03 1.1840e+03 2.8338e+03 2.8497e+03
2.4489e+03 3.4070e+03 2.9759e+03 1.3192e+03 2.5694e+03 3.1679e+03
2.4961e+03 3.2122e+03 2.9923e+03 1.3790e+03 2.0395e+03 3.2825e+03
2.5289e+03 3.1256e+03 3.0120e+03 1.4001e+03 1.5238e+03 3.2893e+03
2.4067e+03 3.0098e+03 2.9948e+03 1.4507e+03 1.4866e+03 3.3671e+03
2.4136e+03 2.9723e+03 3.0747e+03 1.4926e+03 1.3054e+03 3.4386e+03
2.3155e+03 2.8959e+03 3.0838e+03 1.5167e+03 1.1893e+03 3.4789e+03
2.2846e+03 2.9372e+03 3.0918e+03 1.5419e+03 1.0819e+03 3.5124e+03
2.2526e+03 2.9614e+03 3.1142e+03 1.5517e+03 9.6850e+02 3.5506e+03
2.2172e+03 2.9865e+03 3.0849e+03 1.5651e+03 8.5056e+02 3.5936e+03
2.1881e+03 3.0022e+03 3.1304e+03 1.5810e+03 7.8304e+02 3.6468e+03
2.1640e+03 3.0107e+03 3.1880e+03 1.5920e+03 6.6866e+02 3.6756e+03
2.2046e+03 3.0017e+03 3.2447e+03 1.5729e+03 2.9336e+02 3.6260e+03
nan nan nan nan nan nan
2.1146e+03 2.9886e+03 3.2351e+03 1.6066e+03 5.7102e+02 3.6874e+03
2.0584e+03 2.9833e+03 3.1061e+03 1.6226e+03 5.9638e+02 3.7097e+03
1.9290e+03 2.9688e+03 3.1363e+03 1.6950e+03 9.9458e+02 3.8663e+03
1.8326e+03 2.9326e+03 3.1868e+03 1.7672e+03 1.4002e+03 4.0327e+03
1.7718e+03 2.8896e+03 3.1549e+03 1.8393e+03 1.7038e+03 4.1829e+03
1.7776e+03 2.7977e+03 3.1066e+03 1.8878e+03 1.8170e+03 4.2868e+03
1.9197e+03 2.6698e+03 2.8472e+03 1.8839e+03 1.3100e+03 4.2406e+03
nan nan nan nan nan nan
2.6344e+03 0.0000e+00 0.0000e+00 2.4747e+03 0.0000e+00 3.1546e+03
2.5304e+03 0.0000e+00 7.3952e+01 2.4798e+03 0.0000e+00 3.2521e+03
2.2850e+03 0.0000e+00 3.4012e+02 2.5883e+03 0.0000e+00 3.4906e+03
2.0664e+03 0.0000e+00 5.1204e+02 2.6551e+03 0.0000e+00 3.6789e+03
1.8194e+03 0.0000e+00 6.4669e+02 2.7241e+03 0.0000e+00 3.8595e+03
1.5215e+03 3.1252e+01 7.8213e+02 2.8409e+03 0.0000e+00 4.0941e+03
1.7292e+03 1.4464e+02 9.1121e+02 2.7933e+03 0.0000e+00 4.0114e+03
1.6326e+03 1.9450e+02 1.0858e+03 2.8283e+03 0.0000e+00 4.0687e+03
1.5893e+03 2.4507e+02 1.1991e+03 2.8183e+03 0.0000e+00 4.0585e+03
1.5331e+03 3.1510e+02 1.3275e+03 2.8654e+03 0.0000e+00 4.1360e+03
1.5558e+03 3.8307e+02 1.4000e+03 2.8831e+03 0.0000e+00 4.1966e+03
1.5492e+03 4.1475e+02 1.4330e+03 2.8851e+03 0.0000e+00 4.2809e+03
1.5856e+03 4.4619e+02 1.4734e+03 2.8938e+03 0.0000e+00 4.3845e+03
1.6606e+03 5.1046e+02 1.4745e+03 2.8973e+03 0.0000e+00 4.4448e+03
1.6240e+03 5.1967e+02 1.5168e+03 2.9136e+03 0.0000e+00 4.5225e+03
1.6270e+03 5.4909e+02 1.5388e+03 2.9234e+03 0.0000e+00 4.5626e+03
1.5938e+03 5.5846e+02 1.5765e+03 2.9402e+03 0.0000e+00 4.5849e+03
1.5414e+03 5.5929e+02 1.6165e+03 2.9588e+03 0.0000e+00 4.5658e+03
1.5072e+03 5.7465e+02 1.6506e+03 2.9732e+03 0.0000e+00 4.4882e+03
1.5014e+03 6.0273e+02 1.6722e+03 2.9883e+03 0.0000e+00 4.3623e+03
1.3463e+03 5.4244e+02 1.7363e+03 3.0384e+03 0.0000e+00 4.2951e+03
1.3645e+03 5.3351e+02 1.6857e+03 3.0500e+03 0.0000e+00 4.1696e+03
1.2608e+03 4.6685e+02 1.6468e+03 3.0860e+03 0.0000e+00 4.1069e+03
1.0984e+03 4.2689e+02 1.6408e+03 3.1499e+03 0.0000e+00 4.0630e+03
1.1525e+03 4.3523e+02 1.4898e+03 3.1482e+03 0.0000e+00 3.9799e+03
1.0912e+03 3.7990e+02 1.3284e+03 3.1809e+03 0.0000e+00 4.0966e+03
1.2892e+03 3.4052e+02 1.1336e+03 3.1377e+03 0.0000e+00 4.0609e+03
1.3629e+03 3.0623e+02 9.9812e+02 3.1352e+03 0.0000e+00 4.0454e+03
1.5508e+03 3.2239e+02 7.3974e+02 3.0950e+03 0.0000e+00 3.9930e+03
1.7126e+03 3.5615e+02 4.7212e+02 3.0596e+03 0.0000e+00 3.9609e+03
2.2561e+03 5.0750e+02 1.7626e+02 2.8696e+03 0.0000e+00 3.6659e+03
3.2043e+03 8.0274e+02 0.0000e+00 2.3951e+03 0.0000e+00 3.0051e+03
nan nan nan nan nan nan
1.6439e+03 2.2760e+02 6.8359e+02 3.0769e+03 0.0000e+00 7.5365e+02
8.3858e+02 1.7089e+02 1.0195e+03 3.3126e+03 0.0000e+00 9.2712e+02
4.5144e+02 1.3475e+02 1.2515e+03 3.4270e+03 0.0000e+00 1.0043e+03
3.8208e+02 1.8512e+02 1.3629e+03 3.4931e+03 0.0000e+00 9.8903e+02
2.2418e+02 1.5958e+02 1.4325e+03 3.5183e+03 0.0000e+00 1.0495e+03
8.7882e+01 1.5174e+02 1.4504e+03 3.5851e+03 0.0000e+00 1.1884e+03
4.1445e+02 2.1649e+02 1.2780e+03 3.4582e+03 0.0000e+00 1.1164e+03
2.6000e+02 1.5912e+02 1.2899e+03 3.4985e+03 0.0000e+00 1.3116e+03
4.7490e+02 1.7387e+02 1.1640e+03 3.4030e+03 0.0000e+00 1.3601e+03
8.0347e+02 2.0766e+02 9.8835e+02 3.2705e+03 0.0000e+00 1.3951e+03
1.1913e+03 2.4875e+02 7.5533e+02 3.0882e+03 0.0000e+00 1.3519e+03
9.6661e+02 1.8272e+02 7.5894e+02 3.1572e+03 0.0000e+00 1.6057e+03
1.0988e+03 1.9508e+02 5.9983e+02 3.0914e+03 0.0000e+00 1.7126e+03
1.2501e+03 1.8648e+02 4.0254e+02 2.9614e+03 0.0000e+00 1.8107e+03
1.3422e+03 1.5128e+02 2.5489e+02 2.8570e+03 0.0000e+00 1.9216e+03
1.1728e+03 1.7188e+02 2.4218e+02 2.9556e+03 0.0000e+00 1.8822e+03
1.0355e+03 1.8166e+02 3.3951e+02 2.9997e+03 0.0000e+00 1.7760e+03
8.1300e+02 1.8878e+02 4.8597e+02 3.0452e+03 0.0000e+00 1.6704e+03
7.4916e+02 2.2375e+02 7.0910e+02 3.0445e+03 0.0000e+00 1.3536e+03
3.3886e+02 2.5803e+02 9.0870e+02 3.0925e+03 0.0000e+00 1.1292e+03
2.8936e+02 2.6418e+02 1.0643e+03 3.0711e+03 0.0000e+00 8.6352e+02
2.2531e+02 2.3487e+02 1.2119e+03 3.0779e+03 0.0000e+00 7.7582e+02
5.4150e+02 2.4082e+02 1.0541e+03 2.8823e+03 0.0000e+00 6.4871e+02
6.0367e+02 2.2264e+02 9.7411e+02 2.7876e+03 0.0000e+00 6.1805e+02
6.1620e+02 2.3589e+02 1.1086e+03 2.8516e+03 0.0000e+00 5.2410e+02
5.3520e+02 2.1792e+02 1.0298e+03 2.8326e+03 0.0000e+00 5.4720e+02
4.7937e+02 1.9217e+02 1.0511e+03 2.8946e+03 0.0000e+00 6.2768e+02
6.0266e+02 1.8993e+02 1.0335e+03 2.8743e+03 0.0000e+00 5.4499e+02
5.5177e+02 2.0024e+02 8.8013e+02 2.8566e+03 0.0000e+00 5.0453e+02
8.2644e+02 1.6941e+02 7.8225e+02 2.8115e+03 0.0000e+00 5.2755e+02
7.7959e+02 1.2015e+02 7.0124e+02 2.8575e+03 0.0000e+00 6.3430e+02
1.0748e+03 1.5006e+02 3.5775e+02 2.7024e+03 0.0000e+00 5.9713e+02
1.0935e+03 1.0514e+02 1.2422e+02 2.6196e+03 0.0000e+00 6.6641e+02
7.3257e+02 1.5542e+01 1.5797e+02 2.7706e+03 0.0000e+00 8.3208e+02
9.9998e+02 3.8110e+01 6.4756e+01 2.7973e+03 0.0000e+00 8.1033e+02
1.0730e+03 2.3555e+01 0.0000e+00 2.6532e+03 0.0000e+00 6.7298e+02
6.3177e+02 2.5628e+01 1.5303e-01 2.6704e+03 0.0000e+00 6.0388e+02
3.8414e+02 2.3842e+01 2.3190e+00 2.6598e+03 0.0000e+00 5.8161e+02
3.5967e+02 4.5102e+01 1.9392e+01 2.5866e+03 0.0000e+00 3.8261e+02
0.0000e+00 7.4288e+01 0.0000e+00 2.4315e+03 0.0000e+00 2.5419e+02
0.0000e+00 4.9002e+01 2.6518e+01 2.3542e+03 0.0000e+00 1.2798e+02
0.0000e+00 3.3308e+01 1.1476e+02 2.4107e+03 0.0000e+00 0.0000e+00


==> Fig/ResAviris/endm_mod5.txt <==
1.3748e+02 0.0000e+00 7.1956e+02 0.0000e+00 3.6145e+01 0.0000e+00
2.8501e+02 0.0000e+00 1.2221e+03 4.6789e+00 1.2936e+02 0.0000e+00
3.9940e+02 0.0000e+00 1.6182e+03 2.6736e+01 2.0380e+02 0.0000e+00
5.8557e+02 0.0000e+00 1.8696e+03 3.6240e+01 2.7017e+02 0.0000e+00
7.9422e+02 0.0000e+00 1.9992e+03 4.0207e+01 3.1620e+02 0.0000e+00
9.7176e+02 0.0000e+00 2.1371e+03 5.2761e+01 3.5294e+02 0.0000e+00
1.1239e+03 0.0000e+00 2.3288e+03 7.7112e+01 3.8531e+02 0.0000e+00
1.2815e+03 0.0000e+00 2.5216e+03 1.0212e+02 4.1539e+02 0.0000e+00
1.4387e+03 0.0000e+00 2.6509e+03 1.2240e+02 4.3480e+02 0.0000e+00
1.5734e+03 0.0000e+00 2.7268e+03 1.2884e+02 4.4926e+02 0.0000e+00
1.7243e+03 0.0000e+00 2.8158e+03 1.4051e+02 4.6722e+02 0.0000e+00
1.8588e+03 0.0000e+00 2.9106e+03 1.5361e+02 4.8806e+02 0.0000e+00
1.9611e+03 0.0000e+00 3.0660e+03 1.8169e+02 5.0915e+02 5.3132e+00
2.0610e+03 2.9065e+01 3.2294e+03 2.0097e+02 5.4420e+02 2.9765e+01
2.0967e+03 1.0121e+02 3.4023e+03 2.2831e+02 5.7444e+02 6.1424e+01
2.1313e+03 1.6057e+02 3.5843e+03 2.5756e+02 6.0380e+02 9.2969e+01
2.1833e+03 2.3654e+02 3.7509e+03 2.8758e+02 6.2969e+02 1.2317e+02
2.2591e+03 2.6900e+02 3.8990e+03 3.1990e+02 6.4879e+02 1.5788e+02
2.3788e+03 2.6807e+02 3.9868e+03 3.4052e+02 6.6623e+02 1.7200e+02
2.5620e+03 2.3935e+02 3.9891e+03 3.4616e+02 6.8673e+02 1.5840e+02
2.7328e+03 1.9827e+02 3.9481e+03 3.5043e+02 6.9184e+02 1.5442e+02
2.9473e+03 2.0383e+02 3.9502e+03 3.6106e+02 7.4309e+02 1.5308e+02
3.0585e+03 1.8411e+02 3.8946e+03 3.6575e+02 7.3432e+02 1.7865e+02
3.1533e+03 1.5560e+02 3.8294e+03 3.7870e+02 7.0931e+02 2.2418e+02
3.2839e+03 1.3210e+02 3.7345e+03 3.8011e+02 7.1079e+02 2.4786e+02
3.4420e+03 1.3104e+02 3.6370e+03 3.6594e+02 7.2590e+02 2.5200e+02
3.5543e+03 1.2148e+02 3.5807e+03 3.7742e+02 7.2602e+02 2.9951e+02
3.7185e+03 1.0823e+02 3.4864e+03 3.8094e+02 7.5606e+02 3.2294e+02
3.8243e+03 8.8944e+01 3.3890e+03 3.8307e+02 7.4384e+02 3.4566e+02
3.9409e+03 5.5699e+01 3.2136e+03 3.8054e+02 7.3864e+02 3.6494e+02
3.8694e+03 9.9965e+01 3.3481e+03 3.6809e+02 7.9230e+02 3.1339e+02
3.9223e+03 5.0110e+01 3.2174e+03 3.8192e+02 7.2955e+02 3.7000e+02
3.9717e+03 9.3484e+00 3.1456e+03 3.9618e+02 7.1542e+02 4.3456e+02
4.0235e+03 3.5613e+01 3.1438e+03 4.0508e+02 7.3419e+02 4.8486e+02
3.9799e+03 2.1760e+02 3.2760e+03 4.1542e+02 9.7752e+02 5.5557e+02
3.8053e+03 6.3688e+02 3.4271e+03 4.2427e+02 1.5581e+03 6.0917e+02
3.4842e+03 1.2653e+03 3.4291e+03 4.3888e+02 2.4017e+03 6.0389e+02
2.9443e+03 2.1982e+03 3.2187e+03 4.6757e+02 3.7626e+03 5.3304e+02
2.3669e+03 3.1334e+03 2.7832e+03 4.7801e+02 4.9011e+03 4.0137e+02
1.9663e+03 3.8529e+03 2.3531e+03 4.8474e+02 5.6496e+03 2.8518e+02
1.7712e+03 4.3874e+03 2.0084e+03 5.0022e+02 6.1035e+03 2.0386e+02
1.5855e+03 4.5307e+03 1.8646e+03 5.0041e+02 6.1668e+03 2.0468e+02
1.5231e+03 4.7023e+03 1.6333e+03 5.3335e+02 6.3496e+03 2.3027e+02
1.5379e+03 4.8537e+03 1.5741e+03 5.6492e+02 6.4369e+03 2.7062e+02
1.5177e+03 4.9394e+03 1.5125e+03 5.9177e+02 6.4806e+03 3.2067e+02
1.5011e+03 4.9669e+03 1.4602e+03 6.1164e+02 6.4200e+03 3.7637e+02
1.5062e+03 5.1293e+03 1.3977e+03 6.4693e+02 6.5837e+03 4.3309e+02
1.4279e+03 5.0735e+03 1.2769e+03 6.5825e+02 6.4646e+03 4.9018e+02
1.4202e+03 5.0069e+03 1.2466e+03 6.7562e+02 6.2261e+03 5.7515e+02
1.4315e+03 4.9539e+03 1.2507e+03 6.9310e+02 5.9843e+03 6.6564e+02
1.4920e+03 5.0235e+03 1.2515e+03 7.1567e+02 5.8538e+03 7.4129e+02
1.4898e+03 5.0308e+03 1.2137e+03 7.3159e+02 5.7569e+03 8.2051e+02
1.5076e+03 5.0541e+03 1.1844e+03 7.4757e+02 5.6430e+03 8.9456e+02
1.4870e+03 5.0434e+03 1.1508e+03 7.6453e+02 5.5604e+03 9.7776e+02
1.5092e+03 5.1328e+03 1.1124e+03 7.9394e+02 5.5706e+03 1.0571e+03
1.4609e+03 5.3100e+03 1.0319e+03 8.3672e+02 5.8726e+03 1.1427e+03
1.4051e+03 5.2664e+03 9.7155e+02 8.5172e+02 5.7815e+03 1.2081e+03
1.3583e+03 5.0615e+03 9.2160e+02 8.4306e+02 5.4167e+03 1.2443e+03
1.4062e+03 5.5450e+03 9.6866e+02 9.5077e+02 6.1180e+03 1.4330e+03
1.2756e+03 5.8472e+03 1.0510e+03 9.8358e+02 6.5710e+03 1.4797e+03
1.4159e+03 4.9829e+03 1.0127e+03 9.2821e+02 4.8763e+03 1.4708e+03
1.6423e+03 4.9522e+03 1.1635e+03 1.0284e+03 4.8119e+03 1.6961e+03
1.8017e+03 4.6886e+03 1.3561e+03 1.0637e+03 4.2179e+03 1.8366e+03
1.7832e+03 4.4875e+03 1.3818e+03 1.0622e+03 3.8430e+03 1.8698e+03
1.7653e+03 4.4068e+03 1.3597e+03 1.0839e+03 3.6904e+03 1.9457e+03
1.7126e+03 4.3499e+03 1.2968e+03 1.0875e+03 3.5240e+03 1.9698e+03
1.6791e+03 4.4365e+03 1.2999e+03 1.1142e+03 3.4168e+03 2.0162e+03
1.6238e+03 4.5155e+03 1.2554e+03 1.1402e+03 3.3911e+03 2.0639e+03
1.5684e+03 4.5973e+03 1.2088e+03 1.1641e+03 3.3688e+03 2.1084e+03
1.5082e+03 4.6572e+03 1.2009e+03 1.1880e+03 3.2893e+03 2.1582e+03
1.4615e+03 4.7151e+03 1.1590e+03 1.2123e+03 3.2515e+03 2.2054e+03
1.3999e+03 4.7388e+03 1.1256e+03 1.2367e+03 3.2242e+03 2.2599e+03
1.3862e+03 4.7604e+03 1.1747e+03 1.2605e+03 3.0193e+03 2.3062e+03
1.3425e+03 4.7683e+03 1.1987e+03 1.2916e+03 2.9392e+03 2.3775e+03
1.3097e+03 4.7436e+03 1.1933e+03 1.3184e+03 2.8814e+03 2.4371e+03
1.2829e+03 4.7896e+03 1.1993e+03 1.3692e+03 2.8908e+03 2.5380e+03
1.2145e+03 4.8583e+03 1.1670e+03 1.4241e+03 3.0261e+03 2.6281e+03
1.1024e+03 4.9558e+03 1.1528e+03 1.4820e+03 3.2611e+03 2.7326e+03
1.0319e+03 5.0935e+03 1.2572e+03 1.4296e+03 2.6521e+03 2.5720e+03
1.1037e+03 4.5369e+03 1.2535e+03 1.3646e+03 1.9402e+03 2.4896e+03
1.2521e+03 4.0807e+03 1.4290e+03 1.4656e+03 2.0290e+03 2.7645e+03
1.5938e+03 3.8487e+03 1.6200e+03 1.5437e+03 1.7171e+03 2.9334e+03
1.6809e+03 3.4019e+03 1.6993e+03 1.6350e+03 1.8411e+03 3.1979e+03
1.7845e+03 3.2040e+03 1.7778e+03 1.6737e+03 1.5474e+03 3.2933e+03
1.8260e+03 3.1013e+03 1.8737e+03 1.6916e+03 1.1832e+03 3.3134e+03
1.7422e+03 2.9967e+03 1.8418e+03 1.7272e+03 1.2344e+03 3.3694e+03
1.7509e+03 2.9557e+03 1.9169e+03 1.7692e+03 1.0742e+03 3.4395e+03
1.6613e+03 2.8815e+03 1.9193e+03 1.7897e+03 1.0104e+03 3.4777e+03
1.6193e+03 2.9148e+03 1.9592e+03 1.8206e+03 8.6715e+02 3.5166e+03
1.5674e+03 2.9318e+03 1.9896e+03 1.8387e+03 7.0852e+02 3.5658e+03
1.5324e+03 2.9516e+03 1.9908e+03 1.8530e+03 5.6264e+02 3.6100e+03
1.4885e+03 2.9626e+03 2.0232e+03 1.8745e+03 4.4247e+02 3.6731e+03
1.4458e+03 2.9627e+03 2.0762e+03 1.8919e+03 2.9732e+02 3.7202e+03
1.4509e+03 2.9298e+03 2.1854e+03 1.8846e+03 2.4782e+00 3.7152e+03
1.4073e+03 2.9355e+03 2.1350e+03 1.9011e+03 2.2092e+02 3.7430e+03
1.3845e+03 2.9366e+03 2.0544e+03 1.9063e+03 2.7449e+02 3.7404e+03
1.2784e+03 2.9436e+03 2.0090e+03 1.9703e+03 5.6696e+02 3.8655e+03
1.2017e+03 2.9295e+03 1.9515e+03 2.0343e+03 8.7754e+02 4.0045e+03
1.1878e+03 2.9100e+03 1.8667e+03 2.0892e+03 1.1394e+03 4.1096e+03
1.2283e+03 2.8344e+03 1.7825e+03 2.1238e+03 1.3027e+03 4.1831e+03
1.4242e+03 2.7064e+03 1.6431e+03 2.1008e+03 1.0496e+03 4.1059e+03
2.6187e+03 1.1596e+02 1.0068e+02 2.5149e+03 6.5649e+02 2.7512e+03
2.2745e+03 4.3918e+01 4.3010e+02 2.6005e+03 5.7757e+02 3.0372e+03
2.1922e+03 7.7397e+01 5.5564e+02 2.6486e+03 5.8423e+02 3.1950e+03
2.0744e+03 1.0118e+02 6.0664e+02 2.6776e+03 6.3773e+02 3.3311e+03
1.9749e+03 1.4139e+02 6.2686e+02 2.6949e+03 6.5927e+02 3.4138e+03
1.7634e+03 2.0144e+02 6.4995e+02 2.7792e+03 9.4734e+02 3.5825e+03
1.8734e+03 2.9583e+02 7.3261e+02 2.7703e+03 6.9610e+02 3.5439e+03
1.7690e+03 3.4218e+02 8.1780e+02 2.8055e+03 7.8296e+02 3.6191e+03
1.7017e+03 3.8592e+02 8.7676e+02 2.8028e+03 8.1189e+02 3.6326e+03
1.6451e+03 4.5528e+02 9.3169e+02 2.8490e+03 8.8071e+02 3.7129e+03
1.6517e+03 5.2189e+02 9.4556e+02 2.8728e+03 8.9011e+02 3.7758e+03
1.6378e+03 5.5684e+02 9.2239e+02 2.8770e+03 9.6503e+02 3.8556e+03
1.6611e+03 5.9221e+02 8.9274e+02 2.8903e+03 1.0086e+03 3.9527e+03
1.7263e+03 6.5665e+02 8.6432e+02 2.8985e+03 9.7470e+02 4.0068e+03
1.6913e+03 6.6946e+02 8.4715e+02 2.9126e+03 1.0675e+03 4.0826e+03
1.6951e+03 7.0055e+02 8.3704e+02 2.9218e+03 1.1016e+03 4.1195e+03
1.6693e+03 7.1011e+02 8.4606e+02 2.9344e+03 1.1548e+03 4.1446e+03
1.6266e+03 7.0922e+02 8.7599e+02 2.9479e+03 1.1921e+03 4.1329e+03
1.6043e+03 7.1912e+02 9.2945e+02 2.9572e+03 1.1472e+03 4.0675e+03
1.6099e+03 7.3851e+02 9.9698e+02 2.9682e+03 1.0290e+03 3.9569e+03
1.4996e+03 6.7772e+02 1.0555e+03 2.9978e+03 1.0683e+03 3.9018e+03
1.5460e+03 6.6606e+02 1.0648e+03 2.9998e+03 9.3014e+02 3.7757e+03
1.4955e+03 6.0204e+02 1.0502e+03 3.0136e+03 9.2408e+02 3.7114e+03
1.3718e+03 5.6202e+02 1.0588e+03 3.0600e+03 9.9879e+02 3.6742e+03
1.4110e+03 5.6522e+02 9.6776e+02 3.0651e+03 9.1599e+02 3.5972e+03
1.3736e+03 5.2425e+02 8.0548e+02 3.0892e+03 1.0275e+03 3.6810e+03
1.5400e+03 4.8780e+02 6.6379e+02 3.0619e+03 8.6569e+02 3.6295e+03
1.6252e+03 4.6133e+02 5.6888e+02 3.0574e+03 8.5133e+02 3.5879e+03
1.8033e+03 4.8799e+02 3.6095e+02 3.0260e+03 8.2814e+02 3.4948e+03
1.9843e+03 5.3963e+02 1.2417e+02 2.9886e+03 8.8255e+02 3.4025e+03
2.4485e+03 6.9570e+02 0.0000e+00 2.8400e+03 9.5049e+02 3.0546e+03
3.1888e+03 9.8014e+02 0.0000e+00 2.4539e+03 1.5549e+03 2.3695e+03
1.9904e+03 2.1807e+02 1.3614e+03 2.9261e+03 7.1368e+02 7.2419e+02
1.4240e+03 1.6673e+02 1.6520e+03 3.0671e+03 6.3062e+02 8.9074e+02
1.1162e+03 1.2793e+02 1.8239e+03 3.1470e+03 6.1225e+02 9.8863e+02
1.0669e+03 1.7270e+02 1.8944e+03 3.2030e+03 6.1064e+02 9.8856e+02
9.1878e+02 1.4670e+02 1.9254e+03 3.2233e+03 6.0444e+02 1.0586e+03
8.2699e+02 1.4656e+02 1.9101e+03 3.2739e+03 6.2055e+02 1.1756e+03
1.0579e+03 2.0824e+02 1.7658e+03 3.1878e+03 5.9690e+02 1.0991e+03
9.4792e+02 1.6232e+02 1.7450e+03 3.2124e+03 5.9859e+02 1.2674e+03
1.1121e+03 1.8482e+02 1.6216e+03 3.1413e+03 6.0905e+02 1.2869e+03
1.3626e+03 2.2647e+02 1.4634e+03 3.0456e+03 6.1150e+02 1.2864e+03
1.6360e+03 2.6764e+02 1.2726e+03 2.9128e+03 5.8437e+02 1.2299e+03
1.4892e+03 2.2032e+02 1.2314e+03 2.9541e+03 5.8165e+02 1.4384e+03
1.5900e+03 2.4244e+02 1.0824e+03 2.9054e+03 5.6867e+02 1.5094e+03
1.6903e+03 2.4419e+02 9.1831e+02 2.8021e+03 5.1530e+02 1.5687e+03
1.7344e+03 2.1925e+02 7.8772e+02 2.7226e+03 4.5428e+02 1.6465e+03
1.6184e+03 2.3389e+02 7.7664e+02 2.7959e+03 4.5216e+02 1.6271e+03
1.4963e+03 2.3169e+02 8.7547e+02 2.8292e+03 4.2051e+02 1.5620e+03
1.3237e+03 2.2833e+02 1.0467e+03 2.8521e+03 4.2447e+02 1.4869e+03
1.2311e+03 2.3693e+02 1.2714e+03 2.8550e+03 4.1135e+02 1.2540e+03
9.5309e+02 2.4929e+02 1.5528e+03 2.8436e+03 4.0047e+02 1.0917e+03
8.9480e+02 2.3516e+02 1.7311e+03 2.8187e+03 4.0781e+02 8.9313e+02
8.4938e+02 1.9843e+02 1.8753e+03 2.8145e+03 4.0991e+02 8.3587e+02
1.0718e+03 1.9817e+02 1.7864e+03 2.6566e+03 4.0863e+02 7.2106e+02
1.1216e+03 1.8074e+02 1.7600e+03 2.5681e+03 3.9101e+02 6.8575e+02
1.1316e+03 1.8456e+02 1.8877e+03 2.6293e+03 4.0992e+02 6.2081e+02
1.0429e+03 1.7101e+02 1.8544e+03 2.6168e+03 3.7915e+02 6.2715e+02
1.0111e+03 1.5337e+02 1.8441e+03 2.6710e+03 3.4283e+02 6.8691e+02
1.0711e+03 1.4575e+02 1.8281e+03 2.6737e+03 3.6349e+02 6.2396e+02
1.0840e+03 1.5902e+02 1.7328e+03 2.6284e+03 3.8846e+02 5.7660e+02
1.2346e+03 1.3255e+02 1.6210e+03 2.6362e+03 3.7969e+02 5.8474e+02
1.2242e+03 9.8268e+01 1.5208e+03 2.6705e+03 3.7013e+02 6.5347e+02
1.4377e+03 1.3014e+02 1.2641e+03 2.5497e+03 4.0273e+02 6.0152e+02
1.4528e+03 9.7906e+01 1.0961e+03 2.4721e+03 4.2734e+02 6.3390e+02
1.2155e+03 2.4088e+01 1.0756e+03 2.5781e+03 3.2596e+02 7.6202e+02
1.4137e+03 4.9487e+01 9.8705e+02 2.6319e+03 3.9325e+02 7.2912e+02
1.4244e+03 2.9781e+01 9.0145e+02 2.5074e+03 4.6406e+02 6.2605e+02
1.1238e+03 1.6813e+01 1.0326e+03 2.4689e+03 2.8525e+02 5.8624e+02
9.8445e+02 1.3061e+01 1.1520e+03 2.4152e+03 2.3549e+02 5.6173e+02
9.1061e+02 1.9667e+01 1.1768e+03 2.3549e+03 3.5524e+02 4.1876e+02
5.9555e+02 2.6853e+01 1.2954e+03 2.1805e+03 2.2004e+02 3.4144e+02
5.8967e+02 0.0000e+00 1.2718e+03 2.0995e+03 2.1919e+02 2.4643e+02
5.0528e+02 1.5665e-01 1.4232e+03 2.1990e+03 4.7749e+02 6.0089e+01


==> Fig/ResAviris/endm_wavelength.txt <==
Wavelength
3.8526e-01
3.9494e-01
4.0461e-01
4.1429e-01
4.2398e-01
4.3367e-01
4.4337e-01
4.5307e-01
4.6277e-01
4.7248e-01
4.8219e-01
4.9191e-01
5.0163e-01
5.1135e-01
5.2108e-01
5.3082e-01
5.4056e-01
5.5030e-01
5.6005e-01
5.6980e-01
5.7956e-01
5.8932e-01
5.9908e-01
6.0885e-01
6.1863e-01
6.2840e-01
6.3819e-01
6.4797e-01
6.5777e-01
6.6756e-01
nan
6.5479e-01
6.6460e-01
6.7440e-01
6.8420e-01
6.9399e-01
7.0378e-01
7.1356e-01
7.2333e-01
7.3310e-01
7.4287e-01
7.5263e-01
7.6238e-01
7.7213e-01
7.8188e-01
7.9162e-01
8.0135e-01
8.1108e-01
8.2080e-01
8.3052e-01
8.4024e-01
8.4994e-01
8.5965e-01
8.6934e-01
8.7904e-01
8.8872e-01
8.9841e-01
9.0808e-01
9.1776e-01
9.2742e-01
9.3708e-01
9.4674e-01
9.5639e-01
9.6604e-01
9.7568e-01
9.8531e-01
9.9494e-01
1.0046e+00
1.0142e+00
1.0238e+00
1.0334e+00
1.0430e+00
1.0526e+00
1.0622e+00
1.0718e+00
1.0814e+00
1.0910e+00
1.1005e+00
1.1101e+00
1.1197e+00
1.1292e+00
1.1388e+00
1.1483e+00
1.1579e+00
1.1674e+00
1.1769e+00
1.1864e+00
1.1960e+00
1.2055e+00
1.2150e+00
1.2245e+00
1.2340e+00
1.2435e+00
1.2530e+00
1.2625e+00
nan
1.2528e+00
1.2627e+00
1.2727e+00
1.2827e+00
1.2927e+00
1.3026e+00
1.3126e+00
nan
1.4921e+00
1.5020e+00
1.5120e+00
1.5220e+00
1.5319e+00
1.5419e+00
1.5518e+00
1.5618e+00
1.5718e+00
1.5817e+00
1.5917e+00
1.6017e+00
1.6116e+00
1.6216e+00
1.6316e+00
1.6415e+00
1.6515e+00
1.6615e+00
1.6714e+00
1.6814e+00
1.6913e+00
1.7013e+00
1.7113e+00
1.7212e+00
1.7312e+00
1.7412e+00
1.7511e+00
1.7611e+00
1.7710e+00
1.7810e+00
1.7910e+00
1.8009e+00
nan
2.0668e+00
2.0768e+00
2.0868e+00
2.0968e+00
2.1068e+00
2.1168e+00
2.1268e+00
2.1368e+00
2.1468e+00
2.1568e+00
2.1668e+00
2.1768e+00
2.1868e+00
2.1968e+00
2.2068e+00
2.2167e+00
2.2267e+00
2.2367e+00
2.2467e+00
2.2567e+00
2.2666e+00
2.2766e+00
2.2866e+00
2.2965e+00
2.3065e+00
2.3164e+00
2.3264e+00
2.3364e+00
2.3463e+00
2.3563e+00
2.3662e+00
2.3762e+00
2.3861e+00
2.3960e+00
2.4060e+00
2.4159e+00
2.4259e+00
2.4358e+00
2.4457e+00
2.4556e+00
2.4656e+00
2.4755e+00


==> Fig/ResAviris/obj_fct.txt <==
3.3367e+01 2.5480e+03 1.6533e+04 1.9115e+04
6.0506e+01 2.5856e+03 1.1505e+04 1.4151e+04
8.3130e+01 2.6346e+03 8.4996e+03 1.1217e+04
9.8700e+01 2.6857e+03 6.5082e+03 9.2926e+03
1.0861e+02 2.7348e+03 5.0978e+03 7.9412e+03
1.1469e+02 2.7798e+03 4.0586e+03 6.9531e+03
1.1833e+02 2.8202e+03 3.2749e+03 6.2134e+03
1.2049e+02 2.8557e+03 2.6749e+03 5.6511e+03
1.2176e+02 2.8868e+03 2.2106e+03 5.2191e+03
1.2251e+02 2.9135e+03 1.8482e+03 4.8843e+03
1.2294e+02 2.9365e+03 1.5633e+03 4.6227e+03
1.2320e+02 2.9561e+03 1.3378e+03 4.4171e+03
1.2335e+02 2.9726e+03 1.1584e+03 4.2543e+03
1.2344e+02 2.9864e+03 1.0147e+03 4.1246e+03
1.2350e+02 2.9980e+03 8.9908e+02 4.0205e+03
1.2353e+02 3.0074e+03 8.0569e+02 3.9367e+03
1.2355e+02 3.0151e+03 7.2995e+02 3.8686e+03
1.2356e+02 3.0213e+03 6.6843e+02 3.8133e+03
1.2356e+02 3.0261e+03 6.1841e+02 3.7681e+03
1.2356e+02 3.0297e+03 5.7771e+02 3.7310e+03
1.2356e+02 3.0324e+03 5.4460e+02 3.7005e+03
1.2355e+02 3.0342e+03 5.1772e+02 3.6754e+03
1.2354e+02 3.0352e+03 4.9590e+02 3.6546e+03
1.2353e+02 3.0355e+03 4.7820e+02 3.6373e+03
1.2352e+02 3.0353e+03 4.6388e+02 3.6227e+03
1.2350e+02 3.0347e+03 4.5228e+02 3.6105e+03
1.2349e+02 3.0336e+03 4.4288e+02 3.6000e+03
1.2347e+02 3.0322e+03 4.3526e+02 3.5909e+03
1.2345e+02 3.0304e+03 4.2912e+02 3.5830e+03
1.2343e+02 3.0285e+03 4.2421e+02 3.5761e+03
1.2341e+02 3.0263e+03 4.2031e+02 3.5700e+03
1.2339e+02 3.0239e+03 4.1723e+02 3.5645e+03
1.2337e+02 3.0214e+03 4.1482e+02 3.5596e+03
1.2335e+02 3.0187e+03 4.1295e+02 3.5550e+03
1.2332e+02 3.0160e+03 4.1154e+02 3.5509e+03
1.2330e+02 3.0132e+03 4.1048e+02 3.5470e+03
1.2328e+02 3.0103e+03 4.0973e+02 3.5433e+03
1.2325e+02 3.0074e+03 4.0922e+02 3.5399e+03
1.2323e+02 3.0044e+03 4.0889e+02 3.5366e+03
1.2321e+02 3.0015e+03 4.0871e+02 3.5334e+03
1.2319e+02 2.9985e+03 4.0866e+02 3.5303e+03
1.2316e+02 2.9955e+03 4.0872e+02 3.5273e+03
1.2314e+02 2.9925e+03 4.0886e+02 3.5245e+03
1.2312e+02 2.9895e+03 4.0906e+02 3.5216e+03
1.2310e+02 2.9865e+03 4.0932e+02 3.5189e+03
1.2307e+02 2.9835e+03 4.0962e+02 3.5162e+03
1.2305e+02 2.9805e+03 4.0995e+02 3.5135e+03
1.2303e+02 2.9776e+03 4.1031e+02 3.5109e+03
1.2301e+02 2.9747e+03 4.1069e+02 3.5084e+03
1.2299e+02 2.9718e+03 4.1108e+02 3.5058e+03
1.2297e+02 2.9689e+03 4.1149e+02 3.5033e+03
1.2295e+02 2.9660e+03 4.1190e+02 3.5009e+03
1.2293e+02 2.9632e+03 4.1231e+02 3.4984e+03
1.2291e+02 2.9604e+03 4.1273e+02 3.4960e+03
1.2289e+02 2.9576e+03 4.1315e+02 3.4937e+03
1.2287e+02 2.9549e+03 4.1357e+02 3.4913e+03
1.2285e+02 2.9521e+03 4.1398e+02 3.4890e+03
1.2283e+02 2.9494e+03 4.1439e+02 3.4866e+03
1.2281e+02 2.9467e+03 4.1479e+02 3.4843e+03
1.2279e+02 2.9441e+03 4.1519e+02 3.4821e+03
1.2278e+02 2.9415e+03 4.1558e+02 3.4798e+03
1.2276e+02 2.9388e+03 4.1597e+02 3.4776e+03
1.2274e+02 2.9363e+03 4.1635e+02 3.4753e+03
1.2272e+02 2.9337e+03 4.1672e+02 3.4731e+03
1.2270e+02 2.9312e+03 4.1708e+02 3.4709e+03
1.2269e+02 2.9286e+03 4.1744e+02 3.4688e+03
1.2267e+02 2.9262e+03 4.1779e+02 3.4666e+03
1.2265e+02 2.9237e+03 4.1813e+02 3.4645e+03
1.2264e+02 2.9212e+03 4.1846e+02 3.4623e+03
1.2262e+02 2.9188e+03 4.1879e+02 3.4602e+03
1.2260e+02 2.9164e+03 4.1911e+02 3.4581e+03
1.2259e+02 2.9140e+03 4.1942e+02 3.4560e+03
1.2257e+02 2.9116e+03 4.1972e+02 3.4539e+03
1.2256e+02 2.9093e+03 4.2001e+02 3.4519e+03
1.2254e+02 2.9070e+03 4.2029e+02 3.4498e+03
1.2253e+02 2.9047e+03 4.2057e+02 3.4477e+03
1.2251e+02 2.9024e+03 4.2084e+02 3.4457e+03
1.2250e+02 2.9001e+03 4.2110e+02 3.4437e+03
1.2248e+02 2.8978e+03 4.2135e+02 3.4417e+03
1.2247e+02 2.8956e+03 4.2159e+02 3.4397e+03
1.2245e+02 2.8934e+03 4.2183e+02 3.4377e+03
1.2244e+02 2.8912e+03 4.2206e+02 3.4357e+03
1.2242e+02 2.8890e+03 4.2228e+02 3.4337e+03
1.2241e+02 2.8869e+03 4.2249e+02 3.4318e+03
1.2240e+02 2.8847e+03 4.2269e+02 3.4298e+03
1.2238e+02 2.8826e+03 4.2288e+02 3.4278e+03
1.2237e+02 2.8805e+03 4.2307e+02 3.4259e+03
1.2235e+02 2.8784e+03 4.2326e+02 3.4240e+03
1.2234e+02 2.8763e+03 4.2343e+02 3.4221e+03
1.2233e+02 2.8742e+03 4.2360e+02 3.4201e+03
1.2232e+02 2.8722e+03 4.2376e+02 3.4182e+03
1.2230e+02 2.8701e+03 4.2392e+02 3.4163e+03
1.2229e+02 2.8681e+03 4.2407e+02 3.4145e+03
1.2228e+02 2.8661e+03 4.2421e+02 3.4126e+03
1.2227e+02 2.8641e+03 4.2435e+02 3.4107e+03
1.2225e+02 2.8621e+03 4.2448e+02 3.4088e+03
1.2224e+02 2.8601e+03 4.2460e+02 3.4070e+03
1.2223e+02 2.8582e+03 4.2472e+02 3.4051e+03
1.2222e+02 2.8562e+03 4.2483e+02 3.4033e+03
1.2221e+02 2.8543e+03 4.2494e+02 3.4015e+03
1.2219e+02 2.8524e+03 4.2505e+02 3.3996e+03
1.2218e+02 2.8505e+03 4.2514e+02 3.3978e+03
1.2217e+02 2.8486e+03 4.2524e+02 3.3960e+03
1.2216e+02 2.8467e+03 4.2533e+02 3.3942e+03
1.2215e+02 2.8449e+03 4.2541e+02 3.3924e+03
1.2214e+02 2.8430e+03 4.2549e+02 3.3906e+03
1.2213e+02 2.8412e+03 4.2556e+02 3.3889e+03
1.2212e+02 2.8394e+03 4.2563e+02 3.3871e+03
1.2210e+02 2.8375e+03 4.2570e+02 3.3853e+03
1.2209e+02 2.8357e+03 4.2576e+02 3.3836e+03
1.2208e+02 2.8340e+03 4.2582e+02 3.3819e+03
1.2207e+02 2.8322e+03 4.2587e+02 3.3801e+03
1.2206e+02 2.8304e+03 4.2592e+02 3.3784e+03
1.2205e+02 2.8287e+03 4.2597e+02 3.3767e+03
1.2204e+02 2.8269e+03 4.2601e+02 3.3750e+03
1.2203e+02 2.8252e+03 4.2605e+02 3.3733e+03
1.2202e+02 2.8235e+03 4.2609e+02 3.3716e+03
1.2201e+02 2.8218e+03 4.2612e+02 3.3699e+03
1.2200e+02 2.8201e+03 4.2615e+02 3.3683e+03
1.2199e+02 2.8185e+03 4.2618e+02 3.3666e+03
1.2198e+02 2.8168e+03 4.2620e+02 3.3650e+03
1.2197e+02 2.8151e+03 4.2622e+02 3.3633e+03
1.2196e+02 2.8135e+03 4.2624e+02 3.3617e+03
1.2195e+02 2.8119e+03 4.2626e+02 3.3601e+03
1.2194e+02 2.8103e+03 4.2627e+02 3.3585e+03
1.2194e+02 2.8087e+03 4.2628e+02 3.3569e+03
1.2193e+02 2.8071e+03 4.2629e+02 3.3553e+03
1.2192e+02 2.8055e+03 4.2630e+02 3.3537e+03
1.2191e+02 2.8039e+03 4.2630e+02 3.3522e+03
1.2190e+02 2.8024e+03 4.2630e+02 3.3506e+03
1.2189e+02 2.8009e+03 4.2630e+02 3.3490e+03
1.2188e+02 2.7993e+03 4.2630e+02 3.3475e+03
1.2187e+02 2.7978e+03 4.2630e+02 3.3460e+03
1.2186e+02 2.7963e+03 4.2629e+02 3.3445e+03
1.2186e+02 2.7948e+03 4.2629e+02 3.3429e+03
1.2185e+02 2.7933e+03 4.2628e+02 3.3414e+03
1.2184e+02 2.7918e+03 4.2627e+02 3.3399e+03
1.2183e+02 2.7904e+03 4.2626e+02 3.3385e+03
1.2182e+02 2.7889e+03 4.2624e+02 3.3370e+03
1.2181e+02 2.7875e+03 4.2623e+02 3.3355e+03
1.2181e+02 2.7860e+03 4.2622e+02 3.3340e+03
1.2180e+02 2.7846e+03 4.2620e+02 3.3326e+03
1.2179e+02 2.7832e+03 4.2618e+02 3.3311e+03
1.2178e+02 2.7818e+03 4.2616e+02 3.3297e+03
1.2177e+02 2.7803e+03 4.2615e+02 3.3283e+03
1.2177e+02 2.7789e+03 4.2613e+02 3.3268e+03
1.2176e+02 2.7776e+03 4.2610e+02 3.3254e+03
1.2175e+02 2.7762e+03 4.2608e+02 3.3240e+03
1.2174e+02 2.7748e+03 4.2606e+02 3.3226e+03
1.2174e+02 2.7735e+03 4.2603e+02 3.3212e+03
1.2173e+02 2.7721e+03 4.2601e+02 3.3198e+03
1.2172e+02 2.7708e+03 4.2598e+02 3.3185e+03
1.2171e+02 2.7694e+03 4.2596e+02 3.3171e+03
1.2171e+02 2.7681e+03 4.2593e+02 3.3157e+03
1.2170e+02 2.7668e+03 4.2590e+02 3.3144e+03
1.2169e+02 2.7655e+03 4.2587e+02 3.3130e+03
1.2168e+02 2.7642e+03 4.2584e+02 3.3117e+03
1.2168e+02 2.7629e+03 4.2580e+02 3.3104e+03
1.2167e+02 2.7616e+03 4.2577e+02 3.3090e+03
1.2166e+02 2.7603e+03 4.2574e+02 3.3077e+03
1.2166e+02 2.7590e+03 4.2570e+02 3.3064e+03
1.2165e+02 2.7578e+03 4.2567e+02 3.3051e+03
1.2164e+02 2.7565e+03 4.2564e+02 3.3038e+03
1.2164e+02 2.7553e+03 4.2560e+02 3.3025e+03
1.2163e+02 2.7540e+03 4.2556e+02 3.3012e+03
1.2162e+02 2.7528e+03 4.2553e+02 3.2999e+03
1.2161e+02 2.7516e+03 4.2549e+02 3.2987e+03
1.2161e+02 2.7503e+03 4.2545e+02 3.2974e+03
1.2160e+02 2.7491e+03 4.2542e+02 3.2961e+03
1.2159e+02 2.7479e+03 4.2538e+02 3.2949e+03
1.2159e+02 2.7467e+03 4.2534e+02 3.2937e+03
1.2158e+02 2.7455e+03 4.2530e+02 3.2924e+03
1.2158e+02 2.7443e+03 4.2526e+02 3.2912e+03
1.2157e+02 2.7432e+03 4.2522e+02 3.2900e+03
1.2156e+02 2.7420e+03 4.2519e+02 3.2887e+03
1.2156e+02 2.7408e+03 4.2515e+02 3.2875e+03
1.2155e+02 2.7397e+03 4.2511e+02 3.2863e+03
1.2154e+02 2.7385e+03 4.2507e+02 3.2851e+03
1.2154e+02 2.7373e+03 4.2502e+02 3.2839e+03
1.2153e+02 2.7362e+03 4.2498e+02 3.2827e+03
1.2153e+02 2.7351e+03 4.2494e+02 3.2815e+03
1.2152e+02 2.7339e+03 4.2490e+02 3.2804e+03
1.2151e+02 2.7328e+03 4.2486e+02 3.2792e+03
1.2151e+02 2.7317e+03 4.2482e+02 3.2780e+03
1.2150e+02 2.7306e+03 4.2477e+02 3.2768e+03
1.2150e+02 2.7295e+03 4.2473e+02 3.2757e+03
1.2149e+02 2.7284e+03 4.2469e+02 3.2745e+03
1.2148e+02 2.7273e+03 4.2465e+02 3.2734e+03
1.2148e+02 2.7262e+03 4.2460e+02 3.2722e+03
1.2147e+02 2.7251e+03 4.2456e+02 3.2711e+03
1.2147e+02 2.7240e+03 4.2452e+02 3.2700e+03
1.2146e+02 2.7229e+03 4.2447e+02 3.2688e+03
1.2145e+02 2.7218e+03 4.2443e+02 3.2677e+03
1.2145e+02 2.7208e+03 4.2438e+02 3.2666e+03
1.2144e+02 2.7197e+03 4.2434e+02 3.2655e+03
1.2144e+02 2.7186e+03 4.2430e+02 3.2644e+03
1.2143e+02 2.7176e+03 4.2425e+02 3.2632e+03
1.2143e+02 2.7165e+03 4.2421e+02 3.2621e+03
1.2142e+02 2.7155e+03 4.2416e+02 3.2610e+03
1.2142e+02 2.7144e+03 4.2412e+02 3.2599e+03
1.2141e+02 2.7134e+03 4.2407e+02 3.2588e+03
1.2140e+02 2.7123e+03 4.2403e+02 3.2578e+03
1.2140e+02 2.7113e+03 4.2398e+02 3.2567e+03
1.2139e+02 2.7103e+03 4.2393e+02 3.2556e+03
1.2139e+02 2.7092e+03 4.2389e+02 3.2545e+03
1.2138e+02 2.7082e+03 4.2384e+02 3.2534e+03
1.2138e+02 2.7072e+03 4.2379e+02 3.2523e+03
1.2137e+02 2.7062e+03 4.2374e+02 3.2513e+03
1.2137e+02 2.7052e+03 4.2370e+02 3.2502e+03
1.2136e+02 2.7041e+03 4.2365e+02 3.2492e+03
1.2136e+02 2.7031e+03 4.2360e+02 3.2481e+03
1.2135e+02 2.7021e+03 4.2355e+02 3.2470e+03
1.2135e+02 2.7011e+03 4.2349e+02 3.2460e+03
1.2134e+02 2.7002e+03 4.2344e+02 3.2449e+03
1.2134e+02 2.6992e+03 4.2339e+02 3.2439e+03
1.2133e+02 2.6982e+03 4.2334e+02 3.2428e+03
1.2133e+02 2.6972e+03 4.2328e+02 3.2418e+03
1.2132e+02 2.6962e+03 4.2323e+02 3.2408e+03
1.2132e+02 2.6952e+03 4.2317e+02 3.2397e+03
1.2131e+02 2.6943e+03 4.2312e+02 3.2387e+03
1.2131e+02 2.6933e+03 4.2306e+02 3.2377e+03
1.2130e+02 2.6923e+03 4.2301e+02 3.2366e+03
1.2130e+02 2.6914e+03 4.2295e+02 3.2356e+03
1.2129e+02 2.6904e+03 4.2289e+02 3.2346e+03
1.2129e+02 2.6895e+03 4.2283e+02 3.2336e+03
1.2128e+02 2.6885e+03 4.2278e+02 3.2326e+03
1.2128e+02 2.6875e+03 4.2272e+02 3.2315e+03
1.2127e+02 2.6866e+03 4.2266e+02 3.2305e+03
1.2127e+02 2.6857e+03 4.2260e+02 3.2295e+03
1.2126e+02 2.6847e+03 4.2254e+02 3.2285e+03
1.2126e+02 2.6838e+03 4.2249e+02 3.2275e+03
1.2126e+02 2.6828e+03 4.2243e+02 3.2265e+03
1.2125e+02 2.6819e+03 4.2237e+02 3.2255e+03
1.2125e+02 2.6810e+03 4.2231e+02 3.2245e+03
1.2124e+02 2.6800e+03 4.2225e+02 3.2235e+03
1.2124e+02 2.6791e+03 4.2219e+02 3.2225e+03
1.2123e+02 2.6782e+03 4.2213e+02 3.2215e+03
1.2123e+02 2.6773e+03 4.2207e+02 3.2206e+03
1.2122e+02 2.6763e+03 4.2200e+02 3.2196e+03
1.2122e+02 2.6754e+03 4.2194e+02 3.2186e+03
1.2121e+02 2.6745e+03 4.2188e+02 3.2176e+03
1.2121e+02 2.6736e+03 4.2182e+02 3.2166e+03
1.2121e+02 2.6727e+03 4.2175e+02 3.2157e+03
1.2120e+02 2.6718e+03 4.2169e+02 3.2147e+03
1.2120e+02 2.6709e+03 4.2163e+02 3.2137e+03
1.2119e+02 2.6700e+03 4.2156e+02 3.2127e+03
1.2119e+02 2.6691e+03 4.2150e+02 3.2118e+03
1.2118e+02 2.6682e+03 4.2143e+02 3.2108e+03
1.2118e+02 2.6673e+03 4.2137e+02 3.2098e+03
1.2117e+02 2.6664e+03 4.2130e+02 3.2089e+03
1.2117e+02 2.6655e+03 4.2124e+02 3.2079e+03
1.2117e+02 2.6646e+03 4.2117e+02 3.2070e+03
1.2116e+02 2.6637e+03 4.2110e+02 3.2060e+03
1.2116e+02 2.6629e+03 4.2104e+02 3.2051e+03
1.2115e+02 2.6620e+03 4.2097e+02 3.2041e+03
1.2115e+02 2.6611e+03 4.2090e+02 3.2032e+03
1.2115e+02 2.6602e+03 4.2083e+02 3.2022e+03
1.2114e+02 2.6594e+03 4.2077e+02 3.2013e+03
1.2114e+02 2.6585e+03 4.2070e+02 3.2003e+03
1.2113e+02 2.6576e+03 4.2063e+02 3.1994e+03
1.2113e+02 2.6567e+03 4.2056e+02 3.1984e+03
1.2112e+02 2.6559e+03 4.2049e+02 3.1975e+03
1.2112e+02 2.6550e+03 4.2042e+02 3.1966e+03
1.2112e+02 2.6541e+03 4.2035e+02 3.1956e+03
1.2111e+02 2.6533e+03 4.2028e+02 3.1947e+03
1.2111e+02 2.6524e+03 4.2021e+02 3.1938e+03
1.2110e+02 2.6516e+03 4.2014e+02 3.1928e+03
1.2110e+02 2.6507e+03 4.2007e+02 3.1919e+03
1.2110e+02 2.6499e+03 4.2000e+02 3.1910e+03
1.2109e+02 2.6490e+03 4.1993e+02 3.1900e+03
1.2109e+02 2.6482e+03 4.1986e+02 3.1891e+03
1.2108e+02 2.6473e+03 4.1979e+02 3.1882e+03
1.2108e+02 2.6465e+03 4.1972e+02 3.1873e+03
1.2108e+02 2.6456e+03 4.1964e+02 3.1863e+03
1.2107e+02 2.6448e+03 4.1957e+02 3.1854e+03
1.2107e+02 2.6439e+03 4.1950e+02 3.1845e+03
1.2106e+02 2.6431e+03 4.1943e+02 3.1836e+03
1.2106e+02 2.6423e+03 4.1935e+02 3.1827e+03
1.2106e+02 2.6414e+03 4.1928e+02 3.1818e+03
1.2105e+02 2.6406e+03 4.1920e+02 3.1809e+03
1.2105e+02 2.6398e+03 4.1913e+02 3.1800e+03
1.2105e+02 2.6390e+03 4.1906e+02 3.1791e+03
1.2104e+02 2.6381e+03 4.1898e+02 3.1781e+03
1.2104e+02 2.6373e+03 4.1891e+02 3.1772e+03
1.2103e+02 2.6365e+03 4.1883e+02 3.1763e+03
1.2103e+02 2.6357e+03 4.1876e+02 3.1754e+03
1.2103e+02 2.6348e+03 4.1868e+02 3.1745e+03
1.2102e+02 2.6340e+03 4.1861e+02 3.1736e+03
1.2102e+02 2.6332e+03 4.1853e+02 3.1727e+03
1.2102e+02 2.6324e+03 4.1845e+02 3.1718e+03
1.2101e+02 2.6316e+03 4.1838e+02 3.1710e+03
1.2101e+02 2.6307e+03 4.1830e+02 3.1701e+03
1.2100e+02 2.6299e+03 4.1823e+02 3.1692e+03
1.2100e+02 2.6291e+03 4.1815e+02 3.1683e+03
1.2100e+02 2.6283e+03 4.1807e+02 3.1674e+03
1.2099e+02 2.6275e+03 4.1799e+02 3.1665e+03
1.2099e+02 2.6267e+03 4.1792e+02 3.1656e+03
1.2099e+02 2.6259e+03 4.1784e+02 3.1647e+03
1.2098e+02 2.6251e+03 4.1776e+02 3.1638e+03
1.2098e+02 2.6243e+03 4.1768e+02 3.1630e+03
1.2098e+02 2.6235e+03 4.1760e+02 3.1621e+03
1.2097e+02 2.6227e+03 4.1752e+02 3.1612e+03
1.2097e+02 2.6219e+03 4.1744e+02 3.1603e+03
1.2096e+02 2.6211e+03 4.1736e+02 3.1595e+03
1.2096e+02 2.6203e+03 4.1728e+02 3.1586e+03
1.2096e+02 2.6195e+03 4.1720e+02 3.1577e+03
1.2095e+02 2.6188e+03 4.1712e+02 3.1568e+03
1.2095e+02 2.6180e+03 4.1703e+02 3.1560e+03
1.2095e+02 2.6172e+03 4.1695e+02 3.1551e+03
1.2094e+02 2.6164e+03 4.1687e+02 3.1542e+03
1.2094e+02 2.6156e+03 4.1679e+02 3.1534e+03
1.2094e+02 2.6148e+03 4.1670e+02 3.1525e+03
1.2093e+02 2.6141e+03 4.1662e+02 3.1516e+03
1.2093e+02 2.6133e+03 4.1654e+02 3.1508e+03
1.2093e+02 2.6125e+03 4.1645e+02 3.1499e+03
1.2092e+02 2.6117e+03 4.1637e+02 3.1490e+03
1.2092e+02 2.6110e+03 4.1629e+02 3.1482e+03
1.2092e+02 2.6102e+03 4.1620e+02 3.1473e+03
1.2091e+02 2.6094e+03 4.1612e+02 3.1465e+03
1.2091e+02 2.6087e+03 4.1603e+02 3.1456e+03
1.2091e+02 2.6079e+03 4.1595e+02 3.1447e+03
1.2090e+02 2.6071e+03 4.1586e+02 3.1439e+03
1.2090e+02 2.6064e+03 4.1577e+02 3.1430e+03
1.2090e+02 2.6056e+03 4.1569e+02 3.1422e+03
1.2089e+02 2.6048e+03 4.1560e+02 3.1413e+03
1.2089e+02 2.6041e+03 4.1551e+02 3.1405e+03
1.2089e+02 2.6033e+03 4.1543e+02 3.1396e+03
1.2088e+02 2.6026e+03 4.1534e+02 3.1388e+03
1.2088e+02 2.6018e+03 4.1525e+02 3.1379e+03
1.2088e+02 2.6011e+03 4.1516e+02 3.1371e+03
1.2087e+02 2.6003e+03 4.1507e+02 3.1362e+03
1.2087e+02 2.5995e+03 4.1499e+02 3.1354e+03
1.2087e+02 2.5988e+03 4.1490e+02 3.1346e+03
1.2086e+02 2.5980e+03 4.1481e+02 3.1337e+03
1.2086e+02 2.5973e+03 4.1472e+02 3.1329e+03
1.2086e+02 2.5966e+03 4.1463e+02 3.1320e+03
1.2085e+02 2.5958e+03 4.1454e+02 3.1312e+03
1.2085e+02 2.5951e+03 4.1445e+02 3.1304e+03
1.2085e+02 2.5943e+03 4.1436e+02 3.1295e+03
1.2084e+02 2.5936e+03 4.1427e+02 3.1287e+03
1.2084e+02 2.5928e+03 4.1418e+02 3.1279e+03
1.2084e+02 2.5921e+03 4.1409e+02 3.1270e+03
1.2083e+02 2.5914e+03 4.1400e+02 3.1262e+03
1.2083e+02 2.5906e+03 4.1391e+02 3.1254e+03
1.2083e+02 2.5899e+03 4.1382e+02 3.1245e+03
1.2082e+02 2.5892e+03 4.1373e+02 3.1237e+03
1.2082e+02 2.5884e+03 4.1364e+02 3.1229e+03
1.2082e+02 2.5877e+03 4.1354e+02 3.1221e+03
1.2081e+02 2.5870e+03 4.1345e+02 3.1212e+03
1.2081e+02 2.5863e+03 4.1336e+02 3.1204e+03
1.2081e+02 2.5855e+03 4.1327e+02 3.1196e+03
1.2081e+02 2.5848e+03 4.1317e+02 3.1188e+03
1.2080e+02 2.5841e+03 4.1308e+02 3.1180e+03
1.2080e+02 2.5834e+03 4.1299e+02 3.1171e+03
1.2080e+02 2.5826e+03 4.1289e+02 3.1163e+03
1.2079e+02 2.5819e+03 4.1280e+02 3.1155e+03
1.2079e+02 2.5812e+03 4.1270e+02 3.1147e+03
1.2079e+02 2.5805e+03 4.1261e+02 3.1139e+03
1.2078e+02 2.5798e+03 4.1251e+02 3.1131e+03
1.2078e+02 2.5791e+03 4.1242e+02 3.1123e+03
1.2078e+02 2.5784e+03 4.1232e+02 3.1115e+03
1.2078e+02 2.5777e+03 4.1222e+02 3.1107e+03
1.2077e+02 2.5770e+03 4.1213e+02 3.1099e+03
1.2077e+02 2.5763e+03 4.1203e+02 3.1090e+03
1.2077e+02 2.5755e+03 4.1193e+02 3.1082e+03
1.2076e+02 2.5749e+03 4.1183e+02 3.1074e+03
1.2076e+02 2.5742e+03 4.1173e+02 3.1066e+03
1.2076e+02 2.5735e+03 4.1163e+02 3.1058e+03
1.2075e+02 2.5728e+03 4.1154e+02 3.1051e+03
1.2075e+02 2.5721e+03 4.1144e+02 3.1043e+03
1.2075e+02 2.5714e+03 4.1134e+02 3.1035e+03
1.2075e+02 2.5707e+03 4.1124e+02 3.1027e+03
1.2074e+02 2.5700e+03 4.1114e+02 3.1019e+03
1.2074e+02 2.5693e+03 4.1104e+02 3.1011e+03
1.2074e+02 2.5686e+03 4.1094e+02 3.1003e+03
1.2073e+02 2.5679e+03 4.1084e+02 3.0995e+03
1.2073e+02 2.5673e+03 4.1074e+02 3.0987e+03
1.2073e+02 2.5666e+03 4.1064e+02 3.0979e+03
1.2073e+02 2.5659e+03 4.1053e+02 3.0972e+03
1.2072e+02 2.5652e+03 4.1043e+02 3.0964e+03
1.2072e+02 2.5645e+03 4.1033e+02 3.0956e+03
1.2072e+02 2.5639e+03 4.1023e+02 3.0948e+03
1.2071e+02 2.5632e+03 4.1013e+02 3.0940e+03
1.2071e+02 2.5625e+03 4.1003e+02 3.0933e+03
1.2071e+02 2.5618e+03 4.0993e+02 3.0925e+03
1.2071e+02 2.5612e+03 4.0983e+02 3.0917e+03
1.2070e+02 2.5605e+03 4.0973e+02 3.0909e+03
1.2070e+02 2.5598e+03 4.0962e+02 3.0902e+03
1.2070e+02 2.5592e+03 4.0952e+02 3.0894e+03
1.2070e+02 2.5585e+03 4.0942e+02 3.0886e+03
1.2069e+02 2.5578e+03 4.0932e+02 3.0879e+03
1.2069e+02 2.5572e+03 4.0921e+02 3.0871e+03
1.2069e+02 2.5565e+03 4.0911e+02 3.0863e+03
1.2068e+02 2.5559e+03 4.0901e+02 3.0856e+03
1.2068e+02 2.5552e+03 4.0891e+02 3.0848e+03
1.2068e+02 2.5546e+03 4.0881e+02 3.0841e+03
1.2068e+02 2.5539e+03 4.0871e+02 3.0833e+03
1.2067e+02 2.5533e+03 4.0860e+02 3.0826e+03
1.2067e+02 2.5526e+03 4.0850e+02 3.0818e+03
1.2067e+02 2.5520e+03 4.0840e+02 3.0811e+03
1.2067e+02 2.5514e+03 4.0830e+02 3.0803e+03
1.2066e+02 2.5507e+03 4.0820e+02 3.0796e+03
1.2066e+02 2.5501e+03 4.0810e+02 3.0789e+03
1.2066e+02 2.5495e+03 4.0799e+02 3.0781e+03
1.2065e+02 2.5488e+03 4.0789e+02 3.0774e+03
1.2065e+02 2.5482e+03 4.0779e+02 3.0767e+03
1.2065e+02 2.5476e+03 4.0769e+02 3.0759e+03
1.2065e+02 2.5470e+03 4.0759e+02 3.0752e+03
1.2064e+02 2.5463e+03 4.0749e+02 3.0745e+03
1.2064e+02 2.5457e+03 4.0739e+02 3.0738e+03
1.2064e+02 2.5451e+03 4.0728e+02 3.0730e+03
1.2064e+02 2.5445e+03 4.0718e+02 3.0723e+03
1.2063e+02 2.5439e+03 4.0708e+02 3.0716e+03
1.2063e+02 2.5433e+03 4.0698e+02 3.0709e+03
1.2063e+02 2.5427e+03 4.0688e+02 3.0702e+03
1.2063e+02 2.5421e+03 4.0678e+02 3.0695e+03
1.2062e+02 2.5415e+03 4.0668e+02 3.0688e+03
1.2062e+02 2.5409e+03 4.0658e+02 3.0681e+03
1.2062e+02 2.5403e+03 4.0648e+02 3.0674e+03
1.2062e+02 2.5397e+03 4.0638e+02 3.0667e+03
1.2061e+02 2.5391e+03 4.0628e+02 3.0660e+03
1.2061e+02 2.5385e+03 4.0618e+02 3.0653e+03
1.2061e+02 2.5379e+03 4.0608e+02 3.0646e+03
1.2060e+02 2.5373e+03 4.0598e+02 3.0639e+03
1.2060e+02 2.5367e+03 4.0588e+02 3.0632e+03
1.2060e+02 2.5361e+03 4.0578e+02 3.0625e+03
1.2060e+02 2.5356e+03 4.0568e+02 3.0618e+03
1.2059e+02 2.5350e+03 4.0558e+02 3.0611e+03
1.2059e+02 2.5344e+03 4.0548e+02 3.0605e+03
1.2059e+02 2.5338e+03 4.0538e+02 3.0598e+03
1.2059e+02 2.5332e+03 4.0529e+02 3.0591e+03
1.2058e+02 2.5327e+03 4.0519e+02 3.0584e+03
1.2058e+02 2.5321e+03 4.0509e+02 3.0578e+03
1.2058e+02 2.5315e+03 4.0499e+02 3.0571e+03
1.2058e+02 2.5309e+03 4.0489e+02 3.0564e+03
1.2057e+02 2.5304e+03 4.0480e+02 3.0557e+03
1.2057e+02 2.5298e+03 4.0470e+02 3.0551e+03
1.2057e+02 2.5292e+03 4.0460e+02 3.0544e+03
1.2057e+02 2.5287e+03 4.0451e+02 3.0538e+03
1.2056e+02 2.5281e+03 4.0441e+02 3.0531e+03
1.2056e+02 2.5276e+03 4.0431e+02 3.0524e+03
1.2056e+02 2.5270e+03 4.0422e+02 3.0518e+03
1.2056e+02 2.5264e+03 4.0412e+02 3.0511e+03
1.2055e+02 2.5259e+03 4.0403e+02 3.0505e+03
1.2055e+02 2.5253e+03 4.0393e+02 3.0498e+03
1.2055e+02 2.5248e+03 4.0384e+02 3.0492e+03
1.2055e+02 2.5242e+03 4.0375e+02 3.0485e+03
1.2054e+02 2.5237e+03 4.0365e+02 3.0479e+03
1.2054e+02 2.5231e+03 4.0356e+02 3.0472e+03
1.2054e+02 2.5226e+03 4.0347e+02 3.0466e+03
1.2054e+02 2.5220e+03 4.0338e+02 3.0460e+03
1.2053e+02 2.5215e+03 4.0328e+02 3.0453e+03
1.2053e+02 2.5210e+03 4.0319e+02 3.0447e+03
1.2053e+02 2.5204e+03 4.0310e+02 3.0441e+03
1.2053e+02 2.5199e+03 4.0301e+02 3.0434e+03
1.2052e+02 2.5194e+03 4.0292e+02 3.0428e+03
1.2052e+02 2.5188e+03 4.0283e+02 3.0422e+03
1.2052e+02 2.5183e+03 4.0274e+02 3.0416e+03
1.2052e+02 2.5178e+03 4.0265e+02 3.0409e+03
1.2051e+02 2.5172e+03 4.0256e+02 3.0403e+03
1.2051e+02 2.5167e+03 4.0247e+02 3.0397e+03
1.2051e+02 2.5162e+03 4.0238e+02 3.0391e+03
1.2051e+02 2.5157e+03 4.0229e+02 3.0385e+03
1.2051e+02 2.5151e+03 4.0221e+02 3.0379e+03
1.2050e+02 2.5146e+03 4.0212e+02 3.0372e+03
1.2050e+02 2.5141e+03 4.0203e+02 3.0366e+03
1.2050e+02 2.5136e+03 4.0194e+02 3.0360e+03
1.2050e+02 2.5131e+03 4.0186e+02 3.0354e+03
1.2049e+02 2.5126e+03 4.0177e+02 3.0348e+03
1.2049e+02 2.5120e+03 4.0168e+02 3.0342e+03
1.2049e+02 2.5115e+03 4.0160e+02 3.0336e+03
1.2049e+02 2.5110e+03 4.0151e+02 3.0330e+03
1.2048e+02 2.5105e+03 4.0142e+02 3.0324e+03
1.2048e+02 2.5100e+03 4.0134e+02 3.0318e+03
1.2048e+02 2.5095e+03 4.0125e+02 3.0312e+03
1.2048e+02 2.5090e+03 4.0117e+02 3.0306e+03
1.2047e+02 2.5085e+03 4.0108e+02 3.0301e+03
1.2047e+02 2.5080e+03 4.0100e+02 3.0295e+03
1.2047e+02 2.5075e+03 4.0091e+02 3.0289e+03
1.2047e+02 2.5070e+03 4.0083e+02 3.0283e+03
1.2046e+02 2.5065e+03 4.0075e+02 3.0277e+03
1.2046e+02 2.5060e+03 4.0066e+02 3.0271e+03
1.2046e+02 2.5055e+03 4.0058e+02 3.0265e+03
1.2046e+02 2.5050e+03 4.0049e+02 3.0260e+03
1.2046e+02 2.5045e+03 4.0041e+02 3.0254e+03
1.2045e+02 2.5040e+03 4.0032e+02 3.0248e+03
1.2045e+02 2.5035e+03 4.0024e+02 3.0242e+03
1.2045e+02 2.5030e+03 4.0016e+02 3.0236e+03
1.2045e+02 2.5026e+03 4.0007e+02 3.0231e+03
1.2044e+02 2.5021e+03 3.9999e+02 3.0225e+03
1.2044e+02 2.5016e+03 3.9990e+02 3.0219e+03
1.2044e+02 2.5011e+03 3.9982e+02 3.0214e+03
1.2044e+02 2.5006e+03 3.9974e+02 3.0208e+03
1.2043e+02 2.5001e+03 3.9965e+02 3.0202e+03
1.2043e+02 2.4996e+03 3.9957e+02 3.0196e+03
1.2043e+02 2.4992e+03 3.9948e+02 3.0191e+03
1.2043e+02 2.4987e+03 3.9940e+02 3.0185e+03
1.2043e+02 2.4982e+03 3.9931e+02 3.0179e+03
1.2042e+02 2.4977e+03 3.9923e+02 3.0174e+03
1.2042e+02 2.4973e+03 3.9914e+02 3.0168e+03
1.2042e+02 2.4968e+03 3.9906e+02 3.0163e+03
1.2042e+02 2.4963e+03 3.9898e+02 3.0157e+03
1.2041e+02 2.4958e+03 3.9889e+02 3.0151e+03
1.2041e+02 2.4954e+03 3.9881e+02 3.0146e+03
1.2041e+02 2.4949e+03 3.9872e+02 3.0140e+03
1.2041e+02 2.4944e+03 3.9864e+02 3.0135e+03
1.2040e+02 2.4939e+03 3.9855e+02 3.0129e+03
1.2040e+02 2.4935e+03 3.9847e+02 3.0123e+03
1.2040e+02 2.4930e+03 3.9838e+02 3.0118e+03
1.2040e+02 2.4925e+03 3.9830e+02 3.0112e+03
1.2040e+02 2.4921e+03 3.9821e+02 3.0107e+03
1.2039e+02 2.4916e+03 3.9813e+02 3.0101e+03
1.2039e+02 2.4911e+03 3.9804e+02 3.0096e+03
1.2039e+02 2.4907e+03 3.9796e+02 3.0090e+03
1.2039e+02 2.4902e+03 3.9787e+02 3.0085e+03
1.2038e+02 2.4897e+03 3.9779e+02 3.0079e+03
1.2038e+02 2.4893e+03 3.9770e+02 3.0074e+03
1.2038e+02 2.4888e+03 3.9762e+02 3.0068e+03
1.2038e+02 2.4884e+03 3.9753e+02 3.0063e+03
1.2038e+02 2.4879e+03 3.9745e+02 3.0057e+03
1.2037e+02 2.4874e+03 3.9736e+02 3.0052e+03
1.2037e+02 2.4870e+03 3.9728e+02 3.0046e+03
1.2037e+02 2.4865e+03 3.9719e+02 3.0041e+03
1.2037e+02 2.4861e+03 3.9711e+02 3.0035e+03
1.2037e+02 2.4856e+03 3.9702e+02 3.0030e+03
1.2036e+02 2.4852e+03 3.9694e+02 3.0025e+03
1.2036e+02 2.4847e+03 3.9685e+02 3.0019e+03
1.2036e+02 2.4843e+03 3.9676e+02 3.0014e+03
1.2036e+02 2.4838e+03 3.9668e+02 3.0008e+03
1.2035e+02 2.4833e+03 3.9659e+02 3.0003e+03
1.2035e+02 2.4829e+03 3.9651e+02 2.9998e+03
1.2035e+02 2.4824e+03 3.9642e+02 2.9992e+03
1.2035e+02 2.4820e+03 3.9634e+02 2.9987e+03
1.2035e+02 2.4815e+03 3.9625e+02 2.9981e+03
1.2035e+02 2.4811e+03 3.9617e+02 2.9976e+03
1.2034e+02 2.4807e+03 3.9608e+02 2.9971e+03
1.2034e+02 2.4802e+03 3.9599e+02 2.9965e+03
1.2034e+02 2.4798e+03 3.9591e+02 2.9960e+03
1.2034e+02 2.4793e+03 3.9582e+02 2.9955e+03
1.2034e+02 2.4789e+03 3.9574e+02 2.9949e+03
1.2033e+02 2.4784e+03 3.9565e+02 2.9944e+03
1.2033e+02 2.4780e+03 3.9557e+02 2.9939e+03
1.2033e+02 2.4775e+03 3.9548e+02 2.9933e+03
1.2033e+02 2.4771e+03 3.9539e+02 2.9928e+03
1.2033e+02 2.4767e+03 3.9531e+02 2.9923e+03
1.2033e+02 2.4762e+03 3.9522e+02 2.9918e+03
1.2032e+02 2.4758e+03 3.9513e+02 2.9912e+03
1.2032e+02 2.4753e+03 3.9505e+02 2.9907e+03
1.2032e+02 2.4749e+03 3.9496e+02 2.9902e+03
1.2032e+02 2.4745e+03 3.9488e+02 2.9896e+03
1.2032e+02 2.4740e+03 3.9479e+02 2.9891e+03
1.2032e+02 2.4736e+03 3.9470e+02 2.9886e+03
1.2031e+02 2.4731e+03 3.9462e+02 2.9881e+03
1.2031e+02 2.4727e+03 3.9453e+02 2.9875e+03
1.2031e+02 2.4723e+03 3.9444e+02 2.9870e+03
1.2031e+02 2.4718e+03 3.9436e+02 2.9865e+03
1.2031e+02 2.4714e+03 3.9427e+02 2.9860e+03
1.2031e+02 2.4710e+03 3.9418e+02 2.9855e+03
1.2030e+02 2.4705e+03 3.9410e+02 2.9849e+03
1.2030e+02 2.4701e+03 3.9401e+02 2.9844e+03
1.2030e+02 2.4697e+03 3.9392e+02 2.9839e+03
1.2030e+02 2.4692e+03 3.9384e+02 2.9834e+03
1.2030e+02 2.4688e+03 3.9375e+02 2.9829e+03
1.2030e+02 2.4684e+03 3.9366e+02 2.9823e+03
1.2029e+02 2.4680e+03 3.9358e+02 2.9818e+03
1.2029e+02 2.4675e+03 3.9349e+02 2.9813e+03
1.2029e+02 2.4671e+03 3.9340e+02 2.9808e+03
1.2029e+02 2.4667e+03 3.9332e+02 2.9803e+03
1.2029e+02 2.4662e+03 3.9323e+02 2.9798e+03
1.2029e+02 2.4658e+03 3.9314e+02 2.9792e+03
1.2028e+02 2.4654e+03 3.9306e+02 2.9787e+03
1.2028e+02 2.4650e+03 3.9297e+02 2.9782e+03
1.2028e+02 2.4645e+03 3.9288e+02 2.9777e+03
1.2028e+02 2.4641e+03 3.9279e+02 2.9772e+03
1.2028e+02 2.4637e+03 3.9271e+02 2.9767e+03
1.2028e+02 2.4633e+03 3.9262e+02 2.9762e+03
1.2027e+02 2.4628e+03 3.9253e+02 2.9757e+03
1.2027e+02 2.4624e+03 3.9245e+02 2.9751e+03
1.2027e+02 2.4620e+03 3.9236e+02 2.9746e+03
1.2027e+02 2.4616e+03 3.9227e+02 2.9741e+03
1.2027e+02 2.4612e+03 3.9218e+02 2.9736e+03
1.2027e+02 2.4607e+03 3.9210e+02 2.9731e+03
1.2026e+02 2.4603e+03 3.9201e+02 2.9726e+03
1.2026e+02 2.4599e+03 3.9192e+02 2.9721e+03
1.2026e+02 2.4595e+03 3.9184e+02 2.9716e+03
1.2026e+02 2.4591e+03 3.9175e+02 2.9711e+03
1.2026e+02 2.4587e+03 3.9166e+02 2.9706e+03
1.2026e+02 2.4582e+03 3.9157e+02 2.9701e+03
1.2026e+02 2.4578e+03 3.9149e+02 2.9696e+03
1.2025e+02 2.4574e+03 3.9140e+02 2.9691e+03
1.2025e+02 2.4570e+03 3.9131e+02 2.9686e+03
1.2025e+02 2.4566e+03 3.9122e+02 2.9681e+03
1.2025e+02 2.4562e+03 3.9113e+02 2.9676e+03
1.2025e+02 2.4558e+03 3.9105e+02 2.9670e+03
1.2025e+02 2.4553e+03 3.9096e+02 2.9665e+03
1.2024e+02 2.4549e+03 3.9087e+02 2.9660e+03
1.2024e+02 2.4545e+03 3.9078e+02 2.9655e+03
1.2024e+02 2.4541e+03 3.9070e+02 2.9650e+03
1.2024e+02 2.4537e+03 3.9061e+02 2.9645e+03
1.2024e+02 2.4533e+03 3.9052e+02 2.9640e+03
1.2024e+02 2.4529e+03 3.9043e+02 2.9635e+03
1.2024e+02 2.4525e+03 3.9034e+02 2.9631e+03
1.2023e+02 2.4521e+03 3.9025e+02 2.9626e+03
1.2023e+02 2.4517e+03 3.9017e+02 2.9621e+03
1.2023e+02 2.4513e+03 3.9008e+02 2.9616e+03
1.2023e+02 2.4508e+03 3.8999e+02 2.9611e+03
1.2023e+02 2.4504e+03 3.8990e+02 2.9606e+03
1.2023e+02 2.4500e+03 3.8981e+02 2.9601e+03
1.2022e+02 2.4496e+03 3.8973e+02 2.9596e+03
1.2022e+02 2.4492e+03 3.8964e+02 2.9591e+03
1.2022e+02 2.4488e+03 3.8955e+02 2.9586e+03
1.2022e+02 2.4484e+03 3.8946e+02 2.9581e+03
1.2022e+02 2.4480e+03 3.8937e+02 2.9576e+03
1.2022e+02 2.4476e+03 3.8928e+02 2.9571e+03
1.2022e+02 2.4472e+03 3.8920e+02 2.9566e+03
1.2021e+02 2.4468e+03 3.8911e+02 2.9561e+03
1.2021e+02 2.4464e+03 3.8902e+02 2.9556e+03
1.2021e+02 2.4460e+03 3.8893e+02 2.9551e+03
1.2021e+02 2.4456e+03 3.8884e+02 2.9547e+03
1.2021e+02 2.4452e+03 3.8875e+02 2.9542e+03
1.2021e+02 2.4448e+03 3.8866e+02 2.9537e+03
1.2020e+02 2.4444e+03 3.8858e+02 2.9532e+03
1.2020e+02 2.4440e+03 3.8849e+02 2.9527e+03
1.2020e+02 2.4436e+03 3.8840e+02 2.9522e+03
1.2020e+02 2.4432e+03 3.8831e+02 2.9517e+03
1.2020e+02 2.4428e+03 3.8822e+02 2.9512e+03
1.2020e+02 2.4424e+03 3.8813e+02 2.9508e+03
1.2020e+02 2.4420e+03 3.8804e+02 2.9503e+03
1.2019e+02 2.4416e+03 3.8796e+02 2.9498e+03
1.2019e+02 2.4412e+03 3.8787e+02 2.9493e+03
1.2019e+02 2.4408e+03 3.8778e+02 2.9488e+03
1.2019e+02 2.4405e+03 3.8769e+02 2.9483e+03
1.2019e+02 2.4401e+03 3.8760e+02 2.9478e+03
1.2019e+02 2.4397e+03 3.8751e+02 2.9474e+03
1.2018e+02 2.4393e+03 3.8742e+02 2.9469e+03
1.2018e+02 2.4389e+03 3.8733e+02 2.9464e+03
1.2018e+02 2.4385e+03 3.8725e+02 2.9459e+03
1.2018e+02 2.4381e+03 3.8716e+02 2.9454e+03
1.2018e+02 2.4377e+03 3.8707e+02 2.9450e+03
1.2018e+02 2.4373e+03 3.8698e+02 2.9445e+03
1.2018e+02 2.4369e+03 3.8689e+02 2.9440e+03
1.2017e+02 2.4365e+03 3.8680e+02 2.9435e+03
1.2017e+02 2.4361e+03 3.8671e+02 2.9430e+03
1.2017e+02 2.4358e+03 3.8662e+02 2.9426e+03
1.2017e+02 2.4354e+03 3.8653e+02 2.9421e+03
1.2017e+02 2.4350e+03 3.8645e+02 2.9416e+03
1.2017e+02 2.4346e+03 3.8636e+02 2.9411e+03
1.2017e+02 2.4342e+03 3.8627e+02 2.9406e+03
1.2016e+02 2.4338e+03 3.8618e+02 2.9402e+03
1.2016e+02 2.4334e+03 3.8609e+02 2.9397e+03
1.2016e+02 2.4331e+03 3.8600e+02 2.9392e+03
1.2016e+02 2.4327e+03 3.8591e+02 2.9387e+03
1.2016e+02 2.4323e+03 3.8582e+02 2.9383e+03
1.2016e+02 2.4319e+03 3.8573e+02 2.9378e+03
1.2016e+02 2.4315e+03 3.8564e+02 2.9373e+03
1.2015e+02 2.4311e+03 3.8555e+02 2.9368e+03
1.2015e+02 2.4307e+03 3.8546e+02 2.9364e+03
1.2015e+02 2.4304e+03 3.8537e+02 2.9359e+03
1.2015e+02 2.4300e+03 3.8528e+02 2.9354e+03
1.2015e+02 2.4296e+03 3.8520e+02 2.9349e+03
1.2015e+02 2.4292e+03 3.8511e+02 2.9345e+03
1.2014e+02 2.4288e+03 3.8502e+02 2.9340e+03
1.2014e+02 2.4285e+03 3.8493e+02 2.9335e+03
1.2014e+02 2.4281e+03 3.8484e+02 2.9331e+03
1.2014e+02 2.4277e+03 3.8475e+02 2.9326e+03
1.2014e+02 2.4273e+03 3.8466e+02 2.9321e+03
1.2014e+02 2.4269e+03 3.8457e+02 2.9316e+03
1.2014e+02 2.4266e+03 3.8448e+02 2.9312e+03
1.2014e+02 2.4262e+03 3.8439e+02 2.9307e+03
1.2013e+02 2.4258e+03 3.8430e+02 2.9302e+03
1.2013e+02 2.4254e+03 3.8421e+02 2.9298e+03
1.2013e+02 2.4250e+03 3.8412e+02 2.9293e+03
1.2013e+02 2.4247e+03 3.8403e+02 2.9288e+03
1.2013e+02 2.4243e+03 3.8394e+02 2.9284e+03
1.2013e+02 2.4239e+03 3.8385e+02 2.9279e+03
1.2013e+02 2.4235e+03 3.8376e+02 2.9274e+03
1.2012e+02 2.4232e+03 3.8368e+02 2.9270e+03
1.2012e+02 2.4228e+03 3.8359e+02 2.9265e+03
1.2012e+02 2.4224e+03 3.8350e+02 2.9260e+03
1.2012e+02 2.4220e+03 3.8341e+02 2.9256e+03
1.2012e+02 2.4217e+03 3.8332e+02 2.9251e+03
1.2012e+02 2.4213e+03 3.8323e+02 2.9246e+03
1.2012e+02 2.4209e+03 3.8314e+02 2.9242e+03
1.2011e+02 2.4206e+03 3.8305e+02 2.9237e+03
1.2011e+02 2.4202e+03 3.8296e+02 2.9233e+03
1.2011e+02 2.4198e+03 3.8287e+02 2.9228e+03
1.2011e+02 2.4194e+03 3.8278e+02 2.9223e+03
1.2011e+02 2.4191e+03 3.8269e+02 2.9219e+03
1.2011e+02 2.4187e+03 3.8260e+02 2.9214e+03
1.2011e+02 2.4183e+03 3.8251e+02 2.9209e+03
1.2010e+02 2.4179e+03 3.8242e+02 2.9205e+03
1.2010e+02 2.4176e+03 3.8233e+02 2.9200e+03
1.2010e+02 2.4172e+03 3.8224e+02 2.9196e+03
1.2010e+02 2.4168e+03 3.8215e+02 2.9191e+03
1.2010e+02 2.4165e+03 3.8207e+02 2.9186e+03
1.2010e+02 2.4161e+03 3.8198e+02 2.9182e+03
1.2010e+02 2.4157e+03 3.8189e+02 2.9177e+03
1.2009e+02 2.4154e+03 3.8180e+02 2.9173e+03
1.2009e+02 2.4150e+03 3.8171e+02 2.9168e+03
1.2009e+02 2.4146e+03 3.8162e+02 2.9163e+03
1.2009e+02 2.4143e+03 3.8153e+02 2.9159e+03
1.2009e+02 2.4139e+03 3.8144e+02 2.9154e+03
1.2009e+02 2.4135e+03 3.8135e+02 2.9150e+03
1.2009e+02 2.4132e+03 3.8126e+02 2.9145e+03
1.2009e+02 2.4128e+03 3.8117e+02 2.9141e+03
1.2008e+02 2.4124e+03 3.8108e+02 2.9136e+03
1.2008e+02 2.4121e+03 3.8099e+02 2.9131e+03
1.2008e+02 2.4117e+03 3.8090e+02 2.9127e+03
1.2008e+02 2.4113e+03 3.8081e+02 2.9122e+03
1.2008e+02 2.4110e+03 3.8072e+02 2.9118e+03
1.2008e+02 2.4106e+03 3.8063e+02 2.9113e+03
1.2008e+02 2.4102e+03 3.8054e+02 2.9109e+03
1.2007e+02 2.4099e+03 3.8046e+02 2.9104e+03
1.2007e+02 2.4095e+03 3.8037e+02 2.9100e+03
1.2007e+02 2.4092e+03 3.8028e+02 2.9095e+03
1.2007e+02 2.4088e+03 3.8019e+02 2.9091e+03
1.2007e+02 2.4084e+03 3.8010e+02 2.9086e+03
1.2007e+02 2.4081e+03 3.8001e+02 2.9081e+03
1.2007e+02 2.4077e+03 3.7992e+02 2.9077e+03
1.2006e+02 2.4074e+03 3.7983e+02 2.9072e+03
1.2006e+02 2.4070e+03 3.7974e+02 2.9068e+03
1.2006e+02 2.4066e+03 3.7965e+02 2.9063e+03
1.2006e+02 2.4063e+03 3.7956e+02 2.9059e+03
1.2006e+02 2.4059e+03 3.7947e+02 2.9054e+03
1.2006e+02 2.4055e+03 3.7938e+02 2.9050e+03
1.2006e+02 2.4052e+03 3.7930e+02 2.9045e+03
1.2006e+02 2.4048e+03 3.7921e+02 2.9041e+03
1.2005e+02 2.4045e+03 3.7912e+02 2.9036e+03
1.2005e+02 2.4041e+03 3.7903e+02 2.9032e+03
1.2005e+02 2.4038e+03 3.7894e+02 2.9027e+03
1.2005e+02 2.4034e+03 3.7885e+02 2.9023e+03
1.2005e+02 2.4030e+03 3.7876e+02 2.9018e+03
1.2005e+02 2.4027e+03 3.7867e+02 2.9014e+03
1.2005e+02 2.4023e+03 3.7858e+02 2.9010e+03
1.2004e+02 2.4020e+03 3.7849e+02 2.9005e+03
1.2004e+02 2.4016e+03 3.7841e+02 2.9001e+03
1.2004e+02 2.4013e+03 3.7832e+02 2.8996e+03
1.2004e+02 2.4009e+03 3.7823e+02 2.8992e+03
1.2004e+02 2.4005e+03 3.7814e+02 2.8987e+03
1.2004e+02 2.4002e+03 3.7805e+02 2.8983e+03
1.2004e+02 2.3998e+03 3.7796e+02 2.8978e+03
1.2004e+02 2.3995e+03 3.7787e+02 2.8974e+03
1.2003e+02 2.3991e+03 3.7778e+02 2.8969e+03
1.2003e+02 2.3988e+03 3.7770e+02 2.8965e+03
1.2003e+02 2.3984e+03 3.7761e+02 2.8961e+03
1.2003e+02 2.3981e+03 3.7752e+02 2.8956e+03
1.2003e+02 2.3977e+03 3.7743e+02 2.8952e+03
1.2003e+02 2.3974e+03 3.7734e+02 2.8947e+03
1.2003e+02 2.3970e+03 3.7725e+02 2.8943e+03
1.2003e+02 2.3966e+03 3.7716e+02 2.8938e+03
1.2002e+02 2.3963e+03 3.7708e+02 2.8934e+03
1.2002e+02 2.3959e+03 3.7699e+02 2.8930e+03
1.2002e+02 2.3956e+03 3.7690e+02 2.8925e+03
1.2002e+02 2.3952e+03 3.7681e+02 2.8921e+03
1.2002e+02 2.3949e+03 3.7672e+02 2.8916e+03
1.2002e+02 2.3945e+03 3.7663e+02 2.8912e+03
1.2002e+02 2.3942e+03 3.7655e+02 2.8907e+03
1.2001e+02 2.3938e+03 3.7646e+02 2.8903e+03
1.2001e+02 2.3935e+03 3.7637e+02 2.8899e+03
1.2001e+02 2.3931e+03 3.7628e+02 2.8894e+03
1.2001e+02 2.3928e+03 3.7619e+02 2.8890e+03
1.2001e+02 2.3924e+03 3.7611e+02 2.8885e+03
1.2001e+02 2.3921e+03 3.7602e+02 2.8881e+03
1.2001e+02 2.3917e+03 3.7593e+02 2.8877e+03
1.2001e+02 2.3914e+03 3.7584e+02 2.8872e+03
1.2000e+02 2.3910e+03 3.7575e+02 2.8868e+03
1.2000e+02 2.3907e+03 3.7567e+02 2.8864e+03
1.2000e+02 2.3903e+03 3.7558e+02 2.8859e+03
1.2000e+02 2.3900e+03 3.7549e+02 2.8855e+03
1.2000e+02 2.3896e+03 3.7540e+02 2.8850e+03
1.2000e+02 2.3893e+03 3.7531e+02 2.8846e+03
1.2000e+02 2.3889e+03 3.7523e+02 2.8842e+03
1.2000e+02 2.3886e+03 3.7514e+02 2.8837e+03
1.1999e+02 2.3883e+03 3.7505e+02 2.8833e+03
1.1999e+02 2.3879e+03 3.7496e+02 2.8829e+03
1.1999e+02 2.3876e+03 3.7488e+02 2.8824e+03
1.1999e+02 2.3872e+03 3.7479e+02 2.8820e+03
1.1999e+02 2.3869e+03 3.7470e+02 2.8816e+03
1.1999e+02 2.3865e+03 3.7461e+02 2.8811e+03
1.1999e+02 2.3862e+03 3.7453e+02 2.8807e+03
1.1998e+02 2.3858e+03 3.7444e+02 2.8803e+03
1.1998e+02 2.3855e+03 3.7435e+02 2.8798e+03
1.1998e+02 2.3851e+03 3.7427e+02 2.8794e+03
1.1998e+02 2.3848e+03 3.7418e+02 2.8790e+03
1.1998e+02 2.3844e+03 3.7409e+02 2.8785e+03
1.1998e+02 2.3841e+03 3.7400e+02 2.8781e+03
1.1998e+02 2.3838e+03 3.7392e+02 2.8777e+03
1.1998e+02 2.3834e+03 3.7383e+02 2.8772e+03
1.1997e+02 2.3831e+03 3.7374e+02 2.8768e+03
1.1997e+02 2.3827e+03 3.7366e+02 2.8764e+03
1.1997e+02 2.3824e+03 3.7357e+02 2.8759e+03
1.1997e+02 2.3820e+03 3.7348e+02 2.8755e+03
1.1997e+02 2.3817e+03 3.7339e+02 2.8751e+03
1.1997e+02 2.3814e+03 3.7331e+02 2.8746e+03
1.1997e+02 2.3810e+03 3.7322e+02 2.8742e+03
1.1997e+02 2.3807e+03 3.7313e+02 2.8738e+03
1.1996e+02 2.3803e+03 3.7305e+02 2.8733e+03
1.1996e+02 2.3800e+03 3.7296e+02 2.8729e+03
1.1996e+02 2.3796e+03 3.7287e+02 2.8725e+03
1.1996e+02 2.3793e+03 3.7279e+02 2.8721e+03
1.1996e+02 2.3790e+03 3.7270e+02 2.8716e+03
1.1996e+02 2.3786e+03 3.7262e+02 2.8712e+03
1.1996e+02 2.3783e+03 3.7253e+02 2.8708e+03
1.1996e+02 2.3779e+03 3.7244e+02 2.8703e+03
1.1995e+02 2.3776e+03 3.7236e+02 2.8699e+03
1.1995e+02 2.3773e+03 3.7227e+02 2.8695e+03
1.1995e+02 2.3769e+03 3.7218e+02 2.8691e+03
1.1995e+02 2.3766e+03 3.7210e+02 2.8686e+03
1.1995e+02 2.3762e+03 3.7201e+02 2.8682e+03
1.1995e+02 2.3759e+03 3.7193e+02 2.8678e+03
1.1995e+02 2.3756e+03 3.7184e+02 2.8674e+03
1.1994e+02 2.3752e+03 3.7175e+02 2.8669e+03
1.1994e+02 2.3749e+03 3.7167e+02 2.8665e+03
1.1994e+02 2.3746e+03 3.7158e+02 2.8661e+03
1.1994e+02 2.3742e+03 3.7150e+02 2.8656e+03
1.1994e+02 2.3739e+03 3.7141e+02 2.8652e+03
1.1994e+02 2.3735e+03 3.7132e+02 2.8648e+03
1.1994e+02 2.3732e+03 3.7124e+02 2.8644e+03
1.1994e+02 2.3729e+03 3.7115e+02 2.8640e+03
1.1993e+02 2.3725e+03 3.7107e+02 2.8635e+03
1.1993e+02 2.3722e+03 3.7098e+02 2.8631e+03
1.1993e+02 2.3719e+03 3.7090e+02 2.8627e+03
1.1993e+02 2.3715e+03 3.7081e+02 2.8623e+03
1.1993e+02 2.3712e+03 3.7073e+02 2.8618e+03
1.1993e+02 2.3708e+03 3.7064e+02 2.8614e+03
1.1993e+02 2.3705e+03 3.7055e+02 2.8610e+03
1.1993e+02 2.3702e+03 3.7047e+02 2.8606e+03
1.1992e+02 2.3698e+03 3.7038e+02 2.8601e+03
1.1992e+02 2.3695e+03 3.7030e+02 2.8597e+03
1.1992e+02 2.3692e+03 3.7021e+02 2.8593e+03
1.1992e+02 2.3688e+03 3.7013e+02 2.8589e+03
1.1992e+02 2.3685e+03 3.7004e+02 2.8585e+03
1.1992e+02 2.3682e+03 3.6996e+02 2.8580e+03
1.1992e+02 2.3678e+03 3.6987e+02 2.8576e+03
1.1992e+02 2.3675e+03 3.6979e+02 2.8572e+03
1.1991e+02 2.3672e+03 3.6970e+02 2.8568e+03
1.1991e+02 2.3668e+03 3.6962e+02 2.8564e+03
1.1991e+02 2.3665e+03 3.6953e+02 2.8559e+03
1.1991e+02 2.3662e+03 3.6945e+02 2.8555e+03
1.1991e+02 2.3658e+03 3.6937e+02 2.8551e+03
1.1991e+02 2.3655e+03 3.6928e+02 2.8547e+03
1.1991e+02 2.3652e+03 3.6920e+02 2.8543e+03
1.1991e+02 2.3648e+03 3.6911e+02 2.8538e+03
1.1990e+02 2.3645e+03 3.6903e+02 2.8534e+03
1.1990e+02 2.3642e+03 3.6894e+02 2.8530e+03
1.1990e+02 2.3638e+03 3.6886e+02 2.8526e+03
1.1990e+02 2.3635e+03 3.6877e+02 2.8522e+03
1.1990e+02 2.3632e+03 3.6869e+02 2.8518e+03
1.1990e+02 2.3628e+03 3.6861e+02 2.8513e+03
1.1990e+02 2.3625e+03 3.6852e+02 2.8509e+03
1.1990e+02 2.3622e+03 3.6844e+02 2.8505e+03
1.1989e+02 2.3618e+03 3.6835e+02 2.8501e+03
1.1989e+02 2.3615e+03 3.6827e+02 2.8497e+03
1.1989e+02 2.3612e+03 3.6818e+02 2.8493e+03
1.1989e+02 2.3608e+03 3.6810e+02 2.8488e+03
1.1989e+02 2.3605e+03 3.6802e+02 2.8484e+03
1.1989e+02 2.3602e+03 3.6793e+02 2.8480e+03
1.1989e+02 2.3599e+03 3.6785e+02 2.8476e+03
1.1989e+02 2.3595e+03 3.6777e+02 2.8472e+03
1.1988e+02 2.3592e+03 3.6768e+02 2.8468e+03
1.1988e+02 2.3589e+03 3.6760e+02 2.8464e+03
1.1988e+02 2.3585e+03 3.6752e+02 2.8459e+03
1.1988e+02 2.3582e+03 3.6743e+02 2.8455e+03
1.1988e+02 2.3579e+03 3.6735e+02 2.8451e+03
1.1988e+02 2.3576e+03 3.6726e+02 2.8447e+03
1.1988e+02 2.3572e+03 3.6718e+02 2.8443e+03
1.1988e+02 2.3569e+03 3.6710e+02 2.8439e+03
1.1987e+02 2.3566e+03 3.6701e+02 2.8435e+03
1.1987e+02 2.3562e+03 3.6693e+02 2.8430e+03
1.1987e+02 2.3559e+03 3.6685e+02 2.8426e+03
1.1987e+02 2.3556e+03 3.6677e+02 2.8422e+03
1.1987e+02 2.3553e+03 3.6668e+02 2.8418e+03
1.1987e+02 2.3549e+03 3.6660e+02 2.8414e+03
1.1987e+02 2.3546e+03 3.6652e+02 2.8410e+03
1.1987e+02 2.3543e+03 3.6643e+02 2.8406e+03
1.1986e+02 2.3540e+03 3.6635e+02 2.8402e+03
1.1986e+02 2.3536e+03 3.6627e+02 2.8398e+03
1.1986e+02 2.3533e+03 3.6619e+02 2.8393e+03
1.1986e+02 2.3530e+03 3.6610e+02 2.8389e+03
1.1986e+02 2.3526e+03 3.6602e+02 2.8385e+03
1.1986e+02 2.3523e+03 3.6594e+02 2.8381e+03
1.1986e+02 2.3520e+03 3.6586e+02 2.8377e+03
1.1986e+02 2.3517e+03 3.6577e+02 2.8373e+03
1.1985e+02 2.3513e+03 3.6569e+02 2.8369e+03
1.1985e+02 2.3510e+03 3.6561e+02 2.8365e+03
1.1985e+02 2.3507e+03 3.6553e+02 2.8361e+03
1.1985e+02 2.3504e+03 3.6544e+02 2.8357e+03
1.1985e+02 2.3500e+03 3.6536e+02 2.8353e+03
1.1985e+02 2.3497e+03 3.6528e+02 2.8348e+03
1.1985e+02 2.3494e+03 3.6520e+02 2.8344e+03
1.1985e+02 2.3491e+03 3.6512e+02 2.8340e+03
1.1984e+02 2.3487e+03 3.6503e+02 2.8336e+03
1.1984e+02 2.3484e+03 3.6495e+02 2.8332e+03
1.1984e+02 2.3481e+03 3.6487e+02 2.8328e+03
1.1984e+02 2.3478e+03 3.6479e+02 2.8324e+03
1.1984e+02 2.3474e+03 3.6471e+02 2.8320e+03
1.1984e+02 2.3471e+03 3.6463e+02 2.8316e+03
1.1984e+02 2.3468e+03 3.6454e+02 2.8312e+03
1.1984e+02 2.3465e+03 3.6446e+02 2.8308e+03
1.1983e+02 2.3462e+03 3.6438e+02 2.8304e+03
1.1983e+02 2.3458e+03 3.6430e+02 2.8300e+03
1.1983e+02 2.3455e+03 3.6422e+02 2.8296e+03
1.1983e+02 2.3452e+03 3.6414e+02 2.8292e+03
1.1983e+02 2.3449e+03 3.6406e+02 2.8288e+03
1.1983e+02 2.3445e+03 3.6398e+02 2.8283e+03
1.1983e+02 2.3442e+03 3.6389e+02 2.8279e+03
1.1983e+02 2.3439e+03 3.6381e+02 2.8275e+03
1.1982e+02 2.3436e+03 3.6373e+02 2.8271e+03
1.1982e+02 2.3433e+03 3.6365e+02 2.8267e+03
1.1982e+02 2.3429e+03 3.6357e+02 2.8263e+03
1.1982e+02 2.3426e+03 3.6349e+02 2.8259e+03
1.1982e+02 2.3423e+03 3.6341e+02 2.8255e+03
1.1982e+02 2.3420e+03 3.6333e+02 2.8251e+03
1.1982e+02 2.3416e+03 3.6325e+02 2.8247e+03
1.1982e+02 2.3413e+03 3.6317e+02 2.8243e+03
1.1981e+02 2.3410e+03 3.6309e+02 2.8239e+03
1.1981e+02 2.3407e+03 3.6301e+02 2.8235e+03
1.1981e+02 2.3404e+03 3.6293e+02 2.8231e+03
1.1981e+02 2.3400e+03 3.6285e+02 2.8227e+03
1.1981e+02 2.3397e+03 3.6277e+02 2.8223e+03
1.1981e+02 2.3394e+03 3.6269e+02 2.8219e+03
1.1981e+02 2.3391e+03 3.6261e+02 2.8215e+03
1.1981e+02 2.3388e+03 3.6253e+02 2.8211e+03
1.1981e+02 2.3384e+03 3.6245e+02 2.8207e+03
1.1980e+02 2.3381e+03 3.6237e+02 2.8203e+03
1.1980e+02 2.3378e+03 3.6229e+02 2.8199e+03
1.1980e+02 2.3375e+03 3.6221e+02 2.8195e+03
1.1980e+02 2.3372e+03 3.6213e+02 2.8191e+03
1.1980e+02 2.3368e+03 3.6205e+02 2.8187e+03
1.1980e+02 2.3365e+03 3.6197e+02 2.8183e+03
1.1980e+02 2.3362e+03 3.6189e+02 2.8179e+03
1.1980e+02 2.3359e+03 3.6181e+02 2.8175e+03
1.1979e+02 2.3356e+03 3.6173e+02 2.8171e+03
1.1979e+02 2.3353e+03 3.6165e+02 2.8167e+03
1.1979e+02 2.3349e+03 3.6157e+02 2.8163e+03
1.1979e+02 2.3346e+03 3.6149e+02 2.8159e+03
1.1979e+02 2.3343e+03 3.6142e+02 2.8155e+03
1.1979e+02 2.3340e+03 3.6134e+02 2.8151e+03
1.1979e+02 2.3337e+03 3.6126e+02 2.8147e+03
1.1979e+02 2.3333e+03 3.6118e+02 2.8143e+03
1.1978e+02 2.3330e+03 3.6110e+02 2.8139e+03
1.1978e+02 2.3327e+03 3.6102e+02 2.8135e+03
1.1978e+02 2.3324e+03 3.6094e+02 2.8131e+03
1.1978e+02 2.3321e+03 3.6086e+02 2.8127e+03
1.1978e+02 2.3318e+03 3.6079e+02 2.8123e+03
1.1978e+02 2.3314e+03 3.6071e+02 2.8119e+03
1.1978e+02 2.3311e+03 3.6063e+02 2.8115e+03
1.1978e+02 2.3308e+03 3.6055e+02 2.8111e+03
1.1977e+02 2.3305e+03 3.6047e+02 2.8107e+03
1.1977e+02 2.3302e+03 3.6039e+02 2.8103e+03
1.1977e+02 2.3299e+03 3.6032e+02 2.8099e+03
1.1977e+02 2.3295e+03 3.6024e+02 2.8096e+03
1.1977e+02 2.3292e+03 3.6016e+02 2.8092e+03
1.1977e+02 2.3289e+03 3.6008e+02 2.8088e+03
1.1977e+02 2.3286e+03 3.6000e+02 2.8084e+03
1.1977e+02 2.3283e+03 3.5992e+02 2.8080e+03
1.1977e+02 2.3280e+03 3.5985e+02 2.8076e+03
1.1976e+02 2.3277e+03 3.5977e+02 2.8072e+03
1.1976e+02 2.3273e+03 3.5969e+02 2.8068e+03
1.1976e+02 2.3270e+03 3.5961e+02 2.8064e+03
1.1976e+02 2.3267e+03 3.5954e+02 2.8060e+03
1.1976e+02 2.3264e+03 3.5946e+02 2.8056e+03
1.1976e+02 2.3261e+03 3.5938e+02 2.8052e+03
1.1976e+02 2.3258e+03 3.5930e+02 2.8048e+03
1.1976e+02 2.3254e+03 3.5923e+02 2.8044e+03
1.1975e+02 2.3251e+03 3.5915e+02 2.8040e+03
1.1975e+02 2.3248e+03 3.5907e+02 2.8036e+03
1.1975e+02 2.3245e+03 3.5900e+02 2.8033e+03
1.1975e+02 2.3242e+03 3.5892e+02 2.8029e+03
1.1975e+02 2.3239e+03 3.5884e+02 2.8025e+03
1.1975e+02 2.3236e+03 3.5877e+02 2.8021e+03
1.1975e+02 2.3232e+03 3.5869e+02 2.8017e+03
1.1975e+02 2.3229e+03 3.5861e+02 2.8013e+03
1.1975e+02 2.3226e+03 3.5854e+02 2.8009e+03
1.1974e+02 2.3223e+03 3.5846e+02 2.8005e+03
1.1974e+02 2.3220e+03 3.5838e+02 2.8001e+03
1.1974e+02 2.3217e+03 3.5831e+02 2.7997e+03
1.1974e+02 2.3214e+03 3.5823e+02 2.7993e+03
1.1974e+02 2.3211e+03 3.5816e+02 2.7990e+03
1.1974e+02 2.3207e+03 3.5808e+02 2.7986e+03
1.1974e+02 2.3204e+03 3.5800e+02 2.7982e+03
1.1974e+02 2.3201e+03 3.5793e+02 2.7978e+03
1.1974e+02 2.3198e+03 3.5785e+02 2.7974e+03
1.1973e+02 2.3195e+03 3.5778e+02 2.7970e+03
1.1973e+02 2.3192e+03 3.5770e+02 2.7966e+03
1.1973e+02 2.3189e+03 3.5763e+02 2.7962e+03
1.1973e+02 2.3186e+03 3.5755e+02 2.7958e+03
1.1973e+02 2.3182e+03 3.5747e+02 2.7954e+03
1.1973e+02 2.3179e+03 3.5740e+02 2.7951e+03
1.1973e+02 2.3176e+03 3.5732e+02 2.7947e+03
1.1973e+02 2.3173e+03 3.5725e+02 2.7943e+03
1.1972e+02 2.3170e+03 3.5717e+02 2.7939e+03
1.1972e+02 2.3167e+03 3.5710e+02 2.7935e+03
1.1972e+02 2.3164e+03 3.5702e+02 2.7931e+03
1.1972e+02 2.3161e+03 3.5695e+02 2.7927e+03
1.1972e+02 2.3157e+03 3.5688e+02 2.7923e+03
1.1972e+02 2.3154e+03 3.5680e+02 2.7920e+03
1.1972e+02 2.3151e+03 3.5673e+02 2.7916e+03
1.1972e+02 2.3148e+03 3.5665e+02 2.7912e+03
1.1972e+02 2.3145e+03 3.5658e+02 2.7908e+03
1.1971e+02 2.3142e+03 3.5650e+02 2.7904e+03
1.1971e+02 2.3139e+03 3.5643e+02 2.7900e+03
1.1971e+02 2.3136e+03 3.5636e+02 2.7896e+03
1.1971e+02 2.3133e+03 3.5628e+02 2.7892e+03
1.1971e+02 2.3129e+03 3.5621e+02 2.7889e+03
1.1971e+02 2.3126e+03 3.5613e+02 2.7885e+03
1.1971e+02 2.3123e+03 3.5606e+02 2.7881e+03
1.1971e+02 2.3120e+03 3.5599e+02 2.7877e+03
1.1971e+02 2.3117e+03 3.5591e+02 2.7873e+03
1.1970e+02 2.3114e+03 3.5584e+02 2.7869e+03
1.1970e+02 2.3111e+03 3.5577e+02 2.7866e+03
1.1970e+02 2.3108e+03 3.5569e+02 2.7862e+03
1.1970e+02 2.3105e+03 3.5562e+02 2.7858e+03
1.1970e+02 2.3102e+03 3.5555e+02 2.7854e+03
1.1970e+02 2.3098e+03 3.5548e+02 2.7850e+03
1.1970e+02 2.3095e+03 3.5540e+02 2.7846e+03
1.1970e+02 2.3092e+03 3.5533e+02 2.7843e+03
1.1970e+02 2.3089e+03 3.5526e+02 2.7839e+03
1.1969e+02 2.3086e+03 3.5519e+02 2.7835e+03
1.1969e+02 2.3083e+03 3.5512e+02 2.7831e+03
1.1969e+02 2.3080e+03 3.5504e+02 2.7827e+03
1.1969e+02 2.3077e+03 3.5497e+02 2.7824e+03
1.1969e+02 2.3074e+03 3.5490e+02 2.7820e+03
1.1969e+02 2.3071e+03 3.5483e+02 2.7816e+03
1.1969e+02 2.3068e+03 3.5476e+02 2.7812e+03
1.1969e+02 2.3065e+03 3.5469e+02 2.7808e+03
1.1969e+02 2.3062e+03 3.5462e+02 2.7805e+03
1.1968e+02 2.3059e+03 3.5455e+02 2.7801e+03
1.1968e+02 2.3055e+03 3.5448e+02 2.7797e+03
1.1968e+02 2.3052e+03 3.5441e+02 2.7793e+03
1.1968e+02 2.3049e+03 3.5434e+02 2.7790e+03
1.1968e+02 2.3046e+03 3.5427e+02 2.7786e+03
1.1968e+02 2.3043e+03 3.5420e+02 2.7782e+03
1.1968e+02 2.3040e+03 3.5413e+02 2.7778e+03
1.1968e+02 2.3037e+03 3.5406e+02 2.7775e+03
1.1968e+02 2.3034e+03 3.5399e+02 2.7771e+03
1.1968e+02 2.3031e+03 3.5392e+02 2.7767e+03
1.1967e+02 2.3028e+03 3.5385e+02 2.7763e+03
1.1967e+02 2.3025e+03 3.5378e+02 2.7760e+03
1.1967e+02 2.3022e+03 3.5371e+02 2.7756e+03
1.1967e+02 2.3019e+03 3.5364e+02 2.7752e+03
1.1967e+02 2.3016e+03 3.5358e+02 2.7748e+03
1.1967e+02 2.3013e+03 3.5351e+02 2.7745e+03
1.1967e+02 2.3010e+03 3.5344e+02 2.7741e+03
1.1967e+02 2.3007e+03 3.5337e+02 2.7737e+03
1.1967e+02 2.3004e+03 3.5331e+02 2.7734e+03
1.1966e+02 2.3001e+03 3.5324e+02 2.7730e+03
1.1966e+02 2.2998e+03 3.5317e+02 2.7726e+03
1.1966e+02 2.2995e+03 3.5311e+02 2.7723e+03
1.1966e+02 2.2992e+03 3.5304e+02 2.7719e+03
1.1966e+02 2.2989e+03 3.5297e+02 2.7715e+03
1.1966e+02 2.2986e+03 3.5291e+02 2.7712e+03
1.1966e+02 2.2983e+03 3.5284e+02 2.7708e+03
1.1966e+02 2.2980e+03 3.5278e+02 2.7704e+03
1.1966e+02 2.2977e+03 3.5271e+02 2.7701e+03
1.1966e+02 2.2974e+03 3.5264e+02 2.7697e+03
1.1965e+02 2.2971e+03 3.5258e+02 2.7693e+03
1.1965e+02 2.2968e+03 3.5251e+02 2.7690e+03
1.1965e+02 2.2965e+03 3.5245e+02 2.7686e+03
1.1965e+02 2.2962e+03 3.5239e+02 2.7682e+03
1.1965e+02 2.2959e+03 3.5232e+02 2.7679e+03
1.1965e+02 2.2956e+03 3.5226e+02 2.7675e+03
1.1965e+02 2.2953e+03 3.5219e+02 2.7671e+03
1.1965e+02 2.2950e+03 3.5213e+02 2.7668e+03
1.1965e+02 2.2947e+03 3.5207e+02 2.7664e+03
1.1964e+02 2.2944e+03 3.5200e+02 2.7661e+03
1.1964e+02 2.2941e+03 3.5194e+02 2.7657e+03
1.1964e+02 2.2938e+03 3.5188e+02 2.7653e+03
1.1964e+02 2.2935e+03 3.5182e+02 2.7650e+03
1.1964e+02 2.2932e+03 3.5175e+02 2.7646e+03
1.1964e+02 2.2929e+03 3.5169e+02 2.7643e+03
1.1964e+02 2.2926e+03 3.5163e+02 2.7639e+03
1.1964e+02 2.2923e+03 3.5157e+02 2.7635e+03
1.1964e+02 2.2920e+03 3.5150e+02 2.7632e+03
1.1964e+02 2.2918e+03 3.5144e+02 2.7628e+03
1.1963e+02 2.2915e+03 3.5138e+02 2.7625e+03
1.1963e+02 2.2912e+03 3.5132e+02 2.7621e+03
1.1963e+02 2.2909e+03 3.5126e+02 2.7618e+03
1.1963e+02 2.2906e+03 3.5120e+02 2.7614e+03
1.1963e+02 2.2903e+03 3.5114e+02 2.7610e+03
1.1963e+02 2.2900e+03 3.5107e+02 2.7607e+03
1.1963e+02 2.2897e+03 3.5101e+02 2.7603e+03
1.1963e+02 2.2894e+03 3.5095e+02 2.7600e+03
1.1963e+02 2.2891e+03 3.5089e+02 2.7596e+03
1.1963e+02 2.2888e+03 3.5083e+02 2.7593e+03
1.1962e+02 2.2885e+03 3.5077e+02 2.7589e+03
1.1962e+02 2.2882e+03 3.5071e+02 2.7586e+03
1.1962e+02 2.2879e+03 3.5065e+02 2.7582e+03
1.1962e+02 2.2876e+03 3.5059e+02 2.7578e+03
1.1962e+02 2.2873e+03 3.5053e+02 2.7575e+03
1.1962e+02 2.2870e+03 3.5047e+02 2.7571e+03
1.1962e+02 2.2868e+03 3.5041e+02 2.7568e+03
1.1962e+02 2.2865e+03 3.5035e+02 2.7564e+03
1.1962e+02 2.2862e+03 3.5030e+02 2.7561e+03
1.1961e+02 2.2859e+03 3.5024e+02 2.7557e+03
1.1961e+02 2.2856e+03 3.5018e+02 2.7554e+03
1.1961e+02 2.2853e+03 3.5012e+02 2.7550e+03
1.1961e+02 2.2850e+03 3.5006e+02 2.7547e+03
1.1961e+02 2.2847e+03 3.5000e+02 2.7543e+03
1.1961e+02 2.2844e+03 3.4994e+02 2.7540e+03
1.1961e+02 2.2841e+03 3.4988e+02 2.7536e+03
1.1961e+02 2.2838e+03 3.4983e+02 2.7533e+03
1.1961e+02 2.2835e+03 3.4977e+02 2.7529e+03
1.1961e+02 2.2832e+03 3.4971e+02 2.7526e+03
1.1960e+02 2.2830e+03 3.4965e+02 2.7522e+03
1.1960e+02 2.2827e+03 3.4959e+02 2.7519e+03
1.1960e+02 2.2824e+03 3.4954e+02 2.7515e+03
1.1960e+02 2.2821e+03 3.4948e+02 2.7512e+03
1.1960e+02 2.2818e+03 3.4942e+02 2.7508e+03
1.1960e+02 2.2815e+03 3.4936e+02 2.7505e+03
1.1960e+02 2.2812e+03 3.4931e+02 2.7501e+03
1.1960e+02 2.2809e+03 3.4925e+02 2.7498e+03
1.1960e+02 2.2806e+03 3.4919e+02 2.7494e+03
1.1960e+02 2.2803e+03 3.4914e+02 2.7491e+03
1.1959e+02 2.2800e+03 3.4908e+02 2.7487e+03
1.1959e+02 2.2798e+03 3.4902e+02 2.7484e+03
1.1959e+02 2.2795e+03 3.4896e+02 2.7480e+03
1.1959e+02 2.2792e+03 3.4891e+02 2.7477e+03
1.1959e+02 2.2789e+03 3.4885e+02 2.7473e+03
1.1959e+02 2.2786e+03 3.4879e+02 2.7470e+03
1.1959e+02 2.2783e+03 3.4874e+02 2.7466e+03
1.1959e+02 2.2780e+03 3.4868e+02 2.7463e+03
1.1959e+02 2.2777e+03 3.4863e+02 2.7459e+03
1.1959e+02 2.2774e+03 3.4857e+02 2.7456e+03
1.1958e+02 2.2771e+03 3.4851e+02 2.7452e+03
1.1958e+02 2.2768e+03 3.4846e+02 2.7449e+03
1.1958e+02 2.2766e+03 3.4840e+02 2.7445e+03
1.1958e+02 2.2763e+03 3.4835e+02 2.7442e+03
1.1958e+02 2.2760e+03 3.4829e+02 2.7438e+03
1.1958e+02 2.2757e+03 3.4823e+02 2.7435e+03
1.1958e+02 2.2754e+03 3.4818e+02 2.7432e+03
1.1958e+02 2.2751e+03 3.4812e+02 2.7428e+03
1.1958e+02 2.2748e+03 3.4807e+02 2.7425e+03
1.1958e+02 2.2745e+03 3.4801e+02 2.7421e+03
1.1957e+02 2.2742e+03 3.4796e+02 2.7418e+03
1.1957e+02 2.2739e+03 3.4790e+02 2.7414e+03
1.1957e+02 2.2737e+03 3.4785e+02 2.7411e+03
1.1957e+02 2.2734e+03 3.4779e+02 2.7407e+03
1.1957e+02 2.2731e+03 3.4774e+02 2.7404e+03
1.1957e+02 2.2728e+03 3.4768e+02 2.7400e+03
1.1957e+02 2.2725e+03 3.4763e+02 2.7397e+03
1.1957e+02 2.2722e+03 3.4757e+02 2.7393e+03
1.1957e+02 2.2719e+03 3.4752e+02 2.7390e+03
1.1957e+02 2.2716e+03 3.4746e+02 2.7387e+03
1.1956e+02 2.2713e+03 3.4741e+02 2.7383e+03
1.1956e+02 2.2710e+03 3.4735e+02 2.7380e+03
1.1956e+02 2.2708e+03 3.4730e+02 2.7376e+03
1.1956e+02 2.2705e+03 3.4724e+02 2.7373e+03
1.1956e+02 2.2702e+03 3.4719e+02 2.7369e+03
1.1956e+02 2.2699e+03 3.4713e+02 2.7366e+03
1.1956e+02 2.2696e+03 3.4708e+02 2.7362e+03
1.1956e+02 2.2693e+03 3.4703e+02 2.7359e+03
1.1956e+02 2.2690e+03 3.4697e+02 2.7356e+03
1.1956e+02 2.2687e+03 3.4692e+02 2.7352e+03
1.1956e+02 2.2684e+03 3.4686e+02 2.7349e+03
1.1955e+02 2.2682e+03 3.4681e+02 2.7345e+03
1.1955e+02 2.2679e+03 3.4676e+02 2.7342e+03
1.1955e+02 2.2676e+03 3.4670e+02 2.7338e+03
1.1955e+02 2.2673e+03 3.4665e+02 2.7335e+03
1.1955e+02 2.2670e+03 3.4659e+02 2.7332e+03
1.1955e+02 2.2667e+03 3.4654e+02 2.7328e+03
1.1955e+02 2.2664e+03 3.4649e+02 2.7325e+03
1.1955e+02 2.2661e+03 3.4643e+02 2.7321e+03
1.1955e+02 2.2659e+03 3.4638e+02 2.7318e+03
1.1955e+02 2.2656e+03 3.4633e+02 2.7314e+03
1.1954e+02 2.2653e+03 3.4627e+02 2.7311e+03
1.1954e+02 2.2650e+03 3.4622e+02 2.7308e+03
1.1954e+02 2.2647e+03 3.4617e+02 2.7304e+03
1.1954e+02 2.2644e+03 3.4611e+02 2.7301e+03
1.1954e+02 2.2641e+03 3.4606e+02 2.7297e+03
1.1954e+02 2.2638e+03 3.4601e+02 2.7294e+03
1.1954e+02 2.2635e+03 3.4596e+02 2.7290e+03
1.1954e+02 2.2633e+03 3.4590e+02 2.7287e+03
1.1954e+02 2.2630e+03 3.4585e+02 2.7284e+03
1.1954e+02 2.2627e+03 3.4580e+02 2.7280e+03
1.1954e+02 2.2624e+03 3.4574e+02 2.7277e+03
1.1953e+02 2.2621e+03 3.4569e+02 2.7273e+03
1.1953e+02 2.2618e+03 3.4564e+02 2.7270e+03
1.1953e+02 2.2615e+03 3.4559e+02 2.7266e+03
1.1953e+02 2.2612e+03 3.4554e+02 2.7263e+03
1.1953e+02 2.2610e+03 3.4548e+02 2.7260e+03
1.1953e+02 2.2607e+03 3.4543e+02 2.7256e+03
1.1953e+02 2.2604e+03 3.4538e+02 2.7253e+03
1.1953e+02 2.2601e+03 3.4533e+02 2.7249e+03
1.1953e+02 2.2598e+03 3.4527e+02 2.7246e+03
1.1953e+02 2.2595e+03 3.4522e+02 2.7243e+03
1.1952e+02 2.2592e+03 3.4517e+02 2.7239e+03
1.1952e+02 2.2589e+03 3.4512e+02 2.7236e+03
1.1952e+02 2.2587e+03 3.4507e+02 2.7232e+03
1.1952e+02 2.2584e+03 3.4501e+02 2.7229e+03
1.1952e+02 2.2581e+03 3.4496e+02 2.7226e+03
1.1952e+02 2.2578e+03 3.4491e+02 2.7222e+03
1.1952e+02 2.2575e+03 3.4486e+02 2.7219e+03
1.1952e+02 2.2572e+03 3.4481e+02 2.7215e+03
1.1952e+02 2.2569e+03 3.4476e+02 2.7212e+03
1.1952e+02 2.2566e+03 3.4470e+02 2.7209e+03
1.1952e+02 2.2564e+03 3.4465e+02 2.7205e+03
1.1951e+02 2.2561e+03 3.4460e+02 2.7202e+03
1.1951e+02 2.2558e+03 3.4455e+02 2.7198e+03
1.1951e+02 2.2555e+03 3.4450e+02 2.7195e+03
1.1951e+02 2.2552e+03 3.4445e+02 2.7192e+03
1.1951e+02 2.2549e+03 3.4440e+02 2.7188e+03
1.1951e+02 2.2546e+03 3.4435e+02 2.7185e+03
1.1951e+02 2.2543e+03 3.4430e+02 2.7181e+03
1.1951e+02 2.2541e+03 3.4424e+02 2.7178e+03
1.1951e+02 2.2538e+03 3.4419e+02 2.7175e+03
1.1951e+02 2.2535e+03 3.4414e+02 2.7171e+03
1.1951e+02 2.2532e+03 3.4409e+02 2.7168e+03
1.1950e+02 2.2529e+03 3.4404e+02 2.7165e+03
1.1950e+02 2.2526e+03 3.4399e+02 2.7161e+03
1.1950e+02 2.2523e+03 3.4394e+02 2.7158e+03
1.1950e+02 2.2520e+03 3.4389e+02 2.7154e+03
1.1950e+02 2.2518e+03 3.4384e+02 2.7151e+03
1.1950e+02 2.2515e+03 3.4379e+02 2.7148e+03
1.1950e+02 2.2512e+03 3.4374e+02 2.7144e+03
1.1950e+02 2.2509e+03 3.4369e+02 2.7141e+03
1.1950e+02 2.2506e+03 3.4364e+02 2.7137e+03
1.1950e+02 2.2503e+03 3.4359e+02 2.7134e+03
1.1950e+02 2.2500e+03 3.4354e+02 2.7131e+03
1.1949e+02 2.2497e+03 3.4349e+02 2.7127e+03
1.1949e+02 2.2495e+03 3.4344e+02 2.7124e+03
1.1949e+02 2.2492e+03 3.4339e+02 2.7121e+03
1.1949e+02 2.2489e+03 3.4334e+02 2.7117e+03
1.1949e+02 2.2486e+03 3.4329e+02 2.7114e+03
1.1949e+02 2.2483e+03 3.4324e+02 2.7110e+03
1.1949e+02 2.2480e+03 3.4319e+02 2.7107e+03
1.1949e+02 2.2477e+03 3.4314e+02 2.7104e+03
1.1949e+02 2.2474e+03 3.4309e+02 2.7100e+03
1.1949e+02 2.2472e+03 3.4304e+02 2.7097e+03
1.1949e+02 2.2469e+03 3.4299e+02 2.7094e+03
1.1948e+02 2.2466e+03 3.4294e+02 2.7090e+03
1.1948e+02 2.2463e+03 3.4289e+02 2.7087e+03
1.1948e+02 2.2460e+03 3.4284e+02 2.7083e+03
1.1948e+02 2.2457e+03 3.4280e+02 2.7080e+03
1.1948e+02 2.2454e+03 3.4275e+02 2.7077e+03
1.1948e+02 2.2452e+03 3.4270e+02 2.7073e+03
1.1948e+02 2.2449e+03 3.4265e+02 2.7070e+03
1.1948e+02 2.2446e+03 3.4260e+02 2.7067e+03
1.1948e+02 2.2443e+03 3.4255e+02 2.7063e+03
1.1948e+02 2.2440e+03 3.4250e+02 2.7060e+03
1.1948e+02 2.2437e+03 3.4245e+02 2.7056e+03
1.1947e+02 2.2434e+03 3.4240e+02 2.7053e+03
1.1947e+02 2.2431e+03 3.4236e+02 2.7050e+03
1.1947e+02 2.2429e+03 3.4231e+02 2.7046e+03
1.1947e+02 2.2426e+03 3.4226e+02 2.7043e+03
1.1947e+02 2.2423e+03 3.4221e+02 2.7040e+03
1.1947e+02 2.2420e+03 3.4216e+02 2.7036e+03
1.1947e+02 2.2417e+03 3.4211e+02 2.7033e+03
1.1947e+02 2.2414e+03 3.4206e+02 2.7030e+03
1.1947e+02 2.2411e+03 3.4202e+02 2.7026e+03
1.1947e+02 2.2409e+03 3.4197e+02 2.7023e+03
1.1947e+02 2.2406e+03 3.4192e+02 2.7019e+03
1.1946e+02 2.2403e+03 3.4187e+02 2.7016e+03
1.1946e+02 2.2400e+03 3.4182e+02 2.7013e+03
1.1946e+02 2.2397e+03 3.4177e+02 2.7009e+03
1.1946e+02 2.2394e+03 3.4173e+02 2.7006e+03
1.1946e+02 2.2391e+03 3.4168e+02 2.7003e+03
1.1946e+02 2.2388e+03 3.4163e+02 2.6999e+03
1.1946e+02 2.2386e+03 3.4158e+02 2.6996e+03
1.1946e+02 2.2383e+03 3.4154e+02 2.6993e+03
1.1946e+02 2.2380e+03 3.4149e+02 2.6989e+03
1.1946e+02 2.2377e+03 3.4144e+02 2.6986e+03
1.1946e+02 2.2374e+03 3.4139e+02 2.6983e+03
1.1945e+02 2.2371e+03 3.4134e+02 2.6979e+03
1.1945e+02 2.2368e+03 3.4130e+02 2.6976e+03
1.1945e+02 2.2366e+03 3.4125e+02 2.6973e+03
1.1945e+02 2.2363e+03 3.4120e+02 2.6969e+03
1.1945e+02 2.2360e+03 3.4116e+02 2.6966e+03
1.1945e+02 2.2357e+03 3.4111e+02 2.6962e+03
1.1945e+02 2.2354e+03 3.4106e+02 2.6959e+03
1.1945e+02 2.2351e+03 3.4101e+02 2.6956e+03
1.1945e+02 2.2348e+03 3.4097e+02 2.6952e+03
1.1945e+02 2.2345e+03 3.4092e+02 2.6949e+03
1.1945e+02 2.2343e+03 3.4087e+02 2.6946e+03
1.1944e+02 2.2340e+03 3.4083e+02 2.6942e+03
1.1944e+02 2.2337e+03 3.4078e+02 2.6939e+03
1.1944e+02 2.2334e+03 3.4073e+02 2.6936e+03
1.1944e+02 2.2331e+03 3.4069e+02 2.6932e+03
1.1944e+02 2.2328e+03 3.4064e+02 2.6929e+03
1.1944e+02 2.2325e+03 3.4059e+02 2.6926e+03
1.1944e+02 2.2323e+03 3.4054e+02 2.6922e+03
1.1944e+02 2.2320e+03 3.4050e+02 2.6919e+03
1.1944e+02 2.2317e+03 3.4045e+02 2.6916e+03
1.1944e+02 2.2314e+03 3.4040e+02 2.6912e+03
1.1944e+02 2.2311e+03 3.4036e+02 2.6909e+03
1.1944e+02 2.2308e+03 3.4031e+02 2.6906e+03
1.1943e+02 2.2305e+03 3.4027e+02 2.6902e+03
1.1943e+02 2.2302e+03 3.4022e+02 2.6899e+03
1.1943e+02 2.2300e+03 3.4017e+02 2.6896e+03
1.1943e+02 2.2297e+03 3.4013e+02 2.6892e+03
1.1943e+02 2.2294e+03 3.4008e+02 2.6889e+03
1.1943e+02 2.2291e+03 3.4003e+02 2.6886e+03
1.1943e+02 2.2288e+03 3.3999e+02 2.6882e+03
1.1943e+02 2.2285e+03 3.3994e+02 2.6879e+03
1.1943e+02 2.2282e+03 3.3990e+02 2.6876e+03
1.1943e+02 2.2280e+03 3.3985e+02 2.6872e+03
1.1943e+02 2.2277e+03 3.3980e+02 2.6869e+03
1.1943e+02 2.2274e+03 3.3976e+02 2.6866e+03
1.1942e+02 2.2271e+03 3.3971e+02 2.6862e+03
1.1942e+02 2.2268e+03 3.3967e+02 2.6859e+03
1.1942e+02 2.2265e+03 3.3962e+02 2.6856e+03
1.1942e+02 2.2262e+03 3.3957e+02 2.6852e+03
1.1942e+02 2.2259e+03 3.3953e+02 2.6849e+03
1.1942e+02 2.2257e+03 3.3948e+02 2.6846e+03
1.1942e+02 2.2254e+03 3.3944e+02 2.6842e+03
1.1942e+02 2.2251e+03 3.3939e+02 2.6839e+03
1.1942e+02 2.2248e+03 3.3935e+02 2.6836e+03
1.1942e+02 2.2245e+03 3.3930e+02 2.6832e+03
1.1942e+02 2.2242e+03 3.3926e+02 2.6829e+03
1.1941e+02 2.2239e+03 3.3921e+02 2.6826e+03
1.1941e+02 2.2237e+03 3.3917e+02 2.6822e+03
1.1941e+02 2.2234e+03 3.3912e+02 2.6819e+03
1.1941e+02 2.2231e+03 3.3908e+02 2.6816e+03
1.1941e+02 2.2228e+03 3.3903e+02 2.6812e+03
1.1941e+02 2.2225e+03 3.3899e+02 2.6809e+03
1.1941e+02 2.2222e+03 3.3894e+02 2.6806e+03
1.1941e+02 2.2219e+03 3.3890e+02 2.6802e+03
1.1941e+02 2.2217e+03 3.3885e+02 2.6799e+03
1.1941e+02 2.2214e+03 3.3881e+02 2.6796e+03
1.1941e+02 2.2211e+03 3.3876e+02 2.6792e+03
1.1941e+02 2.2208e+03 3.3872e+02 2.6789e+03
1.1941e+02 2.2205e+03 3.3867e+02 2.6786e+03
1.1940e+02 2.2202e+03 3.3863e+02 2.6783e+03
1.1940e+02 2.2199e+03 3.3858e+02 2.6779e+03
1.1940e+02 2.2196e+03 3.3854e+02 2.6776e+03
1.1940e+02 2.2194e+03 3.3849e+02 2.6773e+03
1.1940e+02 2.2191e+03 3.3845e+02 2.6769e+03
1.1940e+02 2.2188e+03 3.3841e+02 2.6766e+03
1.1940e+02 2.2185e+03 3.3836e+02 2.6763e+03
1.1940e+02 2.2182e+03 3.3832e+02 2.6759e+03
1.1940e+02 2.2179e+03 3.3827e+02 2.6756e+03
1.1940e+02 2.2176e+03 3.3823e+02 2.6753e+03
1.1940e+02 2.2174e+03 3.3818e+02 2.6749e+03
1.1940e+02 2.2171e+03 3.3814e+02 2.6746e+03
1.1939e+02 2.2168e+03 3.3810e+02 2.6743e+03
1.1939e+02 2.2165e+03 3.3805e+02 2.6739e+03
1.1939e+02 2.2162e+03 3.3801e+02 2.6736e+03
1.1939e+02 2.2159e+03 3.3796e+02 2.6733e+03
1.1939e+02 2.2156e+03 3.3792e+02 2.6729e+03
1.1939e+02 2.2153e+03 3.3788e+02 2.6726e+03
1.1939e+02 2.2151e+03 3.3783e+02 2.6723e+03
1.1939e+02 2.2148e+03 3.3779e+02 2.6720e+03
1.1939e+02 2.2145e+03 3.3774e+02 2.6716e+03
1.1939e+02 2.2142e+03 3.3770e+02 2.6713e+03
1.1939e+02 2.2139e+03 3.3766e+02 2.6710e+03
1.1939e+02 2.2136e+03 3.3761e+02 2.6706e+03
1.1938e+02 2.2133e+03 3.3757e+02 2.6703e+03
1.1938e+02 2.2131e+03 3.3753e+02 2.6700e+03
1.1938e+02 2.2128e+03 3.3748e+02 2.6696e+03
1.1938e+02 2.2125e+03 3.3744e+02 2.6693e+03
1.1938e+02 2.2122e+03 3.3740e+02 2.6690e+03
1.1938e+02 2.2119e+03 3.3735e+02 2.6686e+03
1.1938e+02 2.2116e+03 3.3731e+02 2.6683e+03
1.1938e+02 2.2113e+03 3.3727e+02 2.6680e+03
1.1938e+02 2.2111e+03 3.3722e+02 2.6677e+03
1.1938e+02 2.2108e+03 3.3718e+02 2.6673e+03
1.1938e+02 2.2105e+03 3.3714e+02 2.6670e+03
1.1938e+02 2.2102e+03 3.3709e+02 2.6667e+03
1.1937e+02 2.2099e+03 3.3705e+02 2.6663e+03
1.1937e+02 2.2096e+03 3.3701e+02 2.6660e+03
1.1937e+02 2.2093e+03 3.3696e+02 2.6657e+03
1.1937e+02 2.2090e+03 3.3692e+02 2.6653e+03
1.1937e+02 2.2088e+03 3.3688e+02 2.6650e+03
1.1937e+02 2.2085e+03 3.3684e+02 2.6647e+03
1.1937e+02 2.2082e+03 3.3679e+02 2.6643e+03
1.1937e+02 2.2079e+03 3.3675e+02 2.6640e+03
1.1937e+02 2.2076e+03 3.3671e+02 2.6637e+03
1.1937e+02 2.2073e+03 3.3666e+02 2.6634e+03
1.1937e+02 2.2070e+03 3.3662e+02 2.6630e+03
1.1937e+02 2.2068e+03 3.3658e+02 2.6627e+03
1.1937e+02 2.2065e+03 3.3654e+02 2.6624e+03
1.1936e+02 2.2062e+03 3.3649e+02 2.6620e+03
1.1936e+02 2.2059e+03 3.3645e+02 2.6617e+03
1.1936e+02 2.2056e+03 3.3641e+02 2.6614e+03
1.1936e+02 2.2053e+03 3.3637e+02 2.6610e+03
1.1936e+02 2.2050e+03 3.3632e+02 2.6607e+03
1.1936e+02 2.2047e+03 3.3628e+02 2.6604e+03
1.1936e+02 2.2045e+03 3.3624e+02 2.6601e+03
1.1936e+02 2.2042e+03 3.3620e+02 2.6597e+03
1.1936e+02 2.2039e+03 3.3616e+02 2.6594e+03
1.1936e+02 2.2036e+03 3.3611e+02 2.6591e+03
1.1936e+02 2.2033e+03 3.3607e+02 2.6587e+03
1.1936e+02 2.2030e+03 3.3603e+02 2.6584e+03
1.1936e+02 2.2027e+03 3.3599e+02 2.6581e+03
1.1935e+02 2.2024e+03 3.3595e+02 2.6577e+03
1.1935e+02 2.2022e+03 3.3590e+02 2.6574e+03
1.1935e+02 2.2019e+03 3.3586e+02 2.6571e+03
1.1935e+02 2.2016e+03 3.3582e+02 2.6568e+03
1.1935e+02 2.2013e+03 3.3578e+02 2.6564e+03
1.1935e+02 2.2010e+03 3.3574e+02 2.6561e+03
1.1935e+02 2.2007e+03 3.3569e+02 2.6558e+03
1.1935e+02 2.2004e+03 3.3565e+02 2.6554e+03
1.1935e+02 2.2002e+03 3.3561e+02 2.6551e+03
1.1935e+02 2.1999e+03 3.3557e+02 2.6548e+03
1.1935e+02 2.1996e+03 3.3553e+02 2.6545e+03
1.1935e+02 2.1993e+03 3.3549e+02 2.6541e+03
1.1935e+02 2.1990e+03 3.3545e+02 2.6538e+03
1.1934e+02 2.1987e+03 3.3540e+02 2.6535e+03
1.1934e+02 2.1984e+03 3.3536e+02 2.6531e+03
1.1934e+02 2.1981e+03 3.3532e+02 2.6528e+03
1.1934e+02 2.1979e+03 3.3528e+02 2.6525e+03
1.1934e+02 2.1976e+03 3.3524e+02 2.6521e+03
1.1934e+02 2.1973e+03 3.3520e+02 2.6518e+03
1.1934e+02 2.1970e+03 3.3516e+02 2.6515e+03
1.1934e+02 2.1967e+03 3.3512e+02 2.6512e+03
1.1934e+02 2.1964e+03 3.3508e+02 2.6508e+03
1.1934e+02 2.1961e+03 3.3503e+02 2.6505e+03
1.1934e+02 2.1958e+03 3.3499e+02 2.6502e+03
1.1934e+02 2.1956e+03 3.3495e+02 2.6498e+03
1.1934e+02 2.1953e+03 3.3491e+02 2.6495e+03
1.1933e+02 2.1950e+03 3.3487e+02 2.6492e+03
1.1933e+02 2.1947e+03 3.3483e+02 2.6489e+03
1.1933e+02 2.1944e+03 3.3479e+02 2.6485e+03
1.1933e+02 2.1941e+03 3.3475e+02 2.6482e+03
1.1933e+02 2.1938e+03 3.3471e+02 2.6479e+03
1.1933e+02 2.1935e+03 3.3467e+02 2.6475e+03
1.1933e+02 2.1933e+03 3.3463e+02 2.6472e+03
1.1933e+02 2.1930e+03 3.3459e+02 2.6469e+03
1.1933e+02 2.1927e+03 3.3455e+02 2.6466e+03
1.1933e+02 2.1924e+03 3.3450e+02 2.6462e+03
1.1933e+02 2.1921e+03 3.3446e+02 2.6459e+03
1.1933e+02 2.1918e+03 3.3442e+02 2.6456e+03
1.1933e+02 2.1915e+03 3.3438e+02 2.6452e+03
1.1932e+02 2.1912e+03 3.3434e+02 2.6449e+03
1.1932e+02 2.1910e+03 3.3430e+02 2.6446e+03
1.1932e+02 2.1907e+03 3.3426e+02 2.6443e+03
1.1932e+02 2.1904e+03 3.3422e+02 2.6439e+03
1.1932e+02 2.1901e+03 3.3418e+02 2.6436e+03
1.1932e+02 2.1898e+03 3.3414e+02 2.6433e+03
1.1932e+02 2.1895e+03 3.3410e+02 2.6429e+03
1.1932e+02 2.1892e+03 3.3406e+02 2.6426e+03
1.1932e+02 2.1889e+03 3.3402e+02 2.6423e+03
1.1932e+02 2.1887e+03 3.3398e+02 2.6420e+03
1.1932e+02 2.1884e+03 3.3394e+02 2.6416e+03
1.1932e+02 2.1881e+03 3.3390e+02 2.6413e+03
1.1931e+02 2.1878e+03 3.3386e+02 2.6410e+03
1.1931e+02 2.1875e+03 3.3382e+02 2.6406e+03
1.1931e+02 2.1872e+03 3.3378e+02 2.6403e+03
1.1931e+02 2.1869e+03 3.3374e+02 2.6400e+03
1.1931e+02 2.1866e+03 3.3370e+02 2.6397e+03
1.1931e+02 2.1864e+03 3.3366e+02 2.6393e+03
1.1931e+02 2.1861e+03 3.3362e+02 2.6390e+03
1.1931e+02 2.1858e+03 3.3358e+02 2.6387e+03
1.1931e+02 2.1855e+03 3.3354e+02 2.6383e+03
1.1931e+02 2.1852e+03 3.3350e+02 2.6380e+03
1.1931e+02 2.1849e+03 3.3347e+02 2.6377e+03
1.1931e+02 2.1846e+03 3.3343e+02 2.6374e+03
1.1931e+02 2.1843e+03 3.3339e+02 2.6370e+03
1.1930e+02 2.1840e+03 3.3335e+02 2.6367e+03
1.1930e+02 2.1838e+03 3.3331e+02 2.6364e+03
1.1930e+02 2.1835e+03 3.3327e+02 2.6360e+03
1.1930e+02 2.1832e+03 3.3323e+02 2.6357e+03
1.1930e+02 2.1829e+03 3.3319e+02 2.6354e+03
1.1930e+02 2.1826e+03 3.3315e+02 2.6351e+03
1.1930e+02 2.1823e+03 3.3311e+02 2.6347e+03
1.1930e+02 2.1820e+03 3.3307e+02 2.6344e+03
1.1930e+02 2.1817e+03 3.3303e+02 2.6341e+03
1.1930e+02 2.1815e+03 3.3299e+02 2.6337e+03
1.1930e+02 2.1812e+03 3.3295e+02 2.6334e+03
1.1930e+02 2.1809e+03 3.3291e+02 2.6331e+03
1.1930e+02 2.1806e+03 3.3288e+02 2.6328e+03
1.1929e+02 2.1803e+03 3.3284e+02 2.6324e+03
1.1929e+02 2.1800e+03 3.3280e+02 2.6321e+03
1.1929e+02 2.1797e+03 3.3276e+02 2.6318e+03
1.1929e+02 2.1794e+03 3.3272e+02 2.6315e+03
1.1929e+02 2.1792e+03 3.3268e+02 2.6311e+03
1.1929e+02 2.1789e+03 3.3264e+02 2.6308e+03
1.1929e+02 2.1786e+03 3.3260e+02 2.6305e+03
1.1929e+02 2.1783e+03 3.3256e+02 2.6301e+03
1.1929e+02 2.1780e+03 3.3252e+02 2.6298e+03
1.1929e+02 2.1777e+03 3.3248e+02 2.6295e+03
1.1929e+02 2.1774e+03 3.3245e+02 2.6292e+03
1.1929e+02 2.1771e+03 3.3241e+02 2.6288e+03
1.1929e+02 2.1769e+03 3.3237e+02 2.6285e+03
1.1928e+02 2.1766e+03 3.3233e+02 2.6282e+03
1.1928e+02 2.1763e+03 3.3229e+02 2.6278e+03
1.1928e+02 2.1760e+03 3.3225e+02 2.6275e+03
1.1928e+02 2.1757e+03 3.3221e+02 2.6272e+03
1.1928e+02 2.1754e+03 3.3217e+02 2.6269e+03
1.1928e+02 2.1751e+03 3.3214e+02 2.6265e+03
1.1928e+02 2.1748e+03 3.3210e+02 2.6262e+03
1.1928e+02 2.1745e+03 3.3206e+02 2.6259e+03
1.1928e+02 2.1743e+03 3.3202e+02 2.6256e+03
1.1928e+02 2.1740e+03 3.3198e+02 2.6252e+03
1.1928e+02 2.1737e+03 3.3194e+02 2.6249e+03
1.1928e+02 2.1734e+03 3.3190e+02 2.6246e+03
1.1927e+02 2.1731e+03 3.3187e+02 2.6242e+03
1.1927e+02 2.1728e+03 3.3183e+02 2.6239e+03
1.1927e+02 2.1725e+03 3.3179e+02 2.6236e+03
1.1927e+02 2.1722e+03 3.3175e+02 2.6233e+03
1.1927e+02 2.1720e+03 3.3171e+02 2.6229e+03
1.1927e+02 2.1717e+03 3.3167e+02 2.6226e+03
1.1927e+02 2.1714e+03 3.3164e+02 2.6223e+03
1.1927e+02 2.1711e+03 3.3160e+02 2.6220e+03
1.1927e+02 2.1708e+03 3.3156e+02 2.6216e+03
1.1927e+02 2.1705e+03 3.3152e+02 2.6213e+03
1.1927e+02 2.1702e+03 3.3148e+02 2.6210e+03
1.1927e+02 2.1699e+03 3.3144e+02 2.6207e+03
1.1927e+02 2.1697e+03 3.3141e+02 2.6203e+03
1.1926e+02 2.1694e+03 3.3137e+02 2.6200e+03
1.1926e+02 2.1691e+03 3.3133e+02 2.6197e+03
1.1926e+02 2.1688e+03 3.3129e+02 2.6193e+03
1.1926e+02 2.1685e+03 3.3125e+02 2.6190e+03
1.1926e+02 2.1682e+03 3.3121e+02 2.6187e+03
1.1926e+02 2.1679e+03 3.3118e+02 2.6184e+03
1.1926e+02 2.1676e+03 3.3114e+02 2.6180e+03
1.1926e+02 2.1674e+03 3.3110e+02 2.6177e+03
1.1926e+02 2.1671e+03 3.3106e+02 2.6174e+03
1.1926e+02 2.1668e+03 3.3102e+02 2.6171e+03
1.1926e+02 2.1665e+03 3.3099e+02 2.6167e+03
1.1926e+02 2.1662e+03 3.3095e+02 2.6164e+03
1.1926e+02 2.1659e+03 3.3091e+02 2.6161e+03
1.1925e+02 2.1656e+03 3.3087e+02 2.6158e+03
1.1925e+02 2.1653e+03 3.3083e+02 2.6154e+03
1.1925e+02 2.1651e+03 3.3080e+02 2.6151e+03
1.1925e+02 2.1648e+03 3.3076e+02 2.6148e+03
1.1925e+02 2.1645e+03 3.3072e+02 2.6145e+03
1.1925e+02 2.1642e+03 3.3068e+02 2.6141e+03
1.1925e+02 2.1639e+03 3.3064e+02 2.6138e+03
1.1925e+02 2.1636e+03 3.3061e+02 2.6135e+03
1.1925e+02 2.1633e+03 3.3057e+02 2.6132e+03
1.1925e+02 2.1630e+03 3.3053e+02 2.6128e+03
1.1925e+02 2.1628e+03 3.3049e+02 2.6125e+03
1.1925e+02 2.1625e+03 3.3045e+02 2.6122e+03
1.1925e+02 2.1622e+03 3.3042e+02 2.6119e+03
1.1924e+02 2.1619e+03 3.3038e+02 2.6115e+03
1.1924e+02 2.1616e+03 3.3034e+02 2.6112e+03
1.1924e+02 2.1613e+03 3.3030e+02 2.6109e+03
1.1924e+02 2.1610e+03 3.3027e+02 2.6105e+03
1.1924e+02 2.1608e+03 3.3023e+02 2.6102e+03
1.1924e+02 2.1605e+03 3.3019e+02 2.6099e+03
1.1924e+02 2.1602e+03 3.3015e+02 2.6096e+03
1.1924e+02 2.1599e+03 3.3011e+02 2.6092e+03
1.1924e+02 2.1596e+03 3.3008e+02 2.6089e+03
1.1924e+02 2.1593e+03 3.3004e+02 2.6086e+03
1.1924e+02 2.1590e+03 3.3000e+02 2.6083e+03
1.1924e+02 2.1588e+03 3.2996e+02 2.6080e+03
1.1923e+02 2.1585e+03 3.2993e+02 2.6076e+03
1.1923e+02 2.1582e+03 3.2989e+02 2.6073e+03
1.1923e+02 2.1579e+03 3.2985e+02 2.6070e+03
1.1923e+02 2.1576e+03 3.2981e+02 2.6067e+03
1.1923e+02 2.1573e+03 3.2978e+02 2.6063e+03
1.1923e+02 2.1570e+03 3.2974e+02 2.6060e+03
1.1923e+02 2.1567e+03 3.2970e+02 2.6057e+03
1.1923e+02 2.1565e+03 3.2966e+02 2.6054e+03
1.1923e+02 2.1562e+03 3.2963e+02 2.6050e+03
1.1923e+02 2.1559e+03 3.2959e+02 2.6047e+03
1.1923e+02 2.1556e+03 3.2955e+02 2.6044e+03
1.1923e+02 2.1553e+03 3.2951e+02 2.6041e+03
1.1923e+02 2.1550e+03 3.2948e+02 2.6037e+03
1.1922e+02 2.1547e+03 3.2944e+02 2.6034e+03
1.1922e+02 2.1545e+03 3.2940e+02 2.6031e+03
1.1922e+02 2.1542e+03 3.2936e+02 2.6028e+03
1.1922e+02 2.1539e+03 3.2933e+02 2.6024e+03
1.1922e+02 2.1536e+03 3.2929e+02 2.6021e+03
1.1922e+02 2.1533e+03 3.2925e+02 2.6018e+03
1.1922e+02 2.1530e+03 3.2922e+02 2.6015e+03
1.1922e+02 2.1527e+03 3.2918e+02 2.6011e+03
1.1922e+02 2.1525e+03 3.2914e+02 2.6008e+03
1.1922e+02 2.1522e+03 3.2910e+02 2.6005e+03
1.1922e+02 2.1519e+03 3.2907e+02 2.6002e+03
1.1922e+02 2.1516e+03 3.2903e+02 2.5998e+03
1.1922e+02 2.1513e+03 3.2899e+02 2.5995e+03
1.1921e+02 2.1510e+03 3.2895e+02 2.5992e+03
1.1921e+02 2.1507e+03 3.2892e+02 2.5989e+03
1.1921e+02 2.1505e+03 3.2888e+02 2.5985e+03
1.1921e+02 2.1502e+03 3.2884e+02 2.5982e+03
1.1921e+02 2.1499e+03 3.2881e+02 2.5979e+03
1.1921e+02 2.1496e+03 3.2877e+02 2.5976e+03
1.1921e+02 2.1493e+03 3.2873e+02 2.5973e+03
1.1921e+02 2.1490e+03 3.2870e+02 2.5969e+03
1.1921e+02 2.1487e+03 3.2866e+02 2.5966e+03
1.1921e+02 2.1485e+03 3.2862e+02 2.5963e+03
1.1921e+02 2.1482e+03 3.2858e+02 2.5960e+03
1.1921e+02 2.1479e+03 3.2855e+02 2.5956e+03
1.1921e+02 2.1476e+03 3.2851e+02 2.5953e+03
1.1920e+02 2.1473e+03 3.2847e+02 2.5950e+03
1.1920e+02 2.1470e+03 3.2844e+02 2.5947e+03
1.1920e+02 2.1467e+03 3.2840e+02 2.5943e+03
1.1920e+02 2.1465e+03 3.2836e+02 2.5940e+03
1.1920e+02 2.1462e+03 3.2833e+02 2.5937e+03
1.1920e+02 2.1459e+03 3.2829e+02 2.5934e+03
1.1920e+02 2.1456e+03 3.2825e+02 2.5931e+03
1.1920e+02 2.1453e+03 3.2822e+02 2.5927e+03
1.1920e+02 2.1450e+03 3.2818e+02 2.5924e+03
1.1920e+02 2.1448e+03 3.2814e+02 2.5921e+03
1.1920e+02 2.1445e+03 3.2810e+02 2.5918e+03
1.1920e+02 2.1442e+03 3.2807e+02 2.5914e+03
1.1920e+02 2.1439e+03 3.2803e+02 2.5911e+03
1.1919e+02 2.1436e+03 3.2799e+02 2.5908e+03
1.1919e+02 2.1433e+03 3.2796e+02 2.5905e+03
1.1919e+02 2.1430e+03 3.2792e+02 2.5902e+03
1.1919e+02 2.1428e+03 3.2788e+02 2.5898e+03
1.1919e+02 2.1425e+03 3.2785e+02 2.5895e+03
1.1919e+02 2.1422e+03 3.2781e+02 2.5892e+03
1.1919e+02 2.1419e+03 3.2777e+02 2.5889e+03
1.1919e+02 2.1416e+03 3.2774e+02 2.5885e+03
1.1919e+02 2.1413e+03 3.2770e+02 2.5882e+03
1.1919e+02 2.1411e+03 3.2766e+02 2.5879e+03
1.1919e+02 2.1408e+03 3.2763e+02 2.5876e+03
1.1919e+02 2.1405e+03 3.2759e+02 2.5873e+03
1.1919e+02 2.1402e+03 3.2755e+02 2.5869e+03
1.1918e+02 2.1399e+03 3.2752e+02 2.5866e+03
1.1918e+02 2.1396e+03 3.2748e+02 2.5863e+03
1.1918e+02 2.1393e+03 3.2745e+02 2.5860e+03
1.1918e+02 2.1391e+03 3.2741e+02 2.5857e+03
1.1918e+02 2.1388e+03 3.2737e+02 2.5853e+03
1.1918e+02 2.1385e+03 3.2734e+02 2.5850e+03
1.1918e+02 2.1382e+03 3.2730e+02 2.5847e+03
1.1918e+02 2.1379e+03 3.2726e+02 2.5844e+03
1.1918e+02 2.1376e+03 3.2723e+02 2.5840e+03
1.1918e+02 2.1374e+03 3.2719e+02 2.5837e+03
1.1918e+02 2.1371e+03 3.2715e+02 2.5834e+03
1.1918e+02 2.1368e+03 3.2712e+02 2.5831e+03
1.1918e+02 2.1365e+03 3.2708e+02 2.5828e+03
1.1917e+02 2.1362e+03 3.2704e+02 2.5824e+03
1.1917e+02 2.1359e+03 3.2701e+02 2.5821e+03
1.1917e+02 2.1357e+03 3.2697e+02 2.5818e+03
1.1917e+02 2.1354e+03 3.2694e+02 2.5815e+03
1.1917e+02 2.1351e+03 3.2690e+02 2.5812e+03
1.1917e+02 2.1348e+03 3.2686e+02 2.5808e+03
1.1917e+02 2.1345e+03 3.2683e+02 2.5805e+03
1.1917e+02 2.1342e+03 3.2679e+02 2.5802e+03
1.1917e+02 2.1340e+03 3.2675e+02 2.5799e+03
1.1917e+02 2.1337e+03 3.2672e+02 2.5796e+03
1.1917e+02 2.1334e+03 3.2668e+02 2.5792e+03
1.1917e+02 2.1331e+03 3.2665e+02 2.5789e+03
1.1916e+02 2.1328e+03 3.2661e+02 2.5786e+03
1.1916e+02 2.1325e+03 3.2657e+02 2.5783e+03
1.1916e+02 2.1323e+03 3.2654e+02 2.5780e+03
1.1916e+02 2.1320e+03 3.2650e+02 2.5776e+03
1.1916e+02 2.1317e+03 3.2646e+02 2.5773e+03
1.1916e+02 2.1314e+03 3.2643e+02 2.5770e+03
1.1916e+02 2.1311e+03 3.2639e+02 2.5767e+03
1.1916e+02 2.1308e+03 3.2636e+02 2.5764e+03
1.1916e+02 2.1306e+03 3.2632e+02 2.5760e+03
1.1916e+02 2.1303e+03 3.2628e+02 2.5757e+03
1.1916e+02 2.1300e+03 3.2625e+02 2.5754e+03
1.1916e+02 2.1297e+03 3.2621e+02 2.5751e+03
1.1916e+02 2.1294e+03 3.2618e+02 2.5748e+03
1.1915e+02 2.1291e+03 3.2614e+02 2.5744e+03
1.1915e+02 2.1289e+03 3.2610e+02 2.5741e+03
1.1915e+02 2.1286e+03 3.2607e+02 2.5738e+03
1.1915e+02 2.1283e+03 3.2603e+02 2.5735e+03
1.1915e+02 2.1280e+03 3.2600e+02 2.5732e+03
1.1915e+02 2.1277e+03 3.2596e+02 2.5728e+03
1.1915e+02 2.1274e+03 3.2592e+02 2.5725e+03
1.1915e+02 2.1272e+03 3.2589e+02 2.5722e+03
1.1915e+02 2.1269e+03 3.2585e+02 2.5719e+03
1.1915e+02 2.1266e+03 3.2581e+02 2.5716e+03
1.1915e+02 2.1263e+03 3.2578e+02 2.5712e+03
1.1915e+02 2.1260e+03 3.2574e+02 2.5709e+03
1.1915e+02 2.1258e+03 3.2571e+02 2.5706e+03
1.1914e+02 2.1255e+03 3.2567e+02 2.5703e+03
1.1914e+02 2.1252e+03 3.2563e+02 2.5700e+03
1.1914e+02 2.1249e+03 3.2560e+02 2.5697e+03
1.1914e+02 2.1246e+03 3.2556e+02 2.5693e+03
1.1914e+02 2.1243e+03 3.2553e+02 2.5690e+03
1.1914e+02 2.1241e+03 3.2549e+02 2.5687e+03
1.1914e+02 2.1238e+03 3.2546e+02 2.5684e+03
1.1914e+02 2.1235e+03 3.2542e+02 2.5681e+03
1.1914e+02 2.1232e+03 3.2538e+02 2.5677e+03
1.1914e+02 2.1229e+03 3.2535e+02 2.5674e+03
1.1914e+02 2.1227e+03 3.2531e+02 2.5671e+03
1.1914e+02 2.1224e+03 3.2528e+02 2.5668e+03
1.1913e+02 2.1221e+03 3.2524e+02 2.5665e+03
1.1913e+02 2.1218e+03 3.2520e+02 2.5662e+03
1.1913e+02 2.1215e+03 3.2517e+02 2.5658e+03
1.1913e+02 2.1213e+03 3.2513e+02 2.5655e+03
1.1913e+02 2.1210e+03 3.2510e+02 2.5652e+03
1.1913e+02 2.1207e+03 3.2506e+02 2.5649e+03
1.1913e+02 2.1204e+03 3.2503e+02 2.5646e+03
1.1913e+02 2.1201e+03 3.2499e+02 2.5643e+03
1.1913e+02 2.1199e+03 3.2495e+02 2.5639e+03
1.1913e+02 2.1196e+03 3.2492e+02 2.5636e+03
1.1913e+02 2.1193e+03 3.2488e+02 2.5633e+03
1.1913e+02 2.1190e+03 3.2485e+02 2.5630e+03
1.1913e+02 2.1187e+03 3.2481e+02 2.5627e+03
1.1912e+02 2.1184e+03 3.2478e+02 2.5623e+03
1.1912e+02 2.1182e+03 3.2474e+02 2.5620e+03
1.1912e+02 2.1179e+03 3.2470e+02 2.5617e+03
1.1912e+02 2.1176e+03 3.2467e+02 2.5614e+03
1.1912e+02 2.1173e+03 3.2463e+02 2.5611e+03
1.1912e+02 2.1170e+03 3.2460e+02 2.5608e+03
1.1912e+02 2.1168e+03 3.2456e+02 2.5604e+03
1.1912e+02 2.1165e+03 3.2453e+02 2.5601e+03
1.1912e+02 2.1162e+03 3.2449e+02 2.5598e+03
1.1912e+02 2.1159e+03 3.2446e+02 2.5595e+03
1.1912e+02 2.1156e+03 3.2442e+02 2.5592e+03
1.1912e+02 2.1154e+03 3.2438e+02 2.5589e+03
1.1912e+02 2.1151e+03 3.2435e+02 2.5585e+03
1.1911e+02 2.1148e+03 3.2431e+02 2.5582e+03
1.1911e+02 2.1145e+03 3.2428e+02 2.5579e+03
1.1911e+02 2.1142e+03 3.2424e+02 2.5576e+03
1.1911e+02 2.1140e+03 3.2421e+02 2.5573e+03
1.1911e+02 2.1137e+03 3.2417e+02 2.5570e+03
1.1911e+02 2.1134e+03 3.2414e+02 2.5567e+03
1.1911e+02 2.1131e+03 3.2410e+02 2.5563e+03
1.1911e+02 2.1128e+03 3.2406e+02 2.5560e+03
1.1911e+02 2.1126e+03 3.2403e+02 2.5557e+03
1.1911e+02 2.1123e+03 3.2399e+02 2.5554e+03
1.1911e+02 2.1120e+03 3.2396e+02 2.5551e+03
1.1911e+02 2.1117e+03 3.2392e+02 2.5548e+03
1.1911e+02 2.1115e+03 3.2389e+02 2.5544e+03
1.1910e+02 2.1112e+03 3.2385e+02 2.5541e+03
1.1910e+02 2.1109e+03 3.2382e+02 2.5538e+03
1.1910e+02 2.1106e+03 3.2378e+02 2.5535e+03
1.1910e+02 2.1103e+03 3.2374e+02 2.5532e+03
1.1910e+02 2.1101e+03 3.2371e+02 2.5529e+03
1.1910e+02 2.1098e+03 3.2367e+02 2.5526e+03
1.1910e+02 2.1095e+03 3.2364e+02 2.5522e+03
1.1910e+02 2.1092e+03 3.2360e+02 2.5519e+03
1.1910e+02 2.1090e+03 3.2357e+02 2.5516e+03
1.1910e+02 2.1087e+03 3.2353e+02 2.5513e+03
1.1910e+02 2.1084e+03 3.2349e+02 2.5510e+03
1.1910e+02 2.1081e+03 3.2346e+02 2.5507e+03
1.1909e+02 2.1078e+03 3.2342e+02 2.5504e+03
1.1909e+02 2.1076e+03 3.2339e+02 2.5500e+03
1.1909e+02 2.1073e+03 3.2335e+02 2.5497e+03
1.1909e+02 2.1070e+03 3.2332e+02 2.5494e+03
1.1909e+02 2.1067e+03 3.2328e+02 2.5491e+03
1.1909e+02 2.1065e+03 3.2324e+02 2.5488e+03
1.1909e+02 2.1062e+03 3.2321e+02 2.5485e+03
1.1909e+02 2.1059e+03 3.2317e+02 2.5482e+03
1.1909e+02 2.1056e+03 3.2314e+02 2.5479e+03
1.1909e+02 2.1053e+03 3.2310e+02 2.5475e+03
1.1909e+02 2.1051e+03 3.2307e+02 2.5472e+03
1.1909e+02 2.1048e+03 3.2303e+02 2.5469e+03
1.1909e+02 2.1045e+03 3.2299e+02 2.5466e+03
1.1908e+02 2.1042e+03 3.2296e+02 2.5463e+03
1.1908e+02 2.1040e+03 3.2292e+02 2.5460e+03
1.1908e+02 2.1037e+03 3.2289e+02 2.5457e+03
1.1908e+02 2.1034e+03 3.2285e+02 2.5453e+03
1.1908e+02 2.1031e+03 3.2282e+02 2.5450e+03
1.1908e+02 2.1029e+03 3.2278e+02 2.5447e+03
1.1908e+02 2.1026e+03 3.2274e+02 2.5444e+03
1.1908e+02 2.1023e+03 3.2271e+02 2.5441e+03
1.1908e+02 2.1020e+03 3.2267e+02 2.5438e+03
1.1908e+02 2.1018e+03 3.2264e+02 2.5435e+03
1.1908e+02 2.1015e+03 3.2260e+02 2.5432e+03
1.1908e+02 2.1012e+03 3.2256e+02 2.5428e+03
1.1907e+02 2.1009e+03 3.2253e+02 2.5425e+03
1.1907e+02 2.1007e+03 3.2249e+02 2.5422e+03
1.1907e+02 2.1004e+03 3.2246e+02 2.5419e+03
1.1907e+02 2.1001e+03 3.2242e+02 2.5416e+03
1.1907e+02 2.0998e+03 3.2239e+02 2.5413e+03
1.1907e+02 2.0996e+03 3.2235e+02 2.5410e+03
1.1907e+02 2.0993e+03 3.2231e+02 2.5407e+03
1.1907e+02 2.0990e+03 3.2228e+02 2.5404e+03
1.1907e+02 2.0987e+03 3.2224e+02 2.5400e+03
1.1907e+02 2.0985e+03 3.2221e+02 2.5397e+03
1.1907e+02 2.0982e+03 3.2217e+02 2.5394e+03
1.1907e+02 2.0979e+03 3.2213e+02 2.5391e+03
1.1906e+02 2.0976e+03 3.2210e+02 2.5388e+03
1.1906e+02 2.0974e+03 3.2206e+02 2.5385e+03
1.1906e+02 2.0971e+03 3.2203e+02 2.5382e+03
1.1906e+02 2.0968e+03 3.2199e+02 2.5379e+03
1.1906e+02 2.0965e+03 3.2196e+02 2.5376e+03
1.1906e+02 2.0963e+03 3.2192e+02 2.5372e+03
1.1906e+02 2.0960e+03 3.2188e+02 2.5369e+03
1.1906e+02 2.0957e+03 3.2185e+02 2.5366e+03
1.1906e+02 2.0954e+03 3.2181e+02 2.5363e+03
1.1906e+02 2.0952e+03 3.2178e+02 2.5360e+03
1.1906e+02 2.0949e+03 3.2174e+02 2.5357e+03
1.1906e+02 2.0946e+03 3.2170e+02 2.5354e+03
1.1906e+02 2.0943e+03 3.2167e+02 2.5351e+03
1.1905e+02 2.0941e+03 3.2163e+02 2.5348e+03
1.1905e+02 2.0938e+03 3.2160e+02 2.5345e+03
1.1905e+02 2.0935e+03 3.2156e+02 2.5341e+03
1.1905e+02 2.0933e+03 3.2152e+02 2.5338e+03
1.1905e+02 2.0930e+03 3.2149e+02 2.5335e+03
1.1905e+02 2.0927e+03 3.2145e+02 2.5332e+03
1.1905e+02 2.0924e+03 3.2142e+02 2.5329e+03
1.1905e+02 2.0922e+03 3.2138e+02 2.5326e+03
1.1905e+02 2.0919e+03 3.2134e+02 2.5323e+03
1.1905e+02 2.0916e+03 3.2131e+02 2.5320e+03
1.1905e+02 2.0913e+03 3.2127e+02 2.5317e+03
1.1905e+02 2.0911e+03 3.2124e+02 2.5314e+03
1.1904e+02 2.0908e+03 3.2120e+02 2.5310e+03
1.1904e+02 2.0905e+03 3.2117e+02 2.5307e+03
1.1904e+02 2.0903e+03 3.2113e+02 2.5304e+03
1.1904e+02 2.0900e+03 3.2109e+02 2.5301e+03
1.1904e+02 2.0897e+03 3.2106e+02 2.5298e+03
1.1904e+02 2.0894e+03 3.2102e+02 2.5295e+03
1.1904e+02 2.0892e+03 3.2099e+02 2.5292e+03
1.1904e+02 2.0889e+03 3.2095e+02 2.5289e+03
1.1904e+02 2.0886e+03 3.2091e+02 2.5286e+03
1.1904e+02 2.0884e+03 3.2088e+02 2.5283e+03
1.1904e+02 2.0881e+03 3.2084e+02 2.5280e+03
1.1904e+02 2.0878e+03 3.2081e+02 2.5277e+03
1.1903e+02 2.0875e+03 3.2077e+02 2.5273e+03
1.1903e+02 2.0873e+03 3.2073e+02 2.5270e+03
1.1903e+02 2.0870e+03 3.2070e+02 2.5267e+03
1.1903e+02 2.0867e+03 3.2066e+02 2.5264e+03
1.1903e+02 2.0865e+03 3.2063e+02 2.5261e+03
1.1903e+02 2.0862e+03 3.2059e+02 2.5258e+03
1.1903e+02 2.0859e+03 3.2055e+02 2.5255e+03
1.1903e+02 2.0856e+03 3.2052e+02 2.5252e+03
1.1903e+02 2.0854e+03 3.2048e+02 2.5249e+03
1.1903e+02 2.0851e+03 3.2044e+02 2.5246e+03
1.1903e+02 2.0848e+03 3.2041e+02 2.5243e+03
1.1903e+02 2.0846e+03 3.2037e+02 2.5240e+03
1.1903e+02 2.0843e+03 3.2034e+02 2.5237e+03
1.1902e+02 2.0840e+03 3.2030e+02 2.5234e+03
1.1902e+02 2.0838e+03 3.2026e+02 2.5230e+03
1.1902e+02 2.0835e+03 3.2023e+02 2.5227e+03
1.1902e+02 2.0832e+03 3.2019e+02 2.5224e+03
1.1902e+02 2.0830e+03 3.2015e+02 2.5221e+03
1.1902e+02 2.0827e+03 3.2012e+02 2.5218e+03
1.1902e+02 2.0824e+03 3.2008e+02 2.5215e+03
1.1902e+02 2.0821e+03 3.2004e+02 2.5212e+03
1.1902e+02 2.0819e+03 3.2001e+02 2.5209e+03
1.1902e+02 2.0816e+03 3.1997e+02 2.5206e+03
1.1902e+02 2.0813e+03 3.1994e+02 2.5203e+03
1.1902e+02 2.0811e+03 3.1990e+02 2.5200e+03
1.1901e+02 2.0808e+03 3.1986e+02 2.5197e+03
1.1901e+02 2.0805e+03 3.1983e+02 2.5194e+03
1.1901e+02 2.0803e+03 3.1979e+02 2.5191e+03
1.1901e+02 2.0800e+03 3.1975e+02 2.5188e+03
1.1901e+02 2.0797e+03 3.1972e+02 2.5185e+03
1.1901e+02 2.0795e+03 3.1968e+02 2.5182e+03
1.1901e+02 2.0792e+03 3.1964e+02 2.5179e+03
1.1901e+02 2.0789e+03 3.1961e+02 2.5176e+03
1.1901e+02 2.0787e+03 3.1957e+02 2.5172e+03
1.1901e+02 2.0784e+03 3.1953e+02 2.5169e+03
1.1901e+02 2.0781e+03 3.1950e+02 2.5166e+03
1.1901e+02 2.0779e+03 3.1946e+02 2.5163e+03
1.1900e+02 2.0776e+03 3.1942e+02 2.5160e+03
1.1900e+02 2.0773e+03 3.1939e+02 2.5157e+03
1.1900e+02 2.0771e+03 3.1935e+02 2.5154e+03
1.1900e+02 2.0768e+03 3.1931e+02 2.5151e+03
1.1900e+02 2.0765e+03 3.1928e+02 2.5148e+03
1.1900e+02 2.0763e+03 3.1924e+02 2.5145e+03
1.1900e+02 2.0760e+03 3.1920e+02 2.5142e+03
1.1900e+02 2.0757e+03 3.1917e+02 2.5139e+03
1.1900e+02 2.0755e+03 3.1913e+02 2.5136e+03
1.1900e+02 2.0752e+03 3.1910e+02 2.5133e+03
1.1900e+02 2.0750e+03 3.1906e+02 2.5130e+03
1.1900e+02 2.0747e+03 3.1902e+02 2.5127e+03
1.1899e+02 2.0744e+03 3.1899e+02 2.5124e+03
1.1899e+02 2.0742e+03 3.1895e+02 2.5121e+03
1.1899e+02 2.0739e+03 3.1891e+02 2.5118e+03
1.1899e+02 2.0736e+03 3.1888e+02 2.5115e+03
1.1899e+02 2.0734e+03 3.1884e+02 2.5112e+03
1.1899e+02 2.0731e+03 3.1880e+02 2.5109e+03
1.1899e+02 2.0728e+03 3.1877e+02 2.5106e+03
1.1899e+02 2.0726e+03 3.1873e+02 2.5103e+03
1.1899e+02 2.0723e+03 3.1869e+02 2.5100e+03
1.1899e+02 2.0721e+03 3.1866e+02 2.5097e+03
1.1899e+02 2.0718e+03 3.1862e+02 2.5094e+03
1.1899e+02 2.0715e+03 3.1858e+02 2.5091e+03
1.1898e+02 2.0713e+03 3.1855e+02 2.5088e+03
1.1898e+02 2.0710e+03 3.1851e+02 2.5085e+03
1.1898e+02 2.0707e+03 3.1847e+02 2.5082e+03
1.1898e+02 2.0705e+03 3.1844e+02 2.5079e+03
1.1898e+02 2.0702e+03 3.1840e+02 2.5076e+03
1.1898e+02 2.0700e+03 3.1836e+02 2.5073e+03
1.1898e+02 2.0697e+03 3.1833e+02 2.5070e+03
1.1898e+02 2.0694e+03 3.1829e+02 2.5067e+03
1.1898e+02 2.0692e+03 3.1825e+02 2.5064e+03
1.1898e+02 2.0689e+03 3.1822e+02 2.5061e+03
1.1898e+02 2.0686e+03 3.1818e+02 2.5058e+03
1.1898e+02 2.0684e+03 3.1814e+02 2.5055e+03
1.1897e+02 2.0681e+03 3.1811e+02 2.5052e+03
1.1897e+02 2.0679e+03 3.1807e+02 2.5049e+03
1.1897e+02 2.0676e+03 3.1803e+02 2.5046e+03
1.1897e+02 2.0673e+03 3.1800e+02 2.5043e+03
1.1897e+02 2.0671e+03 3.1796e+02 2.5040e+03
1.1897e+02 2.0668e+03 3.1792e+02 2.5037e+03
1.1897e+02 2.0666e+03 3.1789e+02 2.5034e+03
1.1897e+02 2.0663e+03 3.1785e+02 2.5031e+03
1.1897e+02 2.0660e+03 3.1781e+02 2.5028e+03
1.1897e+02 2.0658e+03 3.1778e+02 2.5025e+03
1.1897e+02 2.0655e+03 3.1774e+02 2.5022e+03
1.1896e+02 2.0653e+03 3.1770e+02 2.5019e+03
1.1896e+02 2.0650e+03 3.1766e+02 2.5016e+03
1.1896e+02 2.0647e+03 3.1763e+02 2.5013e+03
1.1896e+02 2.0645e+03 3.1759e+02 2.5010e+03
1.1896e+02 2.0642e+03 3.1755e+02 2.5007e+03
1.1896e+02 2.0640e+03 3.1752e+02 2.5004e+03
1.1896e+02 2.0637e+03 3.1748e+02 2.5001e+03
1.1896e+02 2.0634e+03 3.1744e+02 2.4998e+03
1.1896e+02 2.0632e+03 3.1741e+02 2.4995e+03
1.1896e+02 2.0629e+03 3.1737e+02 2.4992e+03
1.1896e+02 2.0627e+03 3.1733e+02 2.4990e+03
1.1896e+02 2.0624e+03 3.1730e+02 2.4987e+03
1.1895e+02 2.0621e+03 3.1726e+02 2.4984e+03
1.1895e+02 2.0619e+03 3.1722e+02 2.4981e+03
1.1895e+02 2.0616e+03 3.1719e+02 2.4978e+03
1.1895e+02 2.0614e+03 3.1715e+02 2.4975e+03
1.1895e+02 2.0611e+03 3.1711e+02 2.4972e+03
1.1895e+02 2.0609e+03 3.1708e+02 2.4969e+03
1.1895e+02 2.0606e+03 3.1704e+02 2.4966e+03
1.1895e+02 2.0603e+03 3.1700e+02 2.4963e+03
1.1895e+02 2.0601e+03 3.1697e+02 2.4960e+03
1.1895e+02 2.0598e+03 3.1693e+02 2.4957e+03
1.1895e+02 2.0596e+03 3.1689e+02 2.4954e+03
1.1895e+02 2.0593e+03 3.1685e+02 2.4951e+03
1.1894e+02 2.0591e+03 3.1682e+02 2.4948e+03
1.1894e+02 2.0588e+03 3.1678e+02 2.4945e+03
1.1894e+02 2.0585e+03 3.1674e+02 2.4942e+03
1.1894e+02 2.0583e+03 3.1671e+02 2.4939e+03
1.1894e+02 2.0580e+03 3.1667e+02 2.4936e+03
1.1894e+02 2.0578e+03 3.1663e+02 2.4933e+03
1.1894e+02 2.0575e+03 3.1660e+02 2.4931e+03
1.1894e+02 2.0573e+03 3.1656e+02 2.4928e+03
1.1894e+02 2.0570e+03 3.1652e+02 2.4925e+03
1.1894e+02 2.0567e+03 3.1649e+02 2.4922e+03
1.1894e+02 2.0565e+03 3.1645e+02 2.4919e+03
1.1894e+02 2.0562e+03 3.1641e+02 2.4916e+03
1.1893e+02 2.0560e+03 3.1637e+02 2.4913e+03
1.1893e+02 2.0557e+03 3.1634e+02 2.4910e+03
1.1893e+02 2.0555e+03 3.1630e+02 2.4907e+03
1.1893e+02 2.0552e+03 3.1626e+02 2.4904e+03
1.1893e+02 2.0550e+03 3.1623e+02 2.4901e+03
1.1893e+02 2.0547e+03 3.1619e+02 2.4898e+03
1.1893e+02 2.0545e+03 3.1615e+02 2.4895e+03
1.1893e+02 2.0542e+03 3.1612e+02 2.4892e+03
1.1893e+02 2.0539e+03 3.1608e+02 2.4889e+03
1.1893e+02 2.0537e+03 3.1604e+02 2.4887e+03
1.1893e+02 2.0534e+03 3.1601e+02 2.4884e+03
1.1893e+02 2.0532e+03 3.1597e+02 2.4881e+03
1.1892e+02 2.0529e+03 3.1593e+02 2.4878e+03
1.1892e+02 2.0527e+03 3.1589e+02 2.4875e+03
1.1892e+02 2.0524e+03 3.1586e+02 2.4872e+03
1.1892e+02 2.0522e+03 3.1582e+02 2.4869e+03
1.1892e+02 2.0519e+03 3.1578e+02 2.4866e+03
1.1892e+02 2.0517e+03 3.1575e+02 2.4863e+03
1.1892e+02 2.0514e+03 3.1571e+02 2.4860e+03
1.1892e+02 2.0511e+03 3.1567e+02 2.4857e+03
1.1892e+02 2.0509e+03 3.1564e+02 2.4854e+03
1.1892e+02 2.0506e+03 3.1560e+02 2.4852e+03
1.1892e+02 2.0504e+03 3.1556e+02 2.4849e+03
1.1891e+02 2.0501e+03 3.1552e+02 2.4846e+03
1.1891e+02 2.0499e+03 3.1549e+02 2.4843e+03
1.1891e+02 2.0496e+03 3.1545e+02 2.4840e+03
1.1891e+02 2.0494e+03 3.1541e+02 2.4837e+03
1.1891e+02 2.0491e+03 3.1538e+02 2.4834e+03
1.1891e+02 2.0489e+03 3.1534e+02 2.4831e+03
1.1891e+02 2.0486e+03 3.1530e+02 2.4828e+03
1.1891e+02 2.0484e+03 3.1527e+02 2.4825e+03
1.1891e+02 2.0481e+03 3.1523e+02 2.4823e+03
1.1891e+02 2.0479e+03 3.1519e+02 2.4820e+03
1.1891e+02 2.0476e+03 3.1516e+02 2.4817e+03
1.1891e+02 2.0474e+03 3.1512e+02 2.4814e+03
1.1890e+02 2.0471e+03 3.1508e+02 2.4811e+03
1.1890e+02 2.0469e+03 3.1505e+02 2.4808e+03
1.1890e+02 2.0466e+03 3.1501e+02 2.4805e+03
1.1890e+02 2.0464e+03 3.1497e+02 2.4802e+03
1.1890e+02 2.0461e+03 3.1493e+02 2.4799e+03
1.1890e+02 2.0459e+03 3.1490e+02 2.4797e+03
1.1890e+02 2.0456e+03 3.1486e+02 2.4794e+03
1.1890e+02 2.0454e+03 3.1482e+02 2.4791e+03
1.1890e+02 2.0451e+03 3.1479e+02 2.4788e+03
1.1890e+02 2.0449e+03 3.1475e+02 2.4785e+03
1.1890e+02 2.0446e+03 3.1471e+02 2.4782e+03
1.1889e+02 2.0444e+03 3.1468e+02 2.4779e+03
1.1889e+02 2.0441e+03 3.1464e+02 2.4776e+03
1.1889e+02 2.0439e+03 3.1460e+02 2.4773e+03
1.1889e+02 2.0436e+03 3.1457e+02 2.4771e+03
1.1889e+02 2.0434e+03 3.1453e+02 2.4768e+03
1.1889e+02 2.0431e+03 3.1449e+02 2.4765e+03
1.1889e+02 2.0429e+03 3.1446e+02 2.4762e+03
1.1889e+02 2.0426e+03 3.1442e+02 2.4759e+03
1.1889e+02 2.0424e+03 3.1438e+02 2.4756e+03
1.1889e+02 2.0421e+03 3.1434e+02 2.4753e+03
1.1889e+02 2.0419e+03 3.1431e+02 2.4751e+03
1.1889e+02 2.0416e+03 3.1427e+02 2.4748e+03
1.1888e+02 2.0414e+03 3.1423e+02 2.4745e+03
1.1888e+02 2.0411e+03 3.1420e+02 2.4742e+03
1.1888e+02 2.0409e+03 3.1416e+02 2.4739e+03
1.1888e+02 2.0406e+03 3.1412e+02 2.4736e+03
1.1888e+02 2.0404e+03 3.1409e+02 2.4733e+03
1.1888e+02 2.0401e+03 3.1405e+02 2.4730e+03
1.1888e+02 2.0399e+03 3.1401e+02 2.4728e+03
1.1888e+02 2.0396e+03 3.1397e+02 2.4725e+03
1.1888e+02 2.0394e+03 3.1394e+02 2.4722e+03
1.1888e+02 2.0391e+03 3.1390e+02 2.4719e+03
1.1888e+02 2.0389e+03 3.1386e+02 2.4716e+03
1.1887e+02 2.0386e+03 3.1383e+02 2.4713e+03
1.1887e+02 2.0384e+03 3.1379e+02 2.4710e+03
1.1887e+02 2.0381e+03 3.1375e+02 2.4708e+03
1.1887e+02 2.0379e+03 3.1372e+02 2.4705e+03
1.1887e+02 2.0376e+03 3.1368e+02 2.4702e+03
1.1887e+02 2.0374e+03 3.1364e+02 2.4699e+03
1.1887e+02 2.0371e+03 3.1361e+02 2.4696e+03
1.1887e+02 2.0369e+03 3.1357e+02 2.4693e+03
1.1887e+02 2.0367e+03 3.1353e+02 2.4691e+03
1.1887e+02 2.0364e+03 3.1350e+02 2.4688e+03
1.1887e+02 2.0362e+03 3.1346e+02 2.4685e+03
1.1887e+02 2.0359e+03 3.1342e+02 2.4682e+03
1.1886e+02 2.0357e+03 3.1338e+02 2.4679e+03
1.1886e+02 2.0354e+03 3.1335e+02 2.4676e+03
1.1886e+02 2.0352e+03 3.1331e+02 2.4674e+03
1.1886e+02 2.0349e+03 3.1327e+02 2.4671e+03
1.1886e+02 2.0347e+03 3.1324e+02 2.4668e+03
1.1886e+02 2.0344e+03 3.1320e+02 2.4665e+03
1.1886e+02 2.0342e+03 3.1316e+02 2.4662e+03
1.1886e+02 2.0339e+03 3.1313e+02 2.4659e+03


==> Fig/ResAviris/obj_fct_noinit.txt <==
6.2588e+07 4.1303e+04 1.3947e+09 1.4574e+09
2.2729e+07 1.7271e+04 1.3696e+08 1.5971e+08
1.8014e+07 1.4557e+04 4.3100e+07 6.1129e+07
1.6763e+07 1.2960e+04 1.5254e+07 3.2029e+07
1.6040e+07 1.1416e+04 5.4500e+06 2.1501e+07
1.5435e+07 9.8949e+03 1.9701e+06 1.7415e+07
1.4874e+07 8.5375e+03 7.3372e+05 1.5617e+07
1.4340e+07 7.4192e+03 2.9385e+05 1.4642e+07
1.3828e+07 6.5562e+03 1.3700e+05 1.3971e+07
1.3334e+07 5.9290e+03 8.0805e+04 1.3421e+07
1.2858e+07 5.4943e+03 6.0444e+04 1.2924e+07
1.2399e+07 5.2053e+03 5.2870e+04 1.2457e+07
1.1957e+07 5.0122e+03 4.9878e+04 1.2011e+07
1.1530e+07 4.8786e+03 4.8547e+04 1.1583e+07
1.1118e+07 4.7823e+03 4.7833e+04 1.1171e+07
1.0722e+07 4.7099e+03 4.7360e+04 1.0774e+07
1.0339e+07 4.6533e+03 4.6992e+04 1.0391e+07
9.9700e+06 4.6070e+03 4.6678e+04 1.0021e+07
9.6142e+06 4.5683e+03 4.6396e+04 9.6652e+06
9.2712e+06 4.5352e+03 4.6138e+04 9.3218e+06
8.9403e+06 4.5062e+03 4.5899e+04 8.9907e+06
8.6213e+06 4.4806e+03 4.5675e+04 8.6714e+06
8.3136e+06 4.4580e+03 4.5465e+04 8.3635e+06
8.0169e+06 4.4379e+03 4.5267e+04 8.0666e+06
7.7308e+06 4.4198e+03 4.5079e+04 7.7803e+06
7.4549e+06 4.4033e+03 4.4901e+04 7.5042e+06
7.1889e+06 4.3881e+03 4.4732e+04 7.2380e+06
6.9324e+06 4.3742e+03 4.4571e+04 6.9813e+06
6.6850e+06 4.3613e+03 4.4417e+04 6.7338e+06
6.4464e+06 4.3493e+03 4.4270e+04 6.4950e+06
6.2164e+06 4.3383e+03 4.4129e+04 6.2648e+06
5.9945e+06 4.3279e+03 4.3994e+04 6.0429e+06
5.7806e+06 4.3182e+03 4.3865e+04 5.8288e+06
5.5743e+06 4.3091e+03 4.3740e+04 5.6224e+06
5.3754e+06 4.3005e+03 4.3621e+04 5.4233e+06
5.1836e+06 4.2924e+03 4.3506e+04 5.2314e+06
4.9986e+06 4.2847e+03 4.3395e+04 5.0463e+06
4.8203e+06 4.2774e+03 4.3289e+04 4.8678e+06
4.6482e+06 4.2704e+03 4.3186e+04 4.6957e+06
4.4824e+06 4.2637e+03 4.3088e+04 4.5297e+06
4.3224e+06 4.2572e+03 4.2993e+04 4.3697e+06
4.1682e+06 4.2510e+03 4.2901e+04 4.2153e+06
4.0194e+06 4.2450e+03 4.2813e+04 4.0665e+06
3.8760e+06 4.2392e+03 4.2727e+04 3.9230e+06
3.7377e+06 4.2337e+03 4.2645e+04 3.7846e+06
3.6043e+06 4.2283e+03 4.2566e+04 3.6511e+06
3.4757e+06 4.2231e+03 4.2489e+04 3.5224e+06
3.3517e+06 4.2181e+03 4.2415e+04 3.3983e+06
3.2321e+06 4.2132e+03 4.2344e+04 3.2787e+06
3.1168e+06 4.2084e+03 4.2275e+04 3.1633e+06
3.0056e+06 4.2038e+03 4.2209e+04 3.0520e+06
2.8983e+06 4.1993e+03 4.2145e+04 2.9447e+06
2.7949e+06 4.1949e+03 4.2083e+04 2.8412e+06
2.6952e+06 4.1906e+03 4.2023e+04 2.7414e+06
2.5990e+06 4.1864e+03 4.1965e+04 2.6452e+06
2.5063e+06 4.1823e+03 4.1909e+04 2.5524e+06
2.4168e+06 4.1782e+03 4.1855e+04 2.4629e+06
2.3306e+06 4.1743e+03 4.1803e+04 2.3766e+06
2.2475e+06 4.1704e+03 4.1753e+04 2.2934e+06
2.1673e+06 4.1665e+03 4.1704e+04 2.2131e+06
2.0899e+06 4.1627e+03 4.1657e+04 2.1358e+06
2.0154e+06 4.1590e+03 4.1611e+04 2.0612e+06
1.9435e+06 4.1553e+03 4.1568e+04 1.9892e+06
1.8741e+06 4.1517e+03 4.1525e+04 1.9198e+06
1.8073e+06 4.1481e+03 4.1484e+04 1.8529e+06
1.7428e+06 4.1445e+03 4.1444e+04 1.7884e+06
1.6806e+06 4.1409e+03 4.1406e+04 1.7262e+06
1.6207e+06 4.1373e+03 4.1369e+04 1.6662e+06
1.5628e+06 4.1338e+03 4.1333e+04 1.6083e+06
1.5071e+06 4.1302e+03 4.1299e+04 1.5525e+06
1.4533e+06 4.1267e+03 4.1265e+04 1.4987e+06
1.4015e+06 4.1231e+03 4.1233e+04 1.4468e+06
1.3515e+06 4.1196e+03 4.1202e+04 1.3968e+06
1.3033e+06 4.1160e+03 4.1171e+04 1.3486e+06
1.2568e+06 4.1124e+03 4.1142e+04 1.3021e+06
1.2120e+06 4.1087e+03 4.1114e+04 1.2572e+06
1.1687e+06 4.1051e+03 4.1087e+04 1.2139e+06
1.1271e+06 4.1013e+03 4.1060e+04 1.1722e+06
1.0869e+06 4.0976e+03 4.1035e+04 1.1320e+06
1.0481e+06 4.0938e+03 4.1010e+04 1.0932e+06
1.0107e+06 4.0899e+03 4.0986e+04 1.0558e+06
9.7466e+05 4.0860e+03 4.0963e+04 1.0197e+06
9.3990e+05 4.0820e+03 4.0941e+04 9.8493e+05
9.0638e+05 4.0779e+03 4.0920e+04 9.5138e+05
8.7406e+05 4.0738e+03 4.0899e+04 9.1904e+05
8.4289e+05 4.0695e+03 4.0879e+04 8.8784e+05
8.1284e+05 4.0652e+03 4.0860e+04 8.5776e+05
7.8385e+05 4.0608e+03 4.0841e+04 8.2876e+05
7.5590e+05 4.0562e+03 4.0823e+04 8.0078e+05
7.2895e+05 4.0516e+03 4.0805e+04 7.7381e+05
7.0296e+05 4.0468e+03 4.0789e+04 7.4780e+05
6.7790e+05 4.0419e+03 4.0772e+04 7.2272e+05
6.5373e+05 4.0369e+03 4.0757e+04 6.9853e+05
6.3043e+05 4.0317e+03 4.0742e+04 6.7520e+05
6.0796e+05 4.0264e+03 4.0727e+04 6.5271e+05
5.8629e+05 4.0210e+03 4.0713e+04 6.3102e+05
5.6539e+05 4.0154e+03 4.0700e+04 6.1010e+05
5.4524e+05 4.0096e+03 4.0687e+04 5.8993e+05
5.2580e+05 4.0036e+03 4.0674e+04 5.7048e+05
5.0707e+05 3.9975e+03 4.0664e+04 5.5173e+05
4.8900e+05 3.9912e+03 4.0667e+04 5.3366e+05
4.7163e+05 3.9847e+03 4.0685e+04 5.1630e+05
4.5493e+05 3.9780e+03 4.0695e+04 4.9961e+05
4.3886e+05 3.9711e+03 4.0701e+04 4.8354e+05
4.2339e+05 3.9640e+03 4.0709e+04 4.6806e+05
4.0849e+05 3.9566e+03 4.0707e+04 4.5315e+05
3.9412e+05 3.9491e+03 4.0705e+04 4.3877e+05
3.8027e+05 3.9414e+03 4.0710e+04 4.2492e+05
3.6694e+05 3.9334e+03 4.0713e+04 4.1159e+05
3.5410e+05 3.9252e+03 4.0729e+04 3.9876e+05
3.4176e+05 3.9167e+03 4.0733e+04 3.8641e+05
3.2987e+05 3.9081e+03 4.0729e+04 3.7451e+05
3.1841e+05 3.8992e+03 4.0723e+04 3.6303e+05
3.0734e+05 3.8900e+03 4.0737e+04 3.5197e+05
2.9672e+05 3.8806e+03 4.0743e+04 3.4134e+05
2.8649e+05 3.8710e+03 4.0755e+04 3.3112e+05
2.7666e+05 3.8612e+03 4.0769e+04 3.2129e+05
2.6720e+05 3.8512e+03 4.0769e+04 3.1182e+05
2.5808e+05 3.8409e+03 4.0770e+04 3.0269e+05
2.4930e+05 3.8304e+03 4.0775e+04 2.9390e+05
2.4084e+05 3.8196e+03 4.0787e+04 2.8545e+05
2.3272e+05 3.8087e+03 4.0801e+04 2.7733e+05
2.2490e+05 3.7976e+03 4.0836e+04 2.6954e+05
2.1742e+05 3.7863e+03 4.0848e+04 2.6205e+05
2.1021e+05 3.7747e+03 4.0857e+04 2.5485e+05
2.0328e+05 3.7630e+03 4.0858e+04 2.4790e+05
1.9660e+05 3.7512e+03 4.0850e+04 2.4120e+05
1.9015e+05 3.7392e+03 4.0842e+04 2.3473e+05
1.8393e+05 3.7270e+03 4.0859e+04 2.2852e+05
1.7796e+05 3.7147e+03 4.0883e+04 2.2256e+05
1.7223e+05 3.7022e+03 4.0888e+04 2.1682e+05
1.6672e+05 3.6897e+03 4.0907e+04 2.1131e+05
1.6142e+05 3.6770e+03 4.0928e+04 2.0603e+05
1.5633e+05 3.6643e+03 4.0936e+04 2.0093e+05
1.5142e+05 3.6514e+03 4.0931e+04 1.9600e+05
1.4667e+05 3.6385e+03 4.0919e+04 1.9123e+05
1.4208e+05 3.6256e+03 4.0923e+04 1.8663e+05
1.3767e+05 3.6126e+03 4.0924e+04 1.8220e+05
1.3342e+05 3.5995e+03 4.0915e+04 1.7793e+05
1.2931e+05 3.5865e+03 4.0901e+04 1.7379e+05
1.2533e+05 3.5734e+03 4.0891e+04 1.6980e+05
1.2149e+05 3.5604e+03 4.0880e+04 1.6593e+05
1.1779e+05 3.5473e+03 4.0869e+04 1.6221e+05
1.1421e+05 3.5343e+03 4.0864e+04 1.5861e+05
1.1077e+05 3.5213e+03 4.0870e+04 1.5517e+05
1.0747e+05 3.5083e+03 4.0880e+04 1.5186e+05
1.0430e+05 3.4954e+03 4.0887e+04 1.4868e+05
1.0125e+05 3.4826e+03 4.0888e+04 1.4562e+05
9.8315e+04 3.4698e+03 4.0894e+04 1.4268e+05
9.5486e+04 3.4571e+03 4.0894e+04 1.3984e+05
9.2755e+04 3.4445e+03 4.0890e+04 1.3709e+05
9.0116e+04 3.4320e+03 4.0883e+04 1.3443e+05
8.7567e+04 3.4195e+03 4.0871e+04 1.3186e+05
8.5097e+04 3.4071e+03 4.0860e+04 1.2936e+05
8.2702e+04 3.3949e+03 4.0856e+04 1.2695e+05
8.0389e+04 3.3827e+03 4.0847e+04 1.2462e+05
7.8148e+04 3.3707e+03 4.0834e+04 1.2235e+05
7.5974e+04 3.3588e+03 4.0821e+04 1.2015e+05
7.3868e+04 3.3470e+03 4.0809e+04 1.1802e+05
7.1831e+04 3.3354e+03 4.0796e+04 1.1596e+05
6.9857e+04 3.3239e+03 4.0790e+04 1.1397e+05
6.7950e+04 3.3125e+03 4.0782e+04 1.1204e+05
6.6105e+04 3.3012e+03 4.0777e+04 1.1018e+05
6.4325e+04 3.2901e+03 4.0775e+04 1.0839e+05
6.2618e+04 3.2792e+03 4.0765e+04 1.0666e+05
6.0967e+04 3.2684e+03 4.0760e+04 1.0499e+05
5.9371e+04 3.2578e+03 4.0750e+04 1.0338e+05
5.7825e+04 3.2474e+03 4.0741e+04 1.0181e+05
5.6329e+04 3.2371e+03 4.0733e+04 1.0030e+05
5.4882e+04 3.2270e+03 4.0727e+04 9.8836e+04
5.3483e+04 3.2171e+03 4.0720e+04 9.7420e+04
5.2128e+04 3.2072e+03 4.0711e+04 9.6046e+04
5.0815e+04 3.1975e+03 4.0702e+04 9.4715e+04
4.9540e+04 3.1879e+03 4.0692e+04 9.3419e+04
4.8301e+04 3.1784e+03 4.0680e+04 9.2159e+04
4.7096e+04 3.1691e+03 4.0668e+04 9.0933e+04
4.5925e+04 3.1599e+03 4.0657e+04 8.9743e+04
4.4790e+04 3.1509e+03 4.0649e+04 8.8590e+04
4.3693e+04 3.1419e+03 4.0638e+04 8.7473e+04
4.2628e+04 3.1331e+03 4.0627e+04 8.6388e+04
4.1593e+04 3.1243e+03 4.0615e+04 8.5332e+04
4.0586e+04 3.1158e+03 4.0603e+04 8.4304e+04
3.9607e+04 3.1073e+03 4.0590e+04 8.3304e+04
3.8654e+04 3.0989e+03 4.0578e+04 8.2331e+04
3.7728e+04 3.0906e+03 4.0566e+04 8.1385e+04
3.6827e+04 3.0825e+03 4.0555e+04 8.0464e+04
3.5951e+04 3.0744e+03 4.0544e+04 7.9570e+04
3.5102e+04 3.0664e+03 4.0534e+04 7.8701e+04
3.4276e+04 3.0585e+03 4.0523e+04 7.7857e+04
3.3472e+04 3.0506e+03 4.0512e+04 7.7035e+04
3.2690e+04 3.0429e+03 4.0503e+04 7.6235e+04
3.1928e+04 3.0352e+03 4.0494e+04 7.5458e+04
3.1187e+04 3.0277e+03 4.0486e+04 7.4701e+04
3.0465e+04 3.0202e+03 4.0478e+04 7.3963e+04
2.9760e+04 3.0128e+03 4.0472e+04 7.3245e+04
2.9076e+04 3.0056e+03 4.0467e+04 7.2549e+04
2.8412e+04 2.9984e+03 4.0462e+04 7.1872e+04
2.7766e+04 2.9913e+03 4.0456e+04 7.1214e+04
2.7138e+04 2.9843e+03 4.0453e+04 7.0575e+04
2.6529e+04 2.9773e+03 4.0450e+04 6.9956e+04
2.5939e+04 2.9705e+03 4.0447e+04 6.9356e+04
2.5365e+04 2.9637e+03 4.0443e+04 6.8772e+04
2.4808e+04 2.9571e+03 4.0438e+04 6.8203e+04
2.4265e+04 2.9504e+03 4.0433e+04 6.7648e+04
2.3735e+04 2.9439e+03 4.0427e+04 6.7105e+04
2.3218e+04 2.9374e+03 4.0421e+04 6.6576e+04
2.2715e+04 2.9311e+03 4.0418e+04 6.6064e+04
2.2226e+04 2.9248e+03 4.0413e+04 6.5564e+04
2.1751e+04 2.9186e+03 4.0408e+04 6.5078e+04
2.1289e+04 2.9125e+03 4.0403e+04 6.4604e+04
2.0838e+04 2.9065e+03 4.0397e+04 6.4141e+04
2.0399e+04 2.9006e+03 4.0390e+04 6.3689e+04
1.9970e+04 2.8948e+03 4.0384e+04 6.3248e+04
1.9551e+04 2.8891e+03 4.0379e+04 6.2819e+04
1.9144e+04 2.8834e+03 4.0375e+04 6.2402e+04
1.8749e+04 2.8779e+03 4.0370e+04 6.1996e+04
1.8364e+04 2.8724e+03 4.0365e+04 6.1602e+04
1.7991e+04 2.8670e+03 4.0360e+04 6.1218e+04
1.7628e+04 2.8617e+03 4.0355e+04 6.0845e+04
1.7275e+04 2.8565e+03 4.0350e+04 6.0482e+04
1.6933e+04 2.8514e+03 4.0344e+04 6.0128e+04
1.6599e+04 2.8463e+03 4.0339e+04 5.9784e+04
1.6274e+04 2.8413e+03 4.0333e+04 5.9448e+04
1.5957e+04 2.8364e+03 4.0326e+04 5.9119e+04
1.5647e+04 2.8315e+03 4.0319e+04 5.8798e+04
1.5345e+04 2.8267e+03 4.0313e+04 5.8485e+04
1.5050e+04 2.8219e+03 4.0306e+04 5.8179e+04
1.4763e+04 2.8173e+03 4.0301e+04 5.7881e+04
1.4483e+04 2.8126e+03 4.0295e+04 5.7590e+04
1.4209e+04 2.8081e+03 4.0290e+04 5.7307e+04
1.3942e+04 2.8036e+03 4.0285e+04 5.7031e+04
1.3682e+04 2.7992e+03 4.0281e+04 5.6762e+04
1.3428e+04 2.7948e+03 4.0276e+04 5.6499e+04
1.3180e+04 2.7906e+03 4.0271e+04 5.6242e+04
1.2938e+04 2.7863e+03 4.0267e+04 5.5991e+04
1.2701e+04 2.7822e+03 4.0263e+04 5.5746e+04
1.2470e+04 2.7781e+03 4.0258e+04 5.5507e+04
1.2245e+04 2.7740e+03 4.0254e+04 5.5272e+04
1.2025e+04 2.7700e+03 4.0248e+04 5.5043e+04
1.1809e+04 2.7661e+03 4.0243e+04 5.4818e+04
1.1598e+04 2.7622e+03 4.0238e+04 5.4597e+04
1.1391e+04 2.7584e+03 4.0233e+04 5.4382e+04
1.1189e+04 2.7547e+03 4.0227e+04 5.4171e+04
1.0991e+04 2.7510e+03 4.0222e+04 5.3964e+04
1.0797e+04 2.7473e+03 4.0216e+04 5.3761e+04
1.0608e+04 2.7437e+03 4.0210e+04 5.3562e+04
1.0422e+04 2.7401e+03 4.0206e+04 5.3368e+04
1.0241e+04 2.7366e+03 4.0200e+04 5.3178e+04
1.0064e+04 2.7331e+03 4.0195e+04 5.2992e+04
9.8903e+03 2.7296e+03 4.0190e+04 5.2810e+04
9.7211e+03 2.7262e+03 4.0185e+04 5.2632e+04
9.5553e+03 2.7228e+03 4.0180e+04 5.2458e+04
9.3929e+03 2.7195e+03 4.0174e+04 5.2287e+04
9.2335e+03 2.7162e+03 4.0169e+04 5.2119e+04
9.0772e+03 2.7129e+03 4.0164e+04 5.1954e+04
8.9243e+03 2.7097e+03 4.0160e+04 5.1794e+04
8.7750e+03 2.7064e+03 4.0155e+04 5.1636e+04
8.6289e+03 2.7033e+03 4.0151e+04 5.1483e+04
8.4870e+03 2.7001e+03 4.0146e+04 5.1333e+04
8.3485e+03 2.6970e+03 4.0142e+04 5.1187e+04
8.2136e+03 2.6939e+03 4.0137e+04 5.1045e+04
8.0818e+03 2.6909e+03 4.0132e+04 5.0905e+04
7.9527e+03 2.6878e+03 4.0127e+04 5.0767e+04
7.8261e+03 2.6848e+03 4.0122e+04 5.0633e+04
7.7021e+03 2.6818e+03 4.0117e+04 5.0501e+04
7.5810e+03 2.6789e+03 4.0111e+04 5.0371e+04
7.4623e+03 2.6760e+03 4.0106e+04 5.0244e+04
7.3458e+03 2.6731e+03 4.0101e+04 5.0120e+04
7.2315e+03 2.6702e+03 4.0096e+04 4.9997e+04
7.1192e+03 2.6673e+03 4.0090e+04 4.9877e+04
7.0090e+03 2.6645e+03 4.0085e+04 4.9759e+04
6.9006e+03 2.6617e+03 4.0080e+04 4.9642e+04
6.7942e+03 2.6589e+03 4.0075e+04 4.9528e+04
6.6896e+03 2.6561e+03 4.0070e+04 4.9415e+04
6.5868e+03 2.6534e+03 4.0065e+04 4.9305e+04
6.4863e+03 2.6507e+03 4.0061e+04 4.9198e+04
6.3879e+03 2.6479e+03 4.0056e+04 4.9092e+04
6.2917e+03 2.6453e+03 4.0051e+04 4.8988e+04
6.1973e+03 2.6426e+03 4.0046e+04 4.8886e+04
6.1047e+03 2.6399e+03 4.0041e+04 4.8786e+04
6.0136e+03 2.6373e+03 4.0036e+04 4.8687e+04
5.9241e+03 2.6347e+03 4.0031e+04 4.8590e+04
5.8362e+03 2.6320e+03 4.0027e+04 4.8495e+04
5.7499e+03 2.6294e+03 4.0022e+04 4.8401e+04
5.6655e+03 2.6268e+03 4.0017e+04 4.8310e+04
5.5829e+03 2.6242e+03 4.0013e+04 4.8220e+04
5.5019e+03 2.6217e+03 4.0008e+04 4.8131e+04
5.4224e+03 2.6191e+03 4.0003e+04 4.8044e+04
5.3442e+03 2.6165e+03 3.9998e+04 4.7959e+04
5.2672e+03 2.6140e+03 3.9993e+04 4.7874e+04
5.1916e+03 2.6115e+03 3.9988e+04 4.7791e+04
5.1173e+03 2.6090e+03 3.9983e+04 4.7709e+04
5.0446e+03 2.6064e+03 3.9978e+04 4.7629e+04
4.9732e+03 2.6039e+03 3.9973e+04 4.7550e+04
4.9031e+03 2.6014e+03 3.9968e+04 4.7473e+04
4.8341e+03 2.5989e+03 3.9963e+04 4.7396e+04
4.7663e+03 2.5965e+03 3.9958e+04 4.7321e+04
4.6996e+03 2.5940e+03 3.9953e+04 4.7247e+04
4.6341e+03 2.5915e+03 3.9948e+04 4.7174e+04
4.5695e+03 2.5890e+03 3.9943e+04 4.7102e+04
4.5061e+03 2.5866e+03 3.9938e+04 4.7031e+04
4.4437e+03 2.5841e+03 3.9933e+04 4.6961e+04
4.3823e+03 2.5817e+03 3.9928e+04 4.6892e+04
4.3219e+03 2.5793e+03 3.9923e+04 4.6824e+04
4.2625e+03 2.5768e+03 3.9918e+04 4.6757e+04
4.2044e+03 2.5744e+03 3.9913e+04 4.6692e+04
4.1475e+03 2.5720e+03 3.9908e+04 4.6628e+04
4.0917e+03 2.5696e+03 3.9903e+04 4.6565e+04
4.0373e+03 2.5672e+03 3.9899e+04 4.6503e+04
3.9841e+03 2.5648e+03 3.9894e+04 4.6442e+04
3.9318e+03 2.5624e+03 3.9888e+04 4.6383e+04
3.8804e+03 2.5600e+03 3.9884e+04 4.6324e+04
3.8303e+03 2.5576e+03 3.9879e+04 4.6267e+04
3.7810e+03 2.5552e+03 3.9874e+04 4.6210e+04
3.7326e+03 2.5528e+03 3.9869e+04 4.6154e+04
3.6850e+03 2.5504e+03 3.9864e+04 4.6099e+04
3.6382e+03 2.5480e+03 3.9858e+04 4.6045e+04
3.5920e+03 2.5457e+03 3.9853e+04 4.5991e+04
3.5466e+03 2.5433e+03 3.9848e+04 4.5938e+04
3.5020e+03 2.5409e+03 3.9843e+04 4.5886e+04
3.4580e+03 2.5386e+03 3.9838e+04 4.5834e+04
3.4146e+03 2.5362e+03 3.9832e+04 4.5783e+04
3.3720e+03 2.5338e+03 3.9827e+04 4.5733e+04
3.3300e+03 2.5315e+03 3.9822e+04 4.5683e+04
3.2887e+03 2.5291e+03 3.9817e+04 4.5634e+04
3.2480e+03 2.5267e+03 3.9811e+04 4.5586e+04
3.2079e+03 2.5244e+03 3.9806e+04 4.5538e+04
3.1685e+03 2.5220e+03 3.9801e+04 4.5491e+04
3.1296e+03 2.5197e+03 3.9796e+04 4.5445e+04
3.0914e+03 2.5173e+03 3.9790e+04 4.5399e+04
3.0538e+03 2.5150e+03 3.9785e+04 4.5354e+04
3.0167e+03 2.5126e+03 3.9780e+04 4.5309e+04
2.9802e+03 2.5103e+03 3.9774e+04 4.5265e+04
2.9443e+03 2.5079e+03 3.9769e+04 4.5221e+04
2.9090e+03 2.5056e+03 3.9764e+04 4.5178e+04
2.8742e+03 2.5033e+03 3.9758e+04 4.5136e+04
2.8400e+03 2.5009e+03 3.9753e+04 4.5094e+04
2.8064e+03 2.4986e+03 3.9748e+04 4.5053e+04
2.7737e+03 2.4963e+03 3.9743e+04 4.5013e+04
2.7417e+03 2.4940e+03 3.9738e+04 4.4973e+04
2.7101e+03 2.4917e+03 3.9732e+04 4.4934e+04
2.6791e+03 2.4893e+03 3.9727e+04 4.4895e+04
2.6486e+03 2.4870e+03 3.9722e+04 4.4857e+04
2.6185e+03 2.4847e+03 3.9716e+04 4.4819e+04
2.5889e+03 2.4824e+03 3.9711e+04 4.4782e+04
2.5598e+03 2.4801e+03 3.9705e+04 4.4745e+04
2.5311e+03 2.4778e+03 3.9700e+04 4.4709e+04
2.5028e+03 2.4755e+03 3.9694e+04 4.4673e+04
2.4750e+03 2.4732e+03 3.9689e+04 4.4637e+04
2.4477e+03 2.4709e+03 3.9683e+04 4.4602e+04
2.4208e+03 2.4686e+03 3.9678e+04 4.4568e+04
2.3945e+03 2.4663e+03 3.9673e+04 4.4534e+04
2.3686e+03 2.4640e+03 3.9667e+04 4.4500e+04
2.3432e+03 2.4617e+03 3.9662e+04 4.4467e+04
2.3182e+03 2.4594e+03 3.9656e+04 4.4434e+04
2.2936e+03 2.4571e+03 3.9651e+04 4.4401e+04
2.2694e+03 2.4549e+03 3.9645e+04 4.4369e+04
2.2456e+03 2.4526e+03 3.9640e+04 4.4338e+04
2.2221e+03 2.4503e+03 3.9634e+04 4.4306e+04
2.1991e+03 2.4480e+03 3.9628e+04 4.4275e+04
2.1765e+03 2.4457e+03 3.9623e+04 4.4245e+04
2.1543e+03 2.4435e+03 3.9617e+04 4.4215e+04
2.1325e+03 2.4412e+03 3.9612e+04 4.4185e+04
2.1111e+03 2.4390e+03 3.9606e+04 4.4156e+04
2.0901e+03 2.4367e+03 3.9601e+04 4.4127e+04
2.0695e+03 2.4345e+03 3.9595e+04 4.4099e+04
2.0494e+03 2.4322e+03 3.9590e+04 4.4071e+04
2.0297e+03 2.4300e+03 3.9584e+04 4.4044e+04
2.0104e+03 2.4278e+03 3.9578e+04 4.4017e+04
1.9915e+03 2.4256e+03 3.9573e+04 4.3990e+04
1.9729e+03 2.4233e+03 3.9567e+04 4.3964e+04
1.9546e+03 2.4211e+03 3.9562e+04 4.3938e+04
1.9367e+03 2.4189e+03 3.9556e+04 4.3912e+04
1.9191e+03 2.4167e+03 3.9550e+04 4.3886e+04
1.9017e+03 2.4145e+03 3.9545e+04 4.3861e+04
1.8846e+03 2.4123e+03 3.9539e+04 4.3836e+04
1.8677e+03 2.4101e+03 3.9533e+04 4.3811e+04
1.8512e+03 2.4079e+03 3.9528e+04 4.3787e+04
1.8349e+03 2.4058e+03 3.9522e+04 4.3763e+04
1.8188e+03 2.4036e+03 3.9516e+04 4.3739e+04
1.8029e+03 2.4015e+03 3.9510e+04 4.3715e+04
1.7872e+03 2.3993e+03 3.9505e+04 4.3691e+04
1.7718e+03 2.3972e+03 3.9499e+04 4.3668e+04
1.7565e+03 2.3950e+03 3.9493e+04 4.3645e+04
1.7415e+03 2.3929e+03 3.9487e+04 4.3621e+04
1.7266e+03 2.3908e+03 3.9481e+04 4.3599e+04
1.7120e+03 2.3887e+03 3.9475e+04 4.3576e+04
1.6975e+03 2.3865e+03 3.9470e+04 4.3554e+04
1.6833e+03 2.3844e+03 3.9464e+04 4.3532e+04
1.6694e+03 2.3823e+03 3.9458e+04 4.3510e+04
1.6556e+03 2.3803e+03 3.9452e+04 4.3488e+04
1.6421e+03 2.3782e+03 3.9446e+04 4.3466e+04
1.6287e+03 2.3761e+03 3.9440e+04 4.3445e+04
1.6156e+03 2.3740e+03 3.9434e+04 4.3424e+04
1.6026e+03 2.3719e+03 3.9428e+04 4.3403e+04
1.5897e+03 2.3699e+03 3.9422e+04 4.3382e+04
1.5771e+03 2.3678e+03 3.9416e+04 4.3361e+04
1.5646e+03 2.3658e+03 3.9410e+04 4.3341e+04
1.5523e+03 2.3637e+03 3.9404e+04 4.3320e+04
1.5402e+03 2.3617e+03 3.9398e+04 4.3300e+04
1.5283e+03 2.3597e+03 3.9392e+04 4.3280e+04
1.5165e+03 2.3577e+03 3.9386e+04 4.3260e+04
1.5049e+03 2.3556e+03 3.9380e+04 4.3241e+04
1.4934e+03 2.3536e+03 3.9374e+04 4.3221e+04
1.4820e+03 2.3516e+03 3.9368e+04 4.3202e+04
1.4708e+03 2.3496e+03 3.9362e+04 4.3182e+04
1.4598e+03 2.3476e+03 3.9356e+04 4.3163e+04
1.4490e+03 2.3457e+03 3.9350e+04 4.3144e+04
1.4383e+03 2.3437e+03 3.9344e+04 4.3126e+04
1.4277e+03 2.3417e+03 3.9337e+04 4.3107e+04
1.4173e+03 2.3398e+03 3.9331e+04 4.3088e+04
1.4070e+03 2.3379e+03 3.9325e+04 4.3070e+04
1.3968e+03 2.3359e+03 3.9319e+04 4.3052e+04
1.3867e+03 2.3340e+03 3.9313e+04 4.3033e+04
1.3768e+03 2.3321e+03 3.9306e+04 4.3015e+04
1.3670e+03 2.3302e+03 3.9300e+04 4.2997e+04
1.3573e+03 2.3283e+03 3.9294e+04 4.2979e+04
1.3477e+03 2.3264e+03 3.9287e+04 4.2962e+04
1.3382e+03 2.3246e+03 3.9281e+04 4.2944e+04
1.3289e+03 2.3227e+03 3.9275e+04 4.2926e+04
1.3196e+03 2.3208e+03 3.9268e+04 4.2909e+04
1.3105e+03 2.3190e+03 3.9262e+04 4.2892e+04
1.3015e+03 2.3172e+03 3.9256e+04 4.2874e+04
1.2925e+03 2.3154e+03 3.9249e+04 4.2857e+04
1.2837e+03 2.3135e+03 3.9243e+04 4.2840e+04
1.2750e+03 2.3117e+03 3.9237e+04 4.2823e+04
1.2664e+03 2.3099e+03 3.9230e+04 4.2806e+04
1.2579e+03 2.3082e+03 3.9224e+04 4.2790e+04
1.2496e+03 2.3064e+03 3.9217e+04 4.2773e+04
1.2413e+03 2.3046e+03 3.9211e+04 4.2757e+04
1.2331e+03 2.3029e+03 3.9204e+04 4.2740e+04
1.2250e+03 2.3011e+03 3.9198e+04 4.2724e+04
1.2170e+03 2.2994e+03 3.9191e+04 4.2708e+04
1.2091e+03 2.2977e+03 3.9185e+04 4.2691e+04
1.2014e+03 2.2960e+03 3.9178e+04 4.2675e+04
1.1937e+03 2.2943e+03 3.9171e+04 4.2659e+04
1.1861e+03 2.2926e+03 3.9165e+04 4.2644e+04
1.1786e+03 2.2909e+03 3.9158e+04 4.2628e+04
1.1712e+03 2.2892e+03 3.9152e+04 4.2612e+04
1.1639e+03 2.2875e+03 3.9145e+04 4.2596e+04
1.1567e+03 2.2859e+03 3.9138e+04 4.2581e+04
1.1495e+03 2.2842e+03 3.9132e+04 4.2565e+04
1.1425e+03 2.2826e+03 3.9125e+04 4.2550e+04
1.1355e+03 2.2809e+03 3.9118e+04 4.2535e+04
1.1286e+03 2.2793e+03 3.9112e+04 4.2520e+04
1.1218e+03 2.2777e+03 3.9105e+04 4.2504e+04
1.1151e+03 2.2761e+03 3.9098e+04 4.2489e+04
1.1085e+03 2.2745e+03 3.9092e+04 4.2474e+04
1.1019e+03 2.2729e+03 3.9085e+04 4.2460e+04
1.0955e+03 2.2713e+03 3.9078e+04 4.2445e+04
1.0891e+03 2.2697e+03 3.9071e+04 4.2430e+04
1.0828e+03 2.2682e+03 3.9064e+04 4.2415e+04
1.0766e+03 2.2666e+03 3.9058e+04 4.2401e+04
1.0704e+03 2.2651e+03 3.9051e+04 4.2386e+04
1.0643e+03 2.2635e+03 3.9044e+04 4.2372e+04
1.0583e+03 2.2620e+03 3.9037e+04 4.2357e+04
1.0523e+03 2.2605e+03 3.9030e+04 4.2343e+04
1.0464e+03 2.2590e+03 3.9023e+04 4.2329e+04
1.0406e+03 2.2575e+03 3.9016e+04 4.2315e+04
1.0349e+03 2.2560e+03 3.9009e+04 4.2300e+04
1.0292e+03 2.2545e+03 3.9003e+04 4.2286e+04
1.0236e+03 2.2530e+03 3.8996e+04 4.2272e+04
1.0180e+03 2.2515e+03 3.8989e+04 4.2258e+04
1.0125e+03 2.2501e+03 3.8982e+04 4.2244e+04
1.0071e+03 2.2486e+03 3.8975e+04 4.2230e+04
1.0017e+03 2.2472e+03 3.8968e+04 4.2217e+04
9.9644e+02 2.2457e+03 3.8961e+04 4.2203e+04
9.9120e+02 2.2443e+03 3.8954e+04 4.2189e+04
9.8602e+02 2.2429e+03 3.8947e+04 4.2175e+04
9.8093e+02 2.2414e+03 3.8939e+04 4.2162e+04
9.7592e+02 2.2400e+03 3.8932e+04 4.2148e+04
9.7098e+02 2.2386e+03 3.8925e+04 4.2135e+04
9.6610e+02 2.2372e+03 3.8918e+04 4.2122e+04
9.6127e+02 2.2358e+03 3.8911e+04 4.2108e+04
9.5650e+02 2.2345e+03 3.8904e+04 4.2095e+04
9.5178e+02 2.2331e+03 3.8897e+04 4.2082e+04
9.4712e+02 2.2317e+03 3.8890e+04 4.2068e+04
9.4251e+02 2.2303e+03 3.8882e+04 4.2055e+04
9.3795e+02 2.2290e+03 3.8875e+04 4.2042e+04
9.3344e+02 2.2276e+03 3.8868e+04 4.2029e+04
9.2899e+02 2.2263e+03 3.8861e+04 4.2016e+04
9.2458e+02 2.2249e+03 3.8853e+04 4.2003e+04
9.2022e+02 2.2236e+03 3.8846e+04 4.1990e+04
9.1591e+02 2.2223e+03 3.8839e+04 4.1977e+04
9.1164e+02 2.2209e+03 3.8832e+04 4.1964e+04
9.0743e+02 2.2196e+03 3.8824e+04 4.1951e+04
9.0325e+02 2.2183e+03 3.8817e+04 4.1938e+04
8.9913e+02 2.2170e+03 3.8810e+04 4.1926e+04
8.9505e+02 2.2157e+03 3.8802e+04 4.1913e+04
8.9101e+02 2.2144e+03 3.8795e+04 4.1900e+04
8.8702e+02 2.2131e+03 3.8787e+04 4.1888e+04
8.8307e+02 2.2118e+03 3.8780e+04 4.1875e+04
8.7916e+02 2.2106e+03 3.8773e+04 4.1862e+04
8.7529e+02 2.2093e+03 3.8765e+04 4.1850e+04
8.7146e+02 2.2080e+03 3.8758e+04 4.1837e+04
8.6768e+02 2.2068e+03 3.8750e+04 4.1825e+04
8.6393e+02 2.2056e+03 3.8743e+04 4.1812e+04
8.6022e+02 2.2043e+03 3.8735e+04 4.1800e+04
8.5656e+02 2.2031e+03 3.8728e+04 4.1787e+04
8.5293e+02 2.2018e+03 3.8720e+04 4.1775e+04
8.4934e+02 2.2006e+03 3.8713e+04 4.1763e+04
8.4579e+02 2.1994e+03 3.8705e+04 4.1750e+04
8.4228e+02 2.1982e+03 3.8698e+04 4.1738e+04
8.3880e+02 2.1970e+03 3.8690e+04 4.1726e+04
8.3537e+02 2.1958e+03 3.8682e+04 4.1714e+04
8.3196e+02 2.1946e+03 3.8675e+04 4.1701e+04
8.2859e+02 2.1934e+03 3.8667e+04 4.1689e+04
8.2526e+02 2.1922e+03 3.8660e+04 4.1677e+04
8.2195e+02 2.1910e+03 3.8652e+04 4.1665e+04
8.1869e+02 2.1898e+03 3.8644e+04 4.1653e+04
8.1545e+02 2.1886e+03 3.8637e+04 4.1641e+04
8.1225e+02 2.1874e+03 3.8629e+04 4.1629e+04
8.0908e+02 2.1863e+03 3.8621e+04 4.1616e+04
8.0594e+02 2.1851e+03 3.8613e+04 4.1604e+04
8.0283e+02 2.1840e+03 3.8606e+04 4.1592e+04
7.9976e+02 2.1828e+03 3.8598e+04 4.1580e+04
7.9671e+02 2.1817e+03 3.8590e+04 4.1568e+04
7.9370e+02 2.1805e+03 3.8582e+04 4.1556e+04
7.9072e+02 2.1794e+03 3.8574e+04 4.1545e+04
7.8776e+02 2.1783e+03 3.8567e+04 4.1533e+04
7.8484e+02 2.1772e+03 3.8559e+04 4.1521e+04
7.8195e+02 2.1760e+03 3.8551e+04 4.1509e+04
7.7908e+02 2.1749e+03 3.8543e+04 4.1497e+04
7.7625e+02 2.1738e+03 3.8535e+04 4.1485e+04
7.7344e+02 2.1727e+03 3.8527e+04 4.1473e+04
7.7066e+02 2.1716e+03 3.8519e+04 4.1462e+04
7.6791e+02 2.1705e+03 3.8511e+04 4.1450e+04
7.6518e+02 2.1694e+03 3.8503e+04 4.1438e+04
7.6249e+02 2.1683e+03 3.8495e+04 4.1426e+04
7.5982e+02 2.1672e+03 3.8487e+04 4.1414e+04
7.5718e+02 2.1661e+03 3.8479e+04 4.1403e+04
7.5457e+02 2.1650e+03 3.8471e+04 4.1391e+04
7.5198e+02 2.1640e+03 3.8463e+04 4.1379e+04
7.4942e+02 2.1629e+03 3.8455e+04 4.1368e+04
7.4689e+02 2.1618e+03 3.8447e+04 4.1356e+04
7.4438e+02 2.1607e+03 3.8439e+04 4.1344e+04
7.4190e+02 2.1597e+03 3.8431e+04 4.1333e+04
7.3944e+02 2.1586e+03 3.8423e+04 4.1321e+04
7.3701e+02 2.1575e+03 3.8415e+04 4.1309e+04
7.3460e+02 2.1565e+03 3.8407e+04 4.1298e+04
7.3222e+02 2.1554e+03 3.8398e+04 4.1286e+04
7.2987e+02 2.1544e+03 3.8390e+04 4.1275e+04
7.2754e+02 2.1533e+03 3.8382e+04 4.1263e+04
7.2523e+02 2.1523e+03 3.8374e+04 4.1251e+04
7.2295e+02 2.1512e+03 3.8366e+04 4.1240e+04
7.2069e+02 2.1502e+03 3.8357e+04 4.1228e+04
7.1845e+02 2.1491e+03 3.8349e+04 4.1217e+04
7.1623e+02 2.1481e+03 3.8341e+04 4.1205e+04
7.1404e+02 2.1471e+03 3.8333e+04 4.1194e+04
7.1187e+02 2.1460e+03 3.8324e+04 4.1182e+04
7.0974e+02 2.1450e+03 3.8316e+04 4.1171e+04
7.0764e+02 2.1440e+03 3.8308e+04 4.1159e+04
7.0556e+02 2.1430e+03 3.8299e+04 4.1148e+04
7.0351e+02 2.1419e+03 3.8291e+04 4.1137e+04
7.0148e+02 2.1409e+03 3.8283e+04 4.1125e+04
6.9947e+02 2.1399e+03 3.8274e+04 4.1114e+04
6.9747e+02 2.1389e+03 3.8266e+04 4.1102e+04
6.9550e+02 2.1379e+03 3.8258e+04 4.1091e+04
6.9354e+02 2.1369e+03 3.8249e+04 4.1080e+04
6.9161e+02 2.1359e+03 3.8241e+04 4.1068e+04
6.8969e+02 2.1349e+03 3.8232e+04 4.1057e+04
6.8778e+02 2.1339e+03 3.8224e+04 4.1045e+04
6.8590e+02 2.1329e+03 3.8215e+04 4.1034e+04
6.8403e+02 2.1319e+03 3.8207e+04 4.1023e+04
6.8218e+02 2.1309e+03 3.8198e+04 4.1011e+04
6.8035e+02 2.1299e+03 3.8190e+04 4.1000e+04
6.7853e+02 2.1289e+03 3.8181e+04 4.0988e+04
6.7673e+02 2.1279e+03 3.8172e+04 4.0977e+04
6.7495e+02 2.1269e+03 3.8164e+04 4.0966e+04
6.7318e+02 2.1259e+03 3.8155e+04 4.0954e+04
6.7143e+02 2.1250e+03 3.8147e+04 4.0943e+04
6.6969e+02 2.1240e+03 3.8138e+04 4.0932e+04
6.6797e+02 2.1230e+03 3.8129e+04 4.0920e+04
6.6626e+02 2.1220e+03 3.8121e+04 4.0909e+04
6.6457e+02 2.1211e+03 3.8112e+04 4.0898e+04
6.6290e+02 2.1201e+03 3.8103e+04 4.0886e+04
6.6124e+02 2.1191e+03 3.8095e+04 4.0875e+04
6.5959e+02 2.1182e+03 3.8086e+04 4.0864e+04
6.5796e+02 2.1172e+03 3.8077e+04 4.0852e+04
6.5635e+02 2.1163e+03 3.8068e+04 4.0841e+04
6.5475e+02 2.1153e+03 3.8059e+04 4.0830e+04
6.5316e+02 2.1143e+03 3.8051e+04 4.0818e+04
6.5158e+02 2.1134e+03 3.8042e+04 4.0807e+04
6.5002e+02 2.1124e+03 3.8033e+04 4.0795e+04
6.4848e+02 2.1115e+03 3.8024e+04 4.0784e+04
6.4695e+02 2.1105e+03 3.8015e+04 4.0773e+04
6.4543e+02 2.1096e+03 3.8006e+04 4.0761e+04
6.4392e+02 2.1087e+03 3.7997e+04 4.0750e+04
6.4243e+02 2.1077e+03 3.7989e+04 4.0739e+04
6.4095e+02 2.1068e+03 3.7980e+04 4.0727e+04
6.3948e+02 2.1059e+03 3.7971e+04 4.0716e+04
6.3802e+02 2.1049e+03 3.7962e+04 4.0705e+04
6.3658e+02 2.1040e+03 3.7953e+04 4.0693e+04
6.3515e+02 2.1031e+03 3.7944e+04 4.0682e+04
6.3373e+02 2.1021e+03 3.7935e+04 4.0671e+04
6.3233e+02 2.1012e+03 3.7926e+04 4.0659e+04
6.3093e+02 2.1003e+03 3.7917e+04 4.0648e+04
6.2955e+02 2.0994e+03 3.7908e+04 4.0637e+04
6.2818e+02 2.0985e+03 3.7898e+04 4.0625e+04
6.2682e+02 2.0976e+03 3.7889e+04 4.0614e+04
6.2547e+02 2.0966e+03 3.7880e+04 4.0602e+04
6.2414e+02 2.0957e+03 3.7871e+04 4.0591e+04
6.2281e+02 2.0948e+03 3.7862e+04 4.0580e+04
6.2150e+02 2.0939e+03 3.7853e+04 4.0568e+04
6.2020e+02 2.0930e+03 3.7844e+04 4.0557e+04
6.1890e+02 2.0921e+03 3.7834e+04 4.0545e+04
6.1762e+02 2.0912e+03 3.7825e+04 4.0534e+04
6.1635e+02 2.0903e+03 3.7816e+04 4.0523e+04
6.1509e+02 2.0894e+03 3.7807e+04 4.0511e+04
6.1384e+02 2.0885e+03 3.7797e+04 4.0500e+04
6.1260e+02 2.0876e+03 3.7788e+04 4.0488e+04
6.1137e+02 2.0867e+03 3.7779e+04 4.0477e+04
6.1016e+02 2.0858e+03 3.7770e+04 4.0466e+04
6.0895e+02 2.0849e+03 3.7760e+04 4.0454e+04
6.0775e+02 2.0841e+03 3.7751e+04 4.0443e+04
6.0656e+02 2.0832e+03 3.7742e+04 4.0431e+04
6.0538e+02 2.0823e+03 3.7732e+04 4.0420e+04
6.0421e+02 2.0814e+03 3.7723e+04 4.0408e+04
6.0305e+02 2.0805e+03 3.7713e+04 4.0397e+04
6.0190e+02 2.0797e+03 3.7704e+04 4.0385e+04
6.0076e+02 2.0788e+03 3.7694e+04 4.0374e+04
5.9963e+02 2.0779e+03 3.7685e+04 4.0362e+04
5.9850e+02 2.0770e+03 3.7675e+04 4.0351e+04
5.9739e+02 2.0762e+03 3.7666e+04 4.0340e+04
5.9628e+02 2.0753e+03 3.7656e+04 4.0328e+04
5.9518e+02 2.0744e+03 3.7647e+04 4.0317e+04
5.9409e+02 2.0736e+03 3.7637e+04 4.0305e+04
5.9301e+02 2.0727e+03 3.7628e+04 4.0293e+04
5.9194e+02 2.0718e+03 3.7618e+04 4.0282e+04
5.9087e+02 2.0710e+03 3.7609e+04 4.0270e+04
5.8982e+02 2.0701e+03 3.7599e+04 4.0259e+04
5.8877e+02 2.0693e+03 3.7589e+04 4.0247e+04
5.8773e+02 2.0684e+03 3.7580e+04 4.0236e+04
5.8669e+02 2.0676e+03 3.7570e+04 4.0224e+04
5.8567e+02 2.0667e+03 3.7560e+04 4.0213e+04
5.8465e+02 2.0659e+03 3.7551e+04 4.0201e+04
5.8365e+02 2.0650e+03 3.7541e+04 4.0189e+04
5.8264e+02 2.0642e+03 3.7531e+04 4.0178e+04
5.8165e+02 2.0633e+03 3.7521e+04 4.0166e+04
5.8066e+02 2.0625e+03 3.7512e+04 4.0155e+04
5.7969e+02 2.0616e+03 3.7502e+04 4.0143e+04
5.7871e+02 2.0608e+03 3.7492e+04 4.0131e+04
5.7775e+02 2.0600e+03 3.7482e+04 4.0120e+04
5.7679e+02 2.0591e+03 3.7472e+04 4.0108e+04
5.7584e+02 2.0583e+03 3.7462e+04 4.0096e+04
5.7490e+02 2.0575e+03 3.7452e+04 4.0085e+04
5.7397e+02 2.0566e+03 3.7443e+04 4.0073e+04
5.7304e+02 2.0558e+03 3.7433e+04 4.0061e+04
5.7211e+02 2.0550e+03 3.7423e+04 4.0050e+04
5.7120e+02 2.0541e+03 3.7413e+04 4.0038e+04
5.7029e+02 2.0533e+03 3.7403e+04 4.0026e+04
5.6939e+02 2.0525e+03 3.7393e+04 4.0015e+04
5.6850e+02 2.0517e+03 3.7383e+04 4.0003e+04
5.6761e+02 2.0509e+03 3.7373e+04 3.9991e+04
5.6673e+02 2.0500e+03 3.7363e+04 3.9979e+04
5.6585e+02 2.0492e+03 3.7353e+04 3.9968e+04
5.6498e+02 2.0484e+03 3.7342e+04 3.9956e+04
5.6412e+02 2.0476e+03 3.7332e+04 3.9944e+04
5.6326e+02 2.0468e+03 3.7322e+04 3.9932e+04
5.6241e+02 2.0460e+03 3.7312e+04 3.9920e+04
5.6157e+02 2.0451e+03 3.7302e+04 3.9909e+04
5.6073e+02 2.0443e+03 3.7292e+04 3.9897e+04
5.5990e+02 2.0435e+03 3.7282e+04 3.9885e+04
5.5908e+02 2.0427e+03 3.7271e+04 3.9873e+04
5.5826e+02 2.0419e+03 3.7261e+04 3.9861e+04
5.5744e+02 2.0411e+03 3.7251e+04 3.9849e+04
5.5664e+02 2.0403e+03 3.7241e+04 3.9838e+04
5.5583e+02 2.0395e+03 3.7230e+04 3.9826e+04
5.5504e+02 2.0387e+03 3.7220e+04 3.9814e+04
5.5425e+02 2.0379e+03 3.7210e+04 3.9802e+04
5.5346e+02 2.0371e+03 3.7199e+04 3.9790e+04
5.5268e+02 2.0363e+03 3.7189e+04 3.9778e+04
5.5191e+02 2.0355e+03 3.7179e+04 3.9766e+04
5.5114e+02 2.0348e+03 3.7168e+04 3.9754e+04
5.5038e+02 2.0340e+03 3.7158e+04 3.9742e+04
5.4963e+02 2.0332e+03 3.7147e+04 3.9730e+04
5.4887e+02 2.0324e+03 3.7137e+04 3.9718e+04
5.4813e+02 2.0316e+03 3.7126e+04 3.9706e+04
5.4739e+02 2.0308e+03 3.7116e+04 3.9694e+04
5.4665e+02 2.0301e+03 3.7105e+04 3.9682e+04
5.4592e+02 2.0293e+03 3.7095e+04 3.9670e+04
5.4520e+02 2.0285e+03 3.7084e+04 3.9658e+04
5.4448e+02 2.0277e+03 3.7074e+04 3.9646e+04
5.4376e+02 2.0269e+03 3.7063e+04 3.9634e+04
5.4305e+02 2.0262e+03 3.7053e+04 3.9622e+04
5.4235e+02 2.0254e+03 3.7042e+04 3.9610e+04
5.4165e+02 2.0246e+03 3.7031e+04 3.9598e+04
5.4095e+02 2.0239e+03 3.7021e+04 3.9586e+04
5.4026e+02 2.0231e+03 3.7010e+04 3.9573e+04
5.3958e+02 2.0223e+03 3.6999e+04 3.9561e+04
5.3890e+02 2.0216e+03 3.6989e+04 3.9549e+04
5.3822e+02 2.0208e+03 3.6978e+04 3.9537e+04
5.3755e+02 2.0200e+03 3.6967e+04 3.9525e+04
5.3688e+02 2.0193e+03 3.6956e+04 3.9513e+04
5.3622e+02 2.0185e+03 3.6946e+04 3.9500e+04
5.3556e+02 2.0177e+03 3.6935e+04 3.9488e+04
5.3491e+02 2.0170e+03 3.6924e+04 3.9476e+04
5.3426e+02 2.0162e+03 3.6913e+04 3.9464e+04
5.3362e+02 2.0155e+03 3.6902e+04 3.9451e+04
5.3298e+02 2.0147e+03 3.6892e+04 3.9439e+04
5.3234e+02 2.0140e+03 3.6881e+04 3.9427e+04
5.3171e+02 2.0132e+03 3.6870e+04 3.9415e+04
5.3108e+02 2.0125e+03 3.6859e+04 3.9402e+04
5.3046e+02 2.0117e+03 3.6848e+04 3.9390e+04
5.2984e+02 2.0110e+03 3.6837e+04 3.9378e+04
5.2923e+02 2.0102e+03 3.6826e+04 3.9365e+04
5.2862e+02 2.0095e+03 3.6815e+04 3.9353e+04
5.2802e+02 2.0087e+03 3.6804e+04 3.9341e+04
5.2742e+02 2.0080e+03 3.6793e+04 3.9328e+04
5.2682e+02 2.0072e+03 3.6782e+04 3.9316e+04
5.2623e+02 2.0065e+03 3.6771e+04 3.9303e+04
5.2564e+02 2.0057e+03 3.6760e+04 3.9291e+04
5.2506e+02 2.0050e+03 3.6748e+04 3.9279e+04
5.2448e+02 2.0043e+03 3.6737e+04 3.9266e+04
5.2390e+02 2.0035e+03 3.6726e+04 3.9254e+04
5.2333e+02 2.0028e+03 3.6715e+04 3.9241e+04
5.2276e+02 2.0021e+03 3.6704e+04 3.9229e+04
5.2219e+02 2.0013e+03 3.6693e+04 3.9216e+04
5.2163e+02 2.0006e+03 3.6681e+04 3.9204e+04
5.2107e+02 1.9999e+03 3.6670e+04 3.9191e+04
5.2051e+02 1.9991e+03 3.6659e+04 3.9178e+04
5.1996e+02 1.9984e+03 3.6648e+04 3.9166e+04
5.1941e+02 1.9977e+03 3.6636e+04 3.9153e+04
5.1886e+02 1.9970e+03 3.6625e+04 3.9141e+04
5.1832e+02 1.9962e+03 3.6614e+04 3.9128e+04
5.1778e+02 1.9955e+03 3.6602e+04 3.9115e+04
5.1724e+02 1.9948e+03 3.6591e+04 3.9103e+04
5.1671e+02 1.9941e+03 3.6579e+04 3.9090e+04
5.1617e+02 1.9934e+03 3.6568e+04 3.9077e+04
5.1565e+02 1.9926e+03 3.6557e+04 3.9065e+04
5.1512e+02 1.9919e+03 3.6545e+04 3.9052e+04
5.1460e+02 1.9912e+03 3.6534e+04 3.9039e+04
5.1408e+02 1.9905e+03 3.6522e+04 3.9027e+04
5.1357e+02 1.9898e+03 3.6511e+04 3.9014e+04
5.1305e+02 1.9891e+03 3.6499e+04 3.9001e+04
5.1254e+02 1.9884e+03 3.6487e+04 3.8988e+04
5.1204e+02 1.9877e+03 3.6476e+04 3.8976e+04
5.1153e+02 1.9870e+03 3.6464e+04 3.8963e+04
5.1103e+02 1.9863e+03 3.6453e+04 3.8950e+04
5.1053e+02 1.9856e+03 3.6441e+04 3.8937e+04
5.1004e+02 1.9849e+03 3.6429e+04 3.8924e+04
5.0954e+02 1.9842e+03 3.6418e+04 3.8911e+04
5.0905e+02 1.9835e+03 3.6406e+04 3.8898e+04
5.0856e+02 1.9828e+03 3.6394e+04 3.8886e+04
5.0808e+02 1.9821e+03 3.6382e+04 3.8873e+04
5.0760e+02 1.9814e+03 3.6371e+04 3.8860e+04
5.0712e+02 1.9807e+03 3.6359e+04 3.8847e+04
5.0664e+02 1.9800e+03 3.6347e+04 3.8834e+04
5.0616e+02 1.9793e+03 3.6335e+04 3.8821e+04
5.0569e+02 1.9786e+03 3.6323e+04 3.8808e+04
5.0522e+02 1.9779e+03 3.6312e+04 3.8795e+04
5.0476e+02 1.9772e+03 3.6300e+04 3.8782e+04
5.0429e+02 1.9765e+03 3.6288e+04 3.8769e+04
5.0383e+02 1.9759e+03 3.6276e+04 3.8756e+04
5.0337e+02 1.9752e+03 3.6264e+04 3.8743e+04
5.0291e+02 1.9745e+03 3.6252e+04 3.8729e+04
5.0246e+02 1.9738e+03 3.6240e+04 3.8716e+04
5.0200e+02 1.9731e+03 3.6228e+04 3.8703e+04
5.0155e+02 1.9725e+03 3.6216e+04 3.8690e+04
5.0110e+02 1.9718e+03 3.6204e+04 3.8677e+04
5.0066e+02 1.9711e+03 3.6192e+04 3.8664e+04
5.0021e+02 1.9704e+03 3.6180e+04 3.8650e+04
4.9977e+02 1.9697e+03 3.6168e+04 3.8637e+04
4.9933e+02 1.9691e+03 3.6156e+04 3.8624e+04
4.9890e+02 1.9684e+03 3.6143e+04 3.8611e+04
4.9846e+02 1.9677e+03 3.6131e+04 3.8597e+04
4.9803e+02 1.9671e+03 3.6119e+04 3.8584e+04
4.9760e+02 1.9664e+03 3.6107e+04 3.8571e+04
4.9717e+02 1.9657e+03 3.6095e+04 3.8558e+04
4.9674e+02 1.9651e+03 3.6082e+04 3.8544e+04
4.9632e+02 1.9644e+03 3.6070e+04 3.8531e+04
4.9589e+02 1.9637e+03 3.6058e+04 3.8517e+04
4.9547e+02 1.9631e+03 3.6046e+04 3.8504e+04
4.9505e+02 1.9624e+03 3.6033e+04 3.8491e+04
4.9464e+02 1.9618e+03 3.6021e+04 3.8477e+04
4.9422e+02 1.9611e+03 3.6008e+04 3.8464e+04
4.9381e+02 1.9605e+03 3.5996e+04 3.8450e+04
4.9340e+02 1.9598e+03 3.5984e+04 3.8437e+04
4.9299e+02 1.9592e+03 3.5971e+04 3.8423e+04
4.9258e+02 1.9585e+03 3.5959e+04 3.8410e+04
4.9217e+02 1.9579e+03 3.5946e+04 3.8396e+04
4.9177e+02 1.9572e+03 3.5934e+04 3.8383e+04
4.9137e+02 1.9566e+03 3.5921e+04 3.8369e+04
4.9097e+02 1.9559e+03 3.5909e+04 3.8356e+04
4.9057e+02 1.9553e+03 3.5896e+04 3.8342e+04
4.9018e+02 1.9546e+03 3.5884e+04 3.8328e+04
4.8978e+02 1.9540e+03 3.5871e+04 3.8315e+04
4.8939e+02 1.9534e+03 3.5858e+04 3.8301e+04
4.8900e+02 1.9527e+03 3.5846e+04 3.8287e+04
4.8861e+02 1.9521e+03 3.5833e+04 3.8274e+04
4.8823e+02 1.9515e+03 3.5820e+04 3.8260e+04
4.8784e+02 1.9508e+03 3.5808e+04 3.8246e+04
4.8746e+02 1.9502e+03 3.5795e+04 3.8233e+04
4.8708e+02 1.9496e+03 3.5782e+04 3.8219e+04
4.8670e+02 1.9489e+03 3.5769e+04 3.8205e+04
4.8632e+02 1.9483e+03 3.5757e+04 3.8191e+04
4.8594e+02 1.9477e+03 3.5744e+04 3.8177e+04
4.8557e+02 1.9471e+03 3.5731e+04 3.8163e+04
4.8519e+02 1.9464e+03 3.5718e+04 3.8150e+04
4.8482e+02 1.9458e+03 3.5705e+04 3.8136e+04
4.8445e+02 1.9452e+03 3.5692e+04 3.8122e+04
4.8409e+02 1.9446e+03 3.5679e+04 3.8108e+04
4.8372e+02 1.9440e+03 3.5666e+04 3.8094e+04
4.8336e+02 1.9433e+03 3.5653e+04 3.8080e+04
4.8299e+02 1.9427e+03 3.5640e+04 3.8066e+04
4.8263e+02 1.9421e+03 3.5627e+04 3.8052e+04
4.8227e+02 1.9415e+03 3.5614e+04 3.8038e+04
4.8191e+02 1.9409e+03 3.5601e+04 3.8024e+04
4.8156e+02 1.9403e+03 3.5588e+04 3.8010e+04
4.8120e+02 1.9397e+03 3.5575e+04 3.7996e+04
4.8085e+02 1.9391e+03 3.5562e+04 3.7982e+04
4.8050e+02 1.9385e+03 3.5549e+04 3.7968e+04
4.8014e+02 1.9378e+03 3.5536e+04 3.7954e+04
4.7980e+02 1.9372e+03 3.5522e+04 3.7939e+04
4.7945e+02 1.9366e+03 3.5509e+04 3.7925e+04
4.7910e+02 1.9360e+03 3.5496e+04 3.7911e+04
4.7876e+02 1.9354e+03 3.5483e+04 3.7897e+04
4.7841e+02 1.9348e+03 3.5469e+04 3.7883e+04
4.7807e+02 1.9342e+03 3.5456e+04 3.7868e+04
4.7773e+02 1.9337e+03 3.5443e+04 3.7854e+04
4.7739e+02 1.9331e+03 3.5429e+04 3.7840e+04
4.7706e+02 1.9325e+03 3.5416e+04 3.7826e+04
4.7672e+02 1.9319e+03 3.5403e+04 3.7811e+04
4.7639e+02 1.9313e+03 3.5389e+04 3.7797e+04
4.7605e+02 1.9307e+03 3.5376e+04 3.7783e+04
4.7572e+02 1.9301e+03 3.5362e+04 3.7768e+04
4.7539e+02 1.9295e+03 3.5349e+04 3.7754e+04
4.7506e+02 1.9289e+03 3.5335e+04 3.7739e+04
4.7474e+02 1.9284e+03 3.5322e+04 3.7725e+04
4.7441e+02 1.9278e+03 3.5308e+04 3.7710e+04
4.7408e+02 1.9272e+03 3.5295e+04 3.7696e+04
4.7376e+02 1.9266e+03 3.5281e+04 3.7681e+04
4.7344e+02 1.9261e+03 3.5267e+04 3.7667e+04
4.7312e+02 1.9255e+03 3.5254e+04 3.7652e+04
4.7280e+02 1.9249e+03 3.5240e+04 3.7638e+04
4.7248e+02 1.9243e+03 3.5226e+04 3.7623e+04
4.7216e+02 1.9238e+03 3.5213e+04 3.7609e+04
4.7185e+02 1.9232e+03 3.5199e+04 3.7594e+04
4.7153e+02 1.9226e+03 3.5185e+04 3.7579e+04
4.7122e+02 1.9221e+03 3.5171e+04 3.7565e+04
4.7091e+02 1.9215e+03 3.5158e+04 3.7550e+04
4.7060e+02 1.9209e+03 3.5144e+04 3.7535e+04
4.7029e+02 1.9204e+03 3.5130e+04 3.7521e+04
4.6998e+02 1.9198e+03 3.5116e+04 3.7506e+04
4.6968e+02 1.9192e+03 3.5102e+04 3.7491e+04
4.6937e+02 1.9187e+03 3.5088e+04 3.7476e+04
4.6907e+02 1.9181e+03 3.5074e+04 3.7461e+04
4.6876e+02 1.9176e+03 3.5060e+04 3.7447e+04
4.6846e+02 1.9170e+03 3.5046e+04 3.7432e+04
4.6816e+02 1.9165e+03 3.5032e+04 3.7417e+04
4.6786e+02 1.9159e+03 3.5018e+04 3.7402e+04
4.6756e+02 1.9154e+03 3.5004e+04 3.7387e+04
4.6727e+02 1.9148e+03 3.4990e+04 3.7372e+04
4.6697e+02 1.9143e+03 3.4976e+04 3.7357e+04
4.6668e+02 1.9137e+03 3.4962e+04 3.7342e+04
4.6638e+02 1.9132e+03 3.4948e+04 3.7327e+04
4.6609e+02 1.9126e+03 3.4934e+04 3.7312e+04
4.6580e+02 1.9121e+03 3.4919e+04 3.7297e+04
4.6551e+02 1.9116e+03 3.4905e+04 3.7282e+04
4.6522e+02 1.9110e+03 3.4891e+04 3.7267e+04
4.6493e+02 1.9105e+03 3.4877e+04 3.7252e+04
4.6465e+02 1.9099e+03 3.4862e+04 3.7237e+04
4.6436e+02 1.9094e+03 3.4848e+04 3.7222e+04
4.6408e+02 1.9089e+03 3.4834e+04 3.7207e+04
4.6379e+02 1.9084e+03 3.4819e+04 3.7191e+04
4.6351e+02 1.9078e+03 3.4805e+04 3.7176e+04
4.6323e+02 1.9073e+03 3.4790e+04 3.7161e+04
4.6295e+02 1.9068e+03 3.4776e+04 3.7146e+04
4.6267e+02 1.9062e+03 3.4762e+04 3.7130e+04
4.6239e+02 1.9057e+03 3.4747e+04 3.7115e+04
4.6212e+02 1.9052e+03 3.4733e+04 3.7100e+04
4.6184e+02 1.9047e+03 3.4718e+04 3.7085e+04
4.6157e+02 1.9042e+03 3.4703e+04 3.7069e+04
4.6129e+02 1.9036e+03 3.4689e+04 3.7054e+04
4.6102e+02 1.9031e+03 3.4674e+04 3.7038e+04
4.6075e+02 1.9026e+03 3.4660e+04 3.7023e+04
4.6048e+02 1.9021e+03 3.4645e+04 3.7008e+04
4.6021e+02 1.9016e+03 3.4630e+04 3.6992e+04
4.5994e+02 1.9011e+03 3.4616e+04 3.6977e+04
4.5967e+02 1.9006e+03 3.4601e+04 3.6961e+04
4.5940e+02 1.9001e+03 3.4586e+04 3.6946e+04
4.5914e+02 1.8995e+03 3.4571e+04 3.6930e+04
4.5887e+02 1.8990e+03 3.4557e+04 3.6914e+04
4.5861e+02 1.8985e+03 3.4542e+04 3.6899e+04
4.5835e+02 1.8980e+03 3.4527e+04 3.6883e+04
4.5809e+02 1.8975e+03 3.4512e+04 3.6868e+04
4.5783e+02 1.8970e+03 3.4497e+04 3.6852e+04
4.5757e+02 1.8965e+03 3.4482e+04 3.6836e+04
4.5731e+02 1.8960e+03 3.4467e+04 3.6821e+04
4.5705e+02 1.8955e+03 3.4452e+04 3.6805e+04
4.5679e+02 1.8950e+03 3.4437e+04 3.6789e+04
4.5654e+02 1.8945e+03 3.4422e+04 3.6773e+04
4.5628e+02 1.8941e+03 3.4407e+04 3.6758e+04
4.5603e+02 1.8936e+03 3.4392e+04 3.6742e+04
4.5577e+02 1.8931e+03 3.4377e+04 3.6726e+04
4.5552e+02 1.8926e+03 3.4362e+04 3.6710e+04
4.5527e+02 1.8921e+03 3.4347e+04 3.6694e+04
4.5502e+02 1.8916e+03 3.4332e+04 3.6678e+04
4.5477e+02 1.8911e+03 3.4316e+04 3.6662e+04
4.5452e+02 1.8906e+03 3.4301e+04 3.6646e+04
4.5427e+02 1.8902e+03 3.4286e+04 3.6630e+04
4.5403e+02 1.8897e+03 3.4271e+04 3.6614e+04
4.5378e+02 1.8892e+03 3.4255e+04 3.6598e+04
4.5353e+02 1.8887e+03 3.4240e+04 3.6582e+04
4.5329e+02 1.8882e+03 3.4225e+04 3.6566e+04
4.5305e+02 1.8878e+03 3.4209e+04 3.6550e+04
4.5280e+02 1.8873e+03 3.4194e+04 3.6534e+04
4.5256e+02 1.8868e+03 3.4179e+04 3.6518e+04
4.5232e+02 1.8863e+03 3.4163e+04 3.6502e+04
4.5208e+02 1.8859e+03 3.4148e+04 3.6486e+04
4.5184e+02 1.8854e+03 3.4132e+04 3.6469e+04
4.5160e+02 1.8849e+03 3.4117e+04 3.6453e+04
4.5137e+02 1.8845e+03 3.4101e+04 3.6437e+04
4.5113e+02 1.8840e+03 3.4085e+04 3.6421e+04
4.5089e+02 1.8835e+03 3.4070e+04 3.6404e+04
4.5066e+02 1.8831e+03 3.4054e+04 3.6388e+04
4.5043e+02 1.8826e+03 3.4039e+04 3.6372e+04
4.5019e+02 1.8821e+03 3.4023e+04 3.6355e+04
4.4996e+02 1.8817e+03 3.4007e+04 3.6339e+04
4.4973e+02 1.8812e+03 3.3991e+04 3.6322e+04
4.4950e+02 1.8808e+03 3.3976e+04 3.6306e+04
4.4927e+02 1.8803e+03 3.3960e+04 3.6289e+04
4.4904e+02 1.8799e+03 3.3944e+04 3.6273e+04
4.4881e+02 1.8794e+03 3.3928e+04 3.6256e+04
4.4858e+02 1.8790e+03 3.3912e+04 3.6240e+04
4.4835e+02 1.8785e+03 3.3896e+04 3.6223e+04
4.4813e+02 1.8781e+03 3.3881e+04 3.6207e+04
4.4790e+02 1.8776e+03 3.3865e+04 3.6190e+04
4.4768e+02 1.8772e+03 3.3849e+04 3.6173e+04
4.4745e+02 1.8767e+03 3.3833e+04 3.6157e+04
4.4723e+02 1.8763e+03 3.3817e+04 3.6140e+04
4.4701e+02 1.8758e+03 3.3801e+04 3.6123e+04
4.4679e+02 1.8754e+03 3.3784e+04 3.6107e+04
4.4657e+02 1.8749e+03 3.3768e+04 3.6090e+04
4.4635e+02 1.8745e+03 3.3752e+04 3.6073e+04
4.4613e+02 1.8741e+03 3.3736e+04 3.6056e+04
4.4591e+02 1.8736e+03 3.3720e+04 3.6039e+04
4.4569e+02 1.8732e+03 3.3704e+04 3.6023e+04
4.4547e+02 1.8727e+03 3.3687e+04 3.6006e+04
4.4526e+02 1.8723e+03 3.3671e+04 3.5989e+04
4.4504e+02 1.8719e+03 3.3655e+04 3.5972e+04
4.4483e+02 1.8714e+03 3.3639e+04 3.5955e+04
4.4461e+02 1.8710e+03 3.3622e+04 3.5938e+04
4.4440e+02 1.8706e+03 3.3606e+04 3.5921e+04
4.4419e+02 1.8702e+03 3.3589e+04 3.5904e+04
4.4397e+02 1.8697e+03 3.3573e+04 3.5887e+04
4.4376e+02 1.8693e+03 3.3557e+04 3.5870e+04
4.4355e+02 1.8689e+03 3.3540e+04 3.5853e+04
4.4334e+02 1.8685e+03 3.3524e+04 3.5835e+04
4.4313e+02 1.8680e+03 3.3507e+04 3.5818e+04
4.4292e+02 1.8676e+03 3.3491e+04 3.5801e+04
4.4272e+02 1.8672e+03 3.3474e+04 3.5784e+04
4.4251e+02 1.8668e+03 3.3457e+04 3.5767e+04
4.4230e+02 1.8663e+03 3.3441e+04 3.5749e+04
4.4210e+02 1.8659e+03 3.3424e+04 3.5732e+04
4.4189e+02 1.8655e+03 3.3407e+04 3.5715e+04
4.4169e+02 1.8651e+03 3.3391e+04 3.5697e+04
4.4148e+02 1.8647e+03 3.3374e+04 3.5680e+04
4.4128e+02 1.8643e+03 3.3357e+04 3.5663e+04
4.4108e+02 1.8639e+03 3.3340e+04 3.5645e+04
4.4088e+02 1.8634e+03 3.3323e+04 3.5628e+04
4.4067e+02 1.8630e+03 3.3307e+04 3.5610e+04
4.4047e+02 1.8626e+03 3.3290e+04 3.5593e+04
4.4027e+02 1.8622e+03 3.3273e+04 3.5575e+04
4.4007e+02 1.8618e+03 3.3256e+04 3.5558e+04
4.3988e+02 1.8614e+03 3.3239e+04 3.5540e+04
4.3968e+02 1.8610e+03 3.3222e+04 3.5523e+04
4.3948e+02 1.8606e+03 3.3205e+04 3.5505e+04
4.3928e+02 1.8602e+03 3.3188e+04 3.5487e+04
4.3909e+02 1.8598e+03 3.3171e+04 3.5470e+04
4.3889e+02 1.8594e+03 3.3154e+04 3.5452e+04
4.3870e+02 1.8590e+03 3.3137e+04 3.5434e+04
4.3850e+02 1.8586e+03 3.3119e+04 3.5417e+04
4.3831e+02 1.8582e+03 3.3102e+04 3.5399e+04
4.3812e+02 1.8578e+03 3.3085e+04 3.5381e+04
4.3792e+02 1.8574e+03 3.3068e+04 3.5363e+04
4.3773e+02 1.8570e+03 3.3051e+04 3.5345e+04
4.3754e+02 1.8566e+03 3.3033e+04 3.5327e+04
4.3735e+02 1.8562e+03 3.3016e+04 3.5310e+04
4.3716e+02 1.8558e+03 3.2999e+04 3.5292e+04
4.3697e+02 1.8554e+03 3.2981e+04 3.5274e+04
4.3678e+02 1.8550e+03 3.2964e+04 3.5256e+04
4.3659e+02 1.8546e+03 3.2947e+04 3.5238e+04
4.3641e+02 1.8543e+03 3.2929e+04 3.5220e+04
4.3622e+02 1.8539e+03 3.2912e+04 3.5202e+04
4.3603e+02 1.8535e+03 3.2894e+04 3.5184e+04
4.3585e+02 1.8531e+03 3.2877e+04 3.5165e+04
4.3566e+02 1.8527e+03 3.2859e+04 3.5147e+04
4.3548e+02 1.8523e+03 3.2841e+04 3.5129e+04
4.3529e+02 1.8519e+03 3.2824e+04 3.5111e+04
4.3511e+02 1.8516e+03 3.2806e+04 3.5093e+04
4.3493e+02 1.8512e+03 3.2788e+04 3.5075e+04
4.3475e+02 1.8508e+03 3.2771e+04 3.5056e+04
4.3456e+02 1.8504e+03 3.2753e+04 3.5038e+04
4.3438e+02 1.8500e+03 3.2735e+04 3.5020e+04
4.3420e+02 1.8497e+03 3.2718e+04 3.5001e+04
4.3402e+02 1.8493e+03 3.2700e+04 3.4983e+04
4.3384e+02 1.8489e+03 3.2682e+04 3.4965e+04
4.3366e+02 1.8486e+03 3.2664e+04 3.4946e+04
4.3349e+02 1.8482e+03 3.2646e+04 3.4928e+04
4.3331e+02 1.8478e+03 3.2628e+04 3.4909e+04
4.3313e+02 1.8474e+03 3.2610e+04 3.4891e+04
4.3295e+02 1.8471e+03 3.2592e+04 3.4872e+04
4.3278e+02 1.8467e+03 3.2574e+04 3.4854e+04
4.3260e+02 1.8463e+03 3.2556e+04 3.4835e+04
4.3243e+02 1.8460e+03 3.2538e+04 3.4817e+04
4.3225e+02 1.8456e+03 3.2520e+04 3.4798e+04
4.3208e+02 1.8452e+03 3.2502e+04 3.4779e+04
4.3191e+02 1.8449e+03 3.2484e+04 3.4761e+04
4.3173e+02 1.8445e+03 3.2466e+04 3.4742e+04
4.3156e+02 1.8442e+03 3.2447e+04 3.4723e+04
4.3139e+02 1.8438e+03 3.2429e+04 3.4704e+04
4.3122e+02 1.8434e+03 3.2411e+04 3.4686e+04
4.3105e+02 1.8431e+03 3.2393e+04 3.4667e+04
4.3088e+02 1.8427e+03 3.2374e+04 3.4648e+04
4.3071e+02 1.8424e+03 3.2356e+04 3.4629e+04
4.3054e+02 1.8420e+03 3.2337e+04 3.4610e+04
4.3037e+02 1.8416e+03 3.2319e+04 3.4591e+04
4.3020e+02 1.8413e+03 3.2301e+04 3.4572e+04
4.3004e+02 1.8409e+03 3.2282e+04 3.4553e+04
4.2987e+02 1.8406e+03 3.2264e+04 3.4534e+04
4.2970e+02 1.8402e+03 3.2245e+04 3.4515e+04
4.2954e+02 1.8399e+03 3.2227e+04 3.4496e+04
4.2937e+02 1.8395e+03 3.2208e+04 3.4477e+04
4.2921e+02 1.8392e+03 3.2189e+04 3.4458e+04
4.2904e+02 1.8388e+03 3.2171e+04 3.4439e+04
4.2888e+02 1.8385e+03 3.2152e+04 3.4419e+04
4.2872e+02 1.8381e+03 3.2133e+04 3.4400e+04
4.2855e+02 1.8378e+03 3.2115e+04 3.4381e+04
4.2839e+02 1.8374e+03 3.2096e+04 3.4362e+04
4.2823e+02 1.8371e+03 3.2077e+04 3.4342e+04
4.2807e+02 1.8368e+03 3.2058e+04 3.4323e+04
4.2790e+02 1.8364e+03 3.2039e+04 3.4304e+04
4.2774e+02 1.8361e+03 3.2020e+04 3.4284e+04
4.2758e+02 1.8357e+03 3.2001e+04 3.4265e+04
4.2742e+02 1.8354e+03 3.1983e+04 3.4245e+04
4.2726e+02 1.8350e+03 3.1964e+04 3.4226e+04
4.2711e+02 1.8347e+03 3.1945e+04 3.4206e+04
4.2695e+02 1.8344e+03 3.1926e+04 3.4187e+04
4.2679e+02 1.8340e+03 3.1906e+04 3.4167e+04
4.2663e+02 1.8337e+03 3.1887e+04 3.4148e+04
4.2648e+02 1.8333e+03 3.1868e+04 3.4128e+04
4.2632e+02 1.8330e+03 3.1849e+04 3.4108e+04
4.2616e+02 1.8327e+03 3.1830e+04 3.4089e+04
4.2601e+02 1.8323e+03 3.1811e+04 3.4069e+04
4.2585e+02 1.8320e+03 3.1791e+04 3.4049e+04
4.2570e+02 1.8317e+03 3.1772e+04 3.4029e+04
4.2554e+02 1.8313e+03 3.1753e+04 3.4010e+04
4.2539e+02 1.8310e+03 3.1733e+04 3.3990e+04
4.2524e+02 1.8307e+03 3.1714e+04 3.3970e+04
4.2508e+02 1.8303e+03 3.1695e+04 3.3950e+04
4.2493e+02 1.8300e+03 3.1675e+04 3.3930e+04
4.2478e+02 1.8297e+03 3.1656e+04 3.3910e+04
4.2463e+02 1.8293e+03 3.1636e+04 3.3890e+04
4.2448e+02 1.8290e+03 3.1617e+04 3.3870e+04
4.2433e+02 1.8287e+03 3.1597e+04 3.3850e+04
4.2418e+02 1.8284e+03 3.1578e+04 3.3830e+04
4.2403e+02 1.8280e+03 3.1558e+04 3.3810e+04
4.2388e+02 1.8277e+03 3.1538e+04 3.3790e+04
4.2373e+02 1.8274e+03 3.1519e+04 3.3770e+04
4.2358e+02 1.8270e+03 3.1499e+04 3.3750e+04
4.2343e+02 1.8267e+03 3.1479e+04 3.3729e+04
4.2329e+02 1.8264e+03 3.1459e+04 3.3709e+04
4.2314e+02 1.8261e+03 3.1440e+04 3.3689e+04
4.2299e+02 1.8257e+03 3.1420e+04 3.3668e+04
4.2285e+02 1.8254e+03 3.1400e+04 3.3648e+04
4.2270e+02 1.8251e+03 3.1380e+04 3.3628e+04
4.2255e+02 1.8248e+03 3.1360e+04 3.3607e+04
4.2241e+02 1.8245e+03 3.1340e+04 3.3587e+04
4.2227e+02 1.8241e+03 3.1320e+04 3.3567e+04
4.2212e+02 1.8238e+03 3.1300e+04 3.3546e+04
4.2198e+02 1.8235e+03 3.1280e+04 3.3526e+04
4.2183e+02 1.8232e+03 3.1260e+04 3.3505e+04
4.2169e+02 1.8229e+03 3.1240e+04 3.3485e+04
4.2155e+02 1.8226e+03 3.1220e+04 3.3464e+04
4.2141e+02 1.8222e+03 3.1200e+04 3.3443e+04
4.2126e+02 1.8219e+03 3.1179e+04 3.3423e+04
4.2112e+02 1.8216e+03 3.1159e+04 3.3402e+04
4.2098e+02 1.8213e+03 3.1139e+04 3.3381e+04
4.2084e+02 1.8210e+03 3.1119e+04 3.3361e+04
4.2070e+02 1.8207e+03 3.1098e+04 3.3340e+04
4.2056e+02 1.8204e+03 3.1078e+04 3.3319e+04
4.2042e+02 1.8200e+03 3.1058e+04 3.3298e+04
4.2028e+02 1.8197e+03 3.1037e+04 3.3277e+04
4.2015e+02 1.8194e+03 3.1017e+04 3.3256e+04
4.2001e+02 1.8191e+03 3.0996e+04 3.3236e+04
4.1987e+02 1.8188e+03 3.0976e+04 3.3215e+04
4.1973e+02 1.8185e+03 3.0955e+04 3.3194e+04
4.1960e+02 1.8182e+03 3.0935e+04 3.3173e+04
4.1946e+02 1.8179e+03 3.0914e+04 3.3152e+04
4.1932e+02 1.8176e+03 3.0894e+04 3.3131e+04
4.1919e+02 1.8173e+03 3.0873e+04 3.3109e+04
4.1905e+02 1.8169e+03 3.0852e+04 3.3088e+04
4.1892e+02 1.8166e+03 3.0832e+04 3.3067e+04
4.1878e+02 1.8163e+03 3.0811e+04 3.3046e+04
4.1865e+02 1.8160e+03 3.0790e+04 3.3025e+04
4.1852e+02 1.8157e+03 3.0769e+04 3.3003e+04
4.1838e+02 1.8154e+03 3.0748e+04 3.2982e+04
4.1825e+02 1.8151e+03 3.0728e+04 3.2961e+04
4.1812e+02 1.8148e+03 3.0707e+04 3.2940e+04
4.1798e+02 1.8145e+03 3.0686e+04 3.2918e+04
4.1785e+02 1.8142e+03 3.0665e+04 3.2897e+04
4.1772e+02 1.8139e+03 3.0644e+04 3.2875e+04
4.1759e+02 1.8136e+03 3.0623e+04 3.2854e+04
4.1746e+02 1.8133e+03 3.0602e+04 3.2832e+04
4.1733e+02 1.8130e+03 3.0580e+04 3.2811e+04
4.1720e+02 1.8127e+03 3.0559e+04 3.2789e+04
4.1707e+02 1.8124e+03 3.0538e+04 3.2768e+04
4.1694e+02 1.8121e+03 3.0517e+04 3.2746e+04
4.1681e+02 1.8118e+03 3.0496e+04 3.2724e+04
4.1668e+02 1.8115e+03 3.0474e+04 3.2703e+04
4.1656e+02 1.8112e+03 3.0453e+04 3.2681e+04
4.1643e+02 1.8109e+03 3.0432e+04 3.2659e+04
4.1630e+02 1.8106e+03 3.0410e+04 3.2637e+04
4.1617e+02 1.8103e+03 3.0389e+04 3.2616e+04
4.1605e+02 1.8100e+03 3.0368e+04 3.2594e+04
4.1592e+02 1.8097e+03 3.0346e+04 3.2572e+04
4.1579e+02 1.8094e+03 3.0325e+04 3.2550e+04
4.1567e+02 1.8091e+03 3.0303e+04 3.2528e+04
4.1554e+02 1.8088e+03 3.0282e+04 3.2506e+04
4.1542e+02 1.8085e+03 3.0260e+04 3.2484e+04
4.1529e+02 1.8082e+03 3.0238e+04 3.2462e+04
4.1517e+02 1.8079e+03 3.0217e+04 3.2440e+04
4.1505e+02 1.8076e+03 3.0195e+04 3.2418e+04
4.1492e+02 1.8073e+03 3.0173e+04 3.2396e+04
4.1480e+02 1.8070e+03 3.0152e+04 3.2373e+04
4.1468e+02 1.8067e+03 3.0130e+04 3.2351e+04
4.1455e+02 1.8064e+03 3.0108e+04 3.2329e+04
4.1443e+02 1.8062e+03 3.0086e+04 3.2307e+04
4.1431e+02 1.8059e+03 3.0064e+04 3.2284e+04
4.1419e+02 1.8056e+03 3.0042e+04 3.2262e+04
4.1407e+02 1.8053e+03 3.0020e+04 3.2240e+04
4.1395e+02 1.8050e+03 2.9998e+04 3.2217e+04
4.1383e+02 1.8047e+03 2.9976e+04 3.2195e+04
4.1371e+02 1.8044e+03 2.9954e+04 3.2172e+04
4.1359e+02 1.8041e+03 2.9932e+04 3.2150e+04
4.1347e+02 1.8038e+03 2.9910e+04 3.2127e+04
4.1335e+02 1.8035e+03 2.9888e+04 3.2105e+04
4.1323e+02 1.8032e+03 2.9866e+04 3.2082e+04
4.1311e+02 1.8030e+03 2.9844e+04 3.2060e+04
4.1299e+02 1.8027e+03 2.9821e+04 3.2037e+04
4.1287e+02 1.8024e+03 2.9799e+04 3.2014e+04
4.1276e+02 1.8021e+03 2.9777e+04 3.1992e+04
4.1264e+02 1.8018e+03 2.9754e+04 3.1969e+04
4.1252e+02 1.8015e+03 2.9732e+04 3.1946e+04
4.1241e+02 1.8012e+03 2.9710e+04 3.1923e+04
4.1229e+02 1.8009e+03 2.9687e+04 3.1900e+04
4.1217e+02 1.8007e+03 2.9665e+04 3.1877e+04
4.1206e+02 1.8004e+03 2.9642e+04 3.1854e+04
4.1194e+02 1.8001e+03 2.9619e+04 3.1832e+04
4.1183e+02 1.7998e+03 2.9597e+04 3.1809e+04
4.1171e+02 1.7995e+03 2.9574e+04 3.1786e+04
4.1160e+02 1.7992e+03 2.9552e+04 3.1762e+04
4.1148e+02 1.7989e+03 2.9529e+04 3.1739e+04
4.1137e+02 1.7987e+03 2.9506e+04 3.1716e+04
4.1126e+02 1.7984e+03 2.9483e+04 3.1693e+04
4.1114e+02 1.7981e+03 2.9461e+04 3.1670e+04
4.1103e+02 1.7978e+03 2.9438e+04 3.1647e+04
4.1092e+02 1.7975e+03 2.9415e+04 3.1623e+04
4.1081e+02 1.7972e+03 2.9392e+04 3.1600e+04
4.1069e+02 1.7970e+03 2.9369e+04 3.1577e+04
4.1058e+02 1.7967e+03 2.9346e+04 3.1554e+04
4.1047e+02 1.7964e+03 2.9323e+04 3.1530e+04
4.1036e+02 1.7961e+03 2.9300e+04 3.1507e+04
4.1025e+02 1.7958e+03 2.9277e+04 3.1483e+04
4.1014e+02 1.7956e+03 2.9254e+04 3.1460e+04
4.1003e+02 1.7953e+03 2.9231e+04 3.1436e+04
4.0992e+02 1.7950e+03 2.9208e+04 3.1413e+04
4.0981e+02 1.7947e+03 2.9185e+04 3.1389e+04
4.0970e+02 1.7944e+03 2.9161e+04 3.1366e+04
4.0959e+02 1.7942e+03 2.9138e+04 3.1342e+04
4.0948e+02 1.7939e+03 2.9115e+04 3.1318e+04
4.0938e+02 1.7936e+03 2.9091e+04 3.1294e+04
4.0927e+02 1.7933e+03 2.9068e+04 3.1271e+04
4.0916e+02 1.7931e+03 2.9045e+04 3.1247e+04
4.0905e+02 1.7928e+03 2.9021e+04 3.1223e+04
4.0895e+02 1.7925e+03 2.8998e+04 3.1199e+04
4.0884e+02 1.7922e+03 2.8974e+04 3.1175e+04
4.0873e+02 1.7919e+03 2.8951e+04 3.1151e+04
4.0863e+02 1.7917e+03 2.8927e+04 3.1127e+04
4.0852e+02 1.7914e+03 2.8904e+04 3.1103e+04
4.0842e+02 1.7911e+03 2.8880e+04 3.1079e+04
4.0831e+02 1.7908e+03 2.8856e+04 3.1055e+04
4.0821e+02 1.7906e+03 2.8832e+04 3.1031e+04
4.0810e+02 1.7903e+03 2.8809e+04 3.1007e+04
4.0800e+02 1.7900e+03 2.8785e+04 3.0983e+04
4.0790e+02 1.7897e+03 2.8761e+04 3.0959e+04
4.0779e+02 1.7895e+03 2.8737e+04 3.0934e+04
4.0769e+02 1.7892e+03 2.8713e+04 3.0910e+04
4.0759e+02 1.7889e+03 2.8689e+04 3.0886e+04
4.0748e+02 1.7887e+03 2.8665e+04 3.0862e+04
4.0738e+02 1.7884e+03 2.8641e+04 3.0837e+04
4.0728e+02 1.7881e+03 2.8617e+04 3.0813e+04
4.0718e+02 1.7878e+03 2.8593e+04 3.0788e+04
4.0708e+02 1.7876e+03 2.8569e+04 3.0764e+04
4.0698e+02 1.7873e+03 2.8545e+04 3.0739e+04
4.0688e+02 1.7870e+03 2.8521e+04 3.0715e+04
4.0678e+02 1.7868e+03 2.8497e+04 3.0690e+04
4.0668e+02 1.7865e+03 2.8472e+04 3.0666e+04
4.0658e+02 1.7862e+03 2.8448e+04 3.0641e+04
4.0648e+02 1.7860e+03 2.8424e+04 3.0616e+04
4.0638e+02 1.7857e+03 2.8400e+04 3.0592e+04
4.0628e+02 1.7854e+03 2.8375e+04 3.0567e+04
4.0618e+02 1.7852e+03 2.8351e+04 3.0542e+04
4.0608e+02 1.7849e+03 2.8326e+04 3.0517e+04
4.0598e+02 1.7846e+03 2.8302e+04 3.0492e+04
4.0588e+02 1.7844e+03 2.8277e+04 3.0468e+04
4.0579e+02 1.7841e+03 2.8253e+04 3.0443e+04
4.0569e+02 1.7838e+03 2.8228e+04 3.0418e+04
4.0559e+02 1.7836e+03 2.8204e+04 3.0393e+04
4.0550e+02 1.7833e+03 2.8179e+04 3.0368e+04
4.0540e+02 1.7830e+03 2.8154e+04 3.0343e+04
4.0531e+02 1.7828e+03 2.8130e+04 3.0318e+04
4.0521e+02 1.7825e+03 2.8105e+04 3.0293e+04
4.0511e+02 1.7822e+03 2.8080e+04 3.0267e+04
4.0502e+02 1.7820e+03 2.8055e+04 3.0242e+04
4.0492e+02 1.7817e+03 2.8030e+04 3.0217e+04
4.0483e+02 1.7815e+03 2.8005e+04 3.0192e+04
4.0474e+02 1.7812e+03 2.7980e+04 3.0166e+04
4.0464e+02 1.7809e+03 2.7956e+04 3.0141e+04
4.0455e+02 1.7807e+03 2.7930e+04 3.0116e+04
4.0446e+02 1.7804e+03 2.7905e+04 3.0090e+04
4.0436e+02 1.7802e+03 2.7880e+04 3.0065e+04
4.0427e+02 1.7799e+03 2.7855e+04 3.0039e+04
4.0418e+02 1.7796e+03 2.7830e+04 3.0014e+04
4.0409e+02 1.7794e+03 2.7805e+04 2.9988e+04
4.0399e+02 1.7791e+03 2.7780e+04 2.9963e+04
4.0390e+02 1.7789e+03 2.7754e+04 2.9937e+04
4.0381e+02 1.7786e+03 2.7729e+04 2.9912e+04
4.0372e+02 1.7783e+03 2.7704e+04 2.9886e+04
4.0363e+02 1.7781e+03 2.7678e+04 2.9860e+04
4.0354e+02 1.7778e+03 2.7653e+04 2.9834e+04
4.0345e+02 1.7776e+03 2.7628e+04 2.9809e+04
4.0336e+02 1.7773e+03 2.7602e+04 2.9783e+04
4.0327e+02 1.7771e+03 2.7577e+04 2.9757e+04
4.0318e+02 1.7768e+03 2.7551e+04 2.9731e+04
4.0309e+02 1.7765e+03 2.7526e+04 2.9705e+04
4.0300e+02 1.7763e+03 2.7500e+04 2.9679e+04
4.0291e+02 1.7760e+03 2.7474e+04 2.9653e+04
4.0283e+02 1.7758e+03 2.7449e+04 2.9627e+04
4.0274e+02 1.7755e+03 2.7423e+04 2.9601e+04
4.0265e+02 1.7753e+03 2.7397e+04 2.9575e+04
4.0256e+02 1.7750e+03 2.7371e+04 2.9549e+04
4.0248e+02 1.7748e+03 2.7346e+04 2.9523e+04
4.0239e+02 1.7745e+03 2.7320e+04 2.9497e+04
4.0231e+02 1.7743e+03 2.7294e+04 2.9470e+04
4.0222e+02 1.7740e+03 2.7268e+04 2.9444e+04
4.0213e+02 1.7737e+03 2.7242e+04 2.9418e+04
4.0205e+02 1.7735e+03 2.7216e+04 2.9392e+04
4.0196e+02 1.7732e+03 2.7190e+04 2.9365e+04
4.0188e+02 1.7730e+03 2.7164e+04 2.9339e+04
4.0180e+02 1.7727e+03 2.7138e+04 2.9312e+04
4.0171e+02 1.7725e+03 2.7112e+04 2.9286e+04
4.0163e+02 1.7722e+03 2.7085e+04 2.9259e+04
4.0154e+02 1.7720e+03 2.7059e+04 2.9233e+04
4.0146e+02 1.7717e+03 2.7033e+04 2.9206e+04
4.0138e+02 1.7715e+03 2.7007e+04 2.9179e+04
4.0130e+02 1.7712e+03 2.6980e+04 2.9153e+04
4.0121e+02 1.7710e+03 2.6954e+04 2.9126e+04
4.0113e+02 1.7707e+03 2.6928e+04 2.9099e+04
4.0105e+02 1.7705e+03 2.6901e+04 2.9073e+04
4.0097e+02 1.7702e+03 2.6875e+04 2.9046e+04
4.0089e+02 1.7700e+03 2.6848e+04 2.9019e+04
4.0081e+02 1.7698e+03 2.6822e+04 2.8992e+04
4.0073e+02 1.7695e+03 2.6795e+04 2.8965e+04
4.0065e+02 1.7693e+03 2.6768e+04 2.8938e+04
4.0057e+02 1.7690e+03 2.6742e+04 2.8911e+04
4.0049e+02 1.7688e+03 2.6715e+04 2.8884e+04
4.0041e+02 1.7685e+03 2.6688e+04 2.8857e+04
4.0033e+02 1.7683e+03 2.6662e+04 2.8830e+04
4.0025e+02 1.7680e+03 2.6635e+04 2.8803e+04
4.0017e+02 1.7678e+03 2.6608e+04 2.8776e+04
4.0009e+02 1.7675e+03 2.6581e+04 2.8749e+04
4.0001e+02 1.7673e+03 2.6554e+04 2.8721e+04
3.9994e+02 1.7670e+03 2.6527e+04 2.8694e+04
3.9986e+02 1.7668e+03 2.6500e+04 2.8667e+04
3.9978e+02 1.7666e+03 2.6473e+04 2.8640e+04
3.9970e+02 1.7663e+03 2.6446e+04 2.8612e+04
3.9963e+02 1.7661e+03 2.6419e+04 2.8585e+04
3.9955e+02 1.7658e+03 2.6392e+04 2.8557e+04
3.9947e+02 1.7656e+03 2.6365e+04 2.8530e+04
3.9940e+02 1.7653e+03 2.6338e+04 2.8502e+04
3.9932e+02 1.7651e+03 2.6311e+04 2.8475e+04
3.9925e+02 1.7649e+03 2.6283e+04 2.8447e+04
3.9917e+02 1.7646e+03 2.6256e+04 2.8420e+04
3.9910e+02 1.7644e+03 2.6229e+04 2.8392e+04
3.9902e+02 1.7641e+03 2.6201e+04 2.8364e+04
3.9895e+02 1.7639e+03 2.6174e+04 2.8337e+04
3.9887e+02 1.7636e+03 2.6147e+04 2.8309e+04
3.9880e+02 1.7634e+03 2.6119e+04 2.8281e+04
3.9873e+02 1.7632e+03 2.6092e+04 2.8254e+04
3.9865e+02 1.7629e+03 2.6064e+04 2.8226e+04
3.9858e+02 1.7627e+03 2.6037e+04 2.8198e+04
3.9851e+02 1.7624e+03 2.6009e+04 2.8170e+04
3.9843e+02 1.7622e+03 2.5981e+04 2.8142e+04
3.9836e+02 1.7620e+03 2.5954e+04 2.8114e+04
3.9829e+02 1.7617e+03 2.5926e+04 2.8086e+04
3.9822e+02 1.7615e+03 2.5898e+04 2.8058e+04
3.9815e+02 1.7612e+03 2.5871e+04 2.8030e+04
3.9807e+02 1.7610e+03 2.5843e+04 2.8002e+04
3.9800e+02 1.7608e+03 2.5815e+04 2.7974e+04
3.9793e+02 1.7605e+03 2.5787e+04 2.7946e+04
3.9786e+02 1.7603e+03 2.5759e+04 2.7917e+04
3.9779e+02 1.7601e+03 2.5731e+04 2.7889e+04
3.9772e+02 1.7598e+03 2.5703e+04 2.7861e+04
3.9765e+02 1.7596e+03 2.5675e+04 2.7833e+04
3.9758e+02 1.7594e+03 2.5647e+04 2.7804e+04
3.9751e+02 1.7591e+03 2.5619e+04 2.7776e+04
3.9744e+02 1.7589e+03 2.5591e+04 2.7747e+04
3.9738e+02 1.7586e+03 2.5563e+04 2.7719e+04
3.9731e+02 1.7584e+03 2.5535e+04 2.7690e+04
3.9724e+02 1.7582e+03 2.5507e+04 2.7662e+04
3.9717e+02 1.7579e+03 2.5478e+04 2.7633e+04
3.9710e+02 1.7577e+03 2.5450e+04 2.7605e+04
3.9704e+02 1.7575e+03 2.5422e+04 2.7576e+04
3.9697e+02 1.7572e+03 2.5393e+04 2.7548e+04
3.9690e+02 1.7570e+03 2.5365e+04 2.7519e+04
3.9684e+02 1.7568e+03 2.5337e+04 2.7490e+04
3.9677e+02 1.7565e+03 2.5308e+04 2.7461e+04
3.9670e+02 1.7563e+03 2.5280e+04 2.7433e+04
3.9664e+02 1.7561e+03 2.5251e+04 2.7404e+04
3.9657e+02 1.7558e+03 2.5223e+04 2.7375e+04
3.9651e+02 1.7556e+03 2.5194e+04 2.7346e+04
3.9644e+02 1.7554e+03 2.5165e+04 2.7317e+04
3.9638e+02 1.7551e+03 2.5137e+04 2.7288e+04
3.9631e+02 1.7549e+03 2.5108e+04 2.7259e+04
3.9625e+02 1.7547e+03 2.5079e+04 2.7230e+04
3.9618e+02 1.7544e+03 2.5051e+04 2.7201e+04
3.9612e+02 1.7542e+03 2.5022e+04 2.7172e+04
3.9606e+02 1.7540e+03 2.4993e+04 2.7143e+04
3.9599e+02 1.7538e+03 2.4964e+04 2.7114e+04
3.9593e+02 1.7535e+03 2.4935e+04 2.7085e+04
3.9587e+02 1.7533e+03 2.4906e+04 2.7056e+04
3.9580e+02 1.7531e+03 2.4878e+04 2.7026e+04
3.9574e+02 1.7528e+03 2.4849e+04 2.6997e+04
3.9568e+02 1.7526e+03 2.4820e+04 2.6968e+04
3.9562e+02 1.7524e+03 2.4791e+04 2.6939e+04
3.9556e+02 1.7521e+03 2.4762e+04 2.6909e+04
3.9550e+02 1.7519e+03 2.4732e+04 2.6880e+04
3.9543e+02 1.7517e+03 2.4703e+04 2.6850e+04
3.9537e+02 1.7515e+03 2.4674e+04 2.6821e+04
3.9531e+02 1.7512e+03 2.4645e+04 2.6792e+04
3.9525e+02 1.7510e+03 2.4616e+04 2.6762e+04
3.9519e+02 1.7508e+03 2.4587e+04 2.6733e+04
3.9513e+02 1.7506e+03 2.4557e+04 2.6703e+04
3.9507e+02 1.7503e+03 2.4528e+04 2.6673e+04
3.9502e+02 1.7501e+03 2.4499e+04 2.6644e+04
3.9496e+02 1.7499e+03 2.4469e+04 2.6614e+04
3.9490e+02 1.7497e+03 2.4440e+04 2.6584e+04
3.9484e+02 1.7494e+03 2.4410e+04 2.6555e+04
3.9478e+02 1.7492e+03 2.4381e+04 2.6525e+04
3.9472e+02 1.7490e+03 2.4351e+04 2.6495e+04
3.9467e+02 1.7488e+03 2.4322e+04 2.6465e+04
3.9461e+02 1.7485e+03 2.4292e+04 2.6435e+04
3.9455e+02 1.7483e+03 2.4263e+04 2.6406e+04
3.9449e+02 1.7481e+03 2.4233e+04 2.6376e+04
3.9444e+02 1.7479e+03 2.4203e+04 2.6346e+04
3.9438e+02 1.7476e+03 2.4174e+04 2.6316e+04
3.9432e+02 1.7474e+03 2.4144e+04 2.6286e+04
3.9427e+02 1.7472e+03 2.4114e+04 2.6256e+04
3.9421e+02 1.7470e+03 2.4085e+04 2.6226e+04
3.9416e+02 1.7468e+03 2.4055e+04 2.6196e+04
3.9410e+02 1.7465e+03 2.4025e+04 2.6166e+04
3.9405e+02 1.7463e+03 2.3995e+04 2.6135e+04
3.9399e+02 1.7461e+03 2.3965e+04 2.6105e+04
3.9394e+02 1.7459e+03 2.3935e+04 2.6075e+04
3.9388e+02 1.7457e+03 2.3905e+04 2.6045e+04
3.9383e+02 1.7454e+03 2.3875e+04 2.6015e+04
3.9377e+02 1.7452e+03 2.3845e+04 2.5984e+04
3.9372e+02 1.7450e+03 2.3815e+04 2.5954e+04
3.9367e+02 1.7448e+03 2.3785e+04 2.5924e+04
3.9362e+02 1.7446e+03 2.3755e+04 2.5894e+04
3.9356e+02 1.7443e+03 2.3725e+04 2.5863e+04
3.9351e+02 1.7441e+03 2.3695e+04 2.5833e+04
3.9346e+02 1.7439e+03 2.3665e+04 2.5802e+04
3.9341e+02 1.7437e+03 2.3635e+04 2.5772e+04
3.9335e+02 1.7435e+03 2.3605e+04 2.5741e+04
3.9330e+02 1.7433e+03 2.3574e+04 2.5711e+04
3.9325e+02 1.7430e+03 2.3544e+04 2.5680e+04
3.9320e+02 1.7428e+03 2.3514e+04 2.5650e+04
3.9315e+02 1.7426e+03 2.3484e+04 2.5619e+04
3.9310e+02 1.7424e+03 2.3453e+04 2.5589e+04
3.9305e+02 1.7422e+03 2.3423e+04 2.5558e+04
3.9300e+02 1.7420e+03 2.3392e+04 2.5527e+04
3.9295e+02 1.7417e+03 2.3362e+04 2.5497e+04
3.9290e+02 1.7415e+03 2.3332e+04 2.5466e+04
3.9285e+02 1.7413e+03 2.3301e+04 2.5435e+04
3.9280e+02 1.7411e+03 2.3271e+04 2.5405e+04
3.9275e+02 1.7409e+03 2.3240e+04 2.5374e+04
3.9270e+02 1.7407e+03 2.3210e+04 2.5343e+04
3.9265e+02 1.7405e+03 2.3179e+04 2.5312e+04
3.9260e+02 1.7403e+03 2.3148e+04 2.5281e+04
3.9256e+02 1.7400e+03 2.3118e+04 2.5250e+04
3.9251e+02 1.7398e+03 2.3087e+04 2.5219e+04
3.9246e+02 1.7396e+03 2.3056e+04 2.5189e+04
3.9241e+02 1.7394e+03 2.3026e+04 2.5158e+04
3.9237e+02 1.7392e+03 2.2995e+04 2.5127e+04
3.9232e+02 1.7390e+03 2.2964e+04 2.5096e+04
3.9227e+02 1.7388e+03 2.2934e+04 2.5065e+04
3.9223e+02 1.7386e+03 2.2903e+04 2.5034e+04
3.9218e+02 1.7384e+03 2.2872e+04 2.5003e+04
3.9214e+02 1.7381e+03 2.2841e+04 2.4972e+04
3.9209e+02 1.7379e+03 2.2810e+04 2.4940e+04
3.9204e+02 1.7377e+03 2.2780e+04 2.4909e+04
3.9200e+02 1.7375e+03 2.2749e+04 2.4878e+04
3.9195e+02 1.7373e+03 2.2718e+04 2.4847e+04
3.9191e+02 1.7371e+03 2.2687e+04 2.4816e+04
3.9186e+02 1.7369e+03 2.2656e+04 2.4785e+04
3.9182e+02 1.7367e+03 2.2625e+04 2.4753e+04
3.9178e+02 1.7365e+03 2.2594e+04 2.4722e+04
3.9173e+02 1.7363e+03 2.2563e+04 2.4691e+04
3.9169e+02 1.7361e+03 2.2532e+04 2.4660e+04
3.9165e+02 1.7359e+03 2.2501e+04 2.4628e+04
3.9160e+02 1.7356e+03 2.2470e+04 2.4597e+04
3.9156e+02 1.7354e+03 2.2439e+04 2.4566e+04
3.9152e+02 1.7352e+03 2.2408e+04 2.4534e+04
3.9147e+02 1.7350e+03 2.2376e+04 2.4503e+04
3.9143e+02 1.7348e+03 2.2345e+04 2.4471e+04
3.9139e+02 1.7346e+03 2.2314e+04 2.4440e+04
3.9135e+02 1.7344e+03 2.2283e+04 2.4409e+04
3.9131e+02 1.7342e+03 2.2252e+04 2.4377e+04
3.9127e+02 1.7340e+03 2.2220e+04 2.4346e+04
3.9122e+02 1.7338e+03 2.2189e+04 2.4314e+04
3.9118e+02 1.7336e+03 2.2158e+04 2.4283e+04
3.9114e+02 1.7334e+03 2.2127e+04 2.4251e+04
3.9110e+02 1.7332e+03 2.2095e+04 2.4220e+04
3.9106e+02 1.7330e+03 2.2064e+04 2.4188e+04
3.9102e+02 1.7328e+03 2.2033e+04 2.4156e+04
3.9098e+02 1.7326e+03 2.2001e+04 2.4125e+04
3.9094e+02 1.7324e+03 2.1970e+04 2.4093e+04
3.9090e+02 1.7322e+03 2.1938e+04 2.4062e+04
3.9087e+02 1.7320e+03 2.1907e+04 2.4030e+04
3.9083e+02 1.7318e+03 2.1876e+04 2.3998e+04
3.9079e+02 1.7316e+03 2.1844e+04 2.3966e+04
3.9075e+02 1.7314e+03 2.1813e+04 2.3935e+04
3.9071e+02 1.7312e+03 2.1781e+04 2.3903e+04
3.9067e+02 1.7310e+03 2.1750e+04 2.3871e+04
3.9064e+02 1.7308e+03 2.1718e+04 2.3839e+04
3.9060e+02 1.7306e+03 2.1687e+04 2.3808e+04
3.9056e+02 1.7304e+03 2.1655e+04 2.3776e+04
3.9053e+02 1.7302e+03 2.1623e+04 2.3744e+04
3.9049e+02 1.7300e+03 2.1592e+04 2.3712e+04
3.9045e+02 1.7298e+03 2.1560e+04 2.3680e+04
3.9042e+02 1.7296e+03 2.1528e+04 2.3648e+04
3.9038e+02 1.7294e+03 2.1497e+04 2.3616e+04
3.9034e+02 1.7292e+03 2.1465e+04 2.3584e+04
3.9031e+02 1.7290e+03 2.1433e+04 2.3553e+04
3.9027e+02 1.7288e+03 2.1402e+04 2.3521e+04
3.9024e+02 1.7286e+03 2.1370e+04 2.3489e+04
3.9020e+02 1.7284e+03 2.1338e+04 2.3457e+04
3.9017e+02 1.7282e+03 2.1306e+04 2.3425e+04
3.9014e+02 1.7280e+03 2.1275e+04 2.3393e+04
3.9010e+02 1.7278e+03 2.1243e+04 2.3361e+04
3.9007e+02 1.7276e+03 2.1211e+04 2.3329e+04
3.9003e+02 1.7274e+03 2.1179e+04 2.3296e+04
3.9000e+02 1.7272e+03 2.1147e+04 2.3264e+04
3.8997e+02 1.7270e+03 2.1115e+04 2.3232e+04
3.8993e+02 1.7268e+03 2.1083e+04 2.3200e+04
3.8990e+02 1.7266e+03 2.1052e+04 2.3168e+04
3.8987e+02 1.7264e+03 2.1020e+04 2.3136e+04
3.8984e+02 1.7262e+03 2.0988e+04 2.3104e+04
3.8980e+02 1.7260e+03 2.0956e+04 2.3072e+04
3.8977e+02 1.7258e+03 2.0924e+04 2.3040e+04
3.8974e+02 1.7256e+03 2.0892e+04 2.3007e+04
3.8971e+02 1.7254e+03 2.0860e+04 2.2975e+04
3.8968e+02 1.7252e+03 2.0828e+04 2.2943e+04
3.8965e+02 1.7250e+03 2.0796e+04 2.2911e+04
3.8962e+02 1.7249e+03 2.0764e+04 2.2879e+04
3.8958e+02 1.7247e+03 2.0732e+04 2.2846e+04
3.8955e+02 1.7245e+03 2.0700e+04 2.2814e+04
3.8952e+02 1.7243e+03 2.0668e+04 2.2782e+04
3.8949e+02 1.7241e+03 2.0636e+04 2.2749e+04
3.8946e+02 1.7239e+03 2.0604e+04 2.2717e+04
3.8943e+02 1.7237e+03 2.0572e+04 2.2685e+04
3.8940e+02 1.7235e+03 2.0540e+04 2.2653e+04
3.8937e+02 1.7233e+03 2.0508e+04 2.2620e+04
3.8935e+02 1.7231e+03 2.0475e+04 2.2588e+04
3.8932e+02 1.7229e+03 2.0443e+04 2.2556e+04
3.8929e+02 1.7227e+03 2.0411e+04 2.2523e+04
3.8926e+02 1.7226e+03 2.0379e+04 2.2491e+04
3.8923e+02 1.7224e+03 2.0347e+04 2.2459e+04
3.8920e+02 1.7222e+03 2.0315e+04 2.2426e+04
3.8918e+02 1.7220e+03 2.0283e+04 2.2394e+04
3.8915e+02 1.7218e+03 2.0251e+04 2.2361e+04
3.8912e+02 1.7216e+03 2.0218e+04 2.2329e+04
3.8909e+02 1.7214e+03 2.0186e+04 2.2297e+04
3.8907e+02 1.7212e+03 2.0154e+04 2.2264e+04
3.8904e+02 1.7210e+03 2.0122e+04 2.2232e+04
3.8901e+02 1.7209e+03 2.0090e+04 2.2199e+04
3.8898e+02 1.7207e+03 2.0057e+04 2.2167e+04
3.8896e+02 1.7205e+03 2.0025e+04 2.2135e+04
3.8893e+02 1.7203e+03 1.9993e+04 2.2102e+04
3.8891e+02 1.7201e+03 1.9961e+04 2.2070e+04
3.8888e+02 1.7199e+03 1.9929e+04 2.2037e+04
3.8885e+02 1.7197e+03 1.9896e+04 2.2005e+04
3.8883e+02 1.7195e+03 1.9864e+04 2.1973e+04
3.8880e+02 1.7194e+03 1.9832e+04 2.1940e+04
3.8878e+02 1.7192e+03 1.9800e+04 2.1908e+04
3.8875e+02 1.7190e+03 1.9767e+04 2.1875e+04
3.8873e+02 1.7188e+03 1.9735e+04 2.1843e+04
3.8870e+02 1.7186e+03 1.9703e+04 2.1810e+04
3.8868e+02 1.7184e+03 1.9671e+04 2.1778e+04
3.8866e+02 1.7183e+03 1.9638e+04 2.1745e+04
3.8863e+02 1.7181e+03 1.9606e+04 2.1713e+04
3.8861e+02 1.7179e+03 1.9574e+04 2.1680e+04
3.8858e+02 1.7177e+03 1.9542e+04 2.1648e+04
3.8856e+02 1.7175e+03 1.9509e+04 2.1615e+04
3.8854e+02 1.7173e+03 1.9477e+04 2.1583e+04
3.8851e+02 1.7172e+03 1.9445e+04 2.1550e+04
3.8849e+02 1.7170e+03 1.9413e+04 2.1518e+04
3.8847e+02 1.7168e+03 1.9380e+04 2.1486e+04
3.8844e+02 1.7166e+03 1.9348e+04 2.1453e+04
3.8842e+02 1.7164e+03 1.9316e+04 2.1421e+04
3.8840e+02 1.7162e+03 1.9283e+04 2.1388e+04
3.8838e+02 1.7161e+03 1.9251e+04 2.1356e+04
3.8836e+02 1.7159e+03 1.9219e+04 2.1323e+04
3.8833e+02 1.7157e+03 1.9187e+04 2.1291e+04
3.8831e+02 1.7155e+03 1.9154e+04 2.1258e+04
3.8829e+02 1.7153e+03 1.9122e+04 2.1226e+04
3.8827e+02 1.7152e+03 1.9090e+04 2.1193e+04
3.8825e+02 1.7150e+03 1.9057e+04 2.1161e+04
3.8823e+02 1.7148e+03 1.9025e+04 2.1128e+04
3.8821e+02 1.7146e+03 1.8993e+04 2.1096e+04
3.8819e+02 1.7145e+03 1.8961e+04 2.1063e+04
3.8817e+02 1.7143e+03 1.8928e+04 2.1031e+04
3.8815e+02 1.7141e+03 1.8896e+04 2.0998e+04
3.8813e+02 1.7139e+03 1.8864e+04 2.0966e+04
3.8811e+02 1.7137e+03 1.8831e+04 2.0933e+04
3.8809e+02 1.7136e+03 1.8799e+04 2.0901e+04
3.8807e+02 1.7134e+03 1.8767e+04 2.0868e+04
3.8805e+02 1.7132e+03 1.8734e+04 2.0836e+04
3.8803e+02 1.7130e+03 1.8702e+04 2.0803e+04
3.8801e+02 1.7129e+03 1.8670e+04 2.0771e+04
3.8799e+02 1.7127e+03 1.8638e+04 2.0738e+04
3.8797e+02 1.7125e+03 1.8605e+04 2.0706e+04
3.8795e+02 1.7123e+03 1.8573e+04 2.0673e+04
3.8793e+02 1.7122e+03 1.8541e+04 2.0641e+04
3.8791e+02 1.7120e+03 1.8508e+04 2.0608e+04
3.8790e+02 1.7118e+03 1.8476e+04 2.0576e+04
3.8788e+02 1.7116e+03 1.8444e+04 2.0543e+04
3.8786e+02 1.7115e+03 1.8411e+04 2.0511e+04
3.8784e+02 1.7113e+03 1.8379e+04 2.0478e+04
3.8782e+02 1.7111e+03 1.8347e+04 2.0446e+04
3.8781e+02 1.7110e+03 1.8315e+04 2.0413e+04
3.8779e+02 1.7108e+03 1.8282e+04 2.0381e+04
3.8777e+02 1.7106e+03 1.8250e+04 2.0348e+04
3.8775e+02 1.7104e+03 1.8218e+04 2.0316e+04
3.8774e+02 1.7103e+03 1.8186e+04 2.0284e+04
3.8772e+02 1.7101e+03 1.8153e+04 2.0251e+04
3.8770e+02 1.7099e+03 1.8121e+04 2.0219e+04
3.8768e+02 1.7098e+03 1.8089e+04 2.0186e+04
3.8767e+02 1.7096e+03 1.8057e+04 2.0154e+04
3.8765e+02 1.7094e+03 1.8024e+04 2.0122e+04
3.8764e+02 1.7092e+03 1.7992e+04 2.0089e+04
3.8762e+02 1.7091e+03 1.7960e+04 2.0057e+04
3.8760e+02 1.7089e+03 1.7928e+04 2.0024e+04
3.8759e+02 1.7087e+03 1.7896e+04 1.9992e+04
3.8757e+02 1.7086e+03 1.7863e+04 1.9960e+04
3.8756e+02 1.7084e+03 1.7831e+04 1.9927e+04
3.8754e+02 1.7082e+03 1.7799e+04 1.9895e+04
3.8752e+02 1.7081e+03 1.7767e+04 1.9863e+04
3.8751e+02 1.7079e+03 1.7735e+04 1.9830e+04
3.8749e+02 1.7077e+03 1.7703e+04 1.9798e+04
3.8748e+02 1.7076e+03 1.7671e+04 1.9766e+04
3.8747e+02 1.7074e+03 1.7638e+04 1.9733e+04
3.8745e+02 1.7072e+03 1.7606e+04 1.9701e+04
3.8744e+02 1.7071e+03 1.7574e+04 1.9669e+04
3.8742e+02 1.7069e+03 1.7542e+04 1.9636e+04
3.8741e+02 1.7067e+03 1.7510e+04 1.9604e+04
3.8739e+02 1.7066e+03 1.7478e+04 1.9572e+04
3.8738e+02 1.7064e+03 1.7446e+04 1.9539e+04
3.8737e+02 1.7062e+03 1.7413e+04 1.9507e+04
3.8735e+02 1.7061e+03 1.7381e+04 1.9475e+04
3.8734e+02 1.7059e+03 1.7349e+04 1.9443e+04
3.8733e+02 1.7057e+03 1.7317e+04 1.9410e+04
3.8731e+02 1.7056e+03 1.7285e+04 1.9378e+04
3.8730e+02 1.7054e+03 1.7253e+04 1.9346e+04
3.8729e+02 1.7052e+03 1.7221e+04 1.9314e+04
3.8727e+02 1.7051e+03 1.7189e+04 1.9281e+04
3.8726e+02 1.7049e+03 1.7157e+04 1.9249e+04
3.8725e+02 1.7048e+03 1.7125e+04 1.9217e+04
3.8724e+02 1.7046e+03 1.7093e+04 1.9185e+04
3.8723e+02 1.7044e+03 1.7061e+04 1.9153e+04
3.8721e+02 1.7043e+03 1.7029e+04 1.9121e+04
3.8720e+02 1.7041e+03 1.6997e+04 1.9088e+04
3.8719e+02 1.7039e+03 1.6965e+04 1.9056e+04
3.8718e+02 1.7038e+03 1.6933e+04 1.9024e+04
3.8717e+02 1.7036e+03 1.6901e+04 1.8992e+04
3.8715e+02 1.7035e+03 1.6869e+04 1.8960e+04
3.8714e+02 1.7033e+03 1.6838e+04 1.8928e+04
3.8713e+02 1.7031e+03 1.6806e+04 1.8896e+04
3.8712e+02 1.7030e+03 1.6774e+04 1.8864e+04
3.8711e+02 1.7028e+03 1.6742e+04 1.8832e+04
3.8710e+02 1.7027e+03 1.6710e+04 1.8800e+04
3.8709e+02 1.7025e+03 1.6678e+04 1.8768e+04
3.8708e+02 1.7023e+03 1.6647e+04 1.8736e+04
3.8706e+02 1.7022e+03 1.6615e+04 1.8704e+04
3.8705e+02 1.7020e+03 1.6583e+04 1.8672e+04
3.8704e+02 1.7019e+03 1.6551e+04 1.8640e+04
3.8703e+02 1.7017e+03 1.6520e+04 1.8608e+04
3.8702e+02 1.7016e+03 1.6488e+04 1.8576e+04
3.8701e+02 1.7014e+03 1.6456e+04 1.8545e+04
3.8700e+02 1.7012e+03 1.6424e+04 1.8513e+04
3.8699e+02 1.7011e+03 1.6393e+04 1.8481e+04
3.8698e+02 1.7009e+03 1.6361e+04 1.8449e+04
3.8697e+02 1.7008e+03 1.6329e+04 1.8417e+04
3.8696e+02 1.7006e+03 1.6298e+04 1.8385e+04
3.8695e+02 1.7005e+03 1.6266e+04 1.8354e+04
3.8694e+02 1.7003e+03 1.6235e+04 1.8322e+04
3.8693e+02 1.7002e+03 1.6203e+04 1.8290e+04
3.8692e+02 1.7000e+03 1.6171e+04 1.8258e+04
3.8692e+02 1.6998e+03 1.6140e+04 1.8227e+04
3.8691e+02 1.6997e+03 1.6108e+04 1.8195e+04
3.8690e+02 1.6995e+03 1.6077e+04 1.8163e+04
3.8689e+02 1.6994e+03 1.6045e+04 1.8131e+04
3.8688e+02 1.6992e+03 1.6014e+04 1.8100e+04
3.8687e+02 1.6991e+03 1.5982e+04 1.8068e+04
3.8686e+02 1.6989e+03 1.5951e+04 1.8037e+04
3.8685e+02 1.6988e+03 1.5919e+04 1.8005e+04
3.8684e+02 1.6986e+03 1.5888e+04 1.7973e+04
3.8684e+02 1.6985e+03 1.5857e+04 1.7942e+04
3.8683e+02 1.6983e+03 1.5825e+04 1.7910e+04
3.8682e+02 1.6981e+03 1.5794e+04 1.7879e+04
3.8681e+02 1.6980e+03 1.5763e+04 1.7847e+04
3.8680e+02 1.6978e+03 1.5731e+04 1.7816e+04
3.8679e+02 1.6977e+03 1.5700e+04 1.7784e+04
3.8678e+02 1.6975e+03 1.5669e+04 1.7753e+04
3.8678e+02 1.6974e+03 1.5637e+04 1.7722e+04
3.8677e+02 1.6972e+03 1.5606e+04 1.7690e+04
3.8676e+02 1.6971e+03 1.5575e+04 1.7659e+04
3.8675e+02 1.6969e+03 1.5544e+04 1.7627e+04
3.8674e+02 1.6968e+03 1.5513e+04 1.7596e+04
3.8674e+02 1.6966e+03 1.5481e+04 1.7565e+04
3.8673e+02 1.6965e+03 1.5450e+04 1.7534e+04
3.8672e+02 1.6963e+03 1.5419e+04 1.7502e+04
3.8671e+02 1.6962e+03 1.5388e+04 1.7471e+04
3.8670e+02 1.6960e+03 1.5357e+04 1.7440e+04
3.8670e+02 1.6959e+03 1.5326e+04 1.7409e+04
3.8669e+02 1.6957e+03 1.5295e+04 1.7378e+04
3.8668e+02 1.6956e+03 1.5264e+04 1.7347e+04
3.8667e+02 1.6955e+03 1.5233e+04 1.7315e+04
3.8667e+02 1.6953e+03 1.5202e+04 1.7284e+04
3.8666e+02 1.6952e+03 1.5171e+04 1.7253e+04
3.8665e+02 1.6950e+03 1.5141e+04 1.7222e+04
3.8665e+02 1.6949e+03 1.5110e+04 1.7191e+04
3.8664e+02 1.6947e+03 1.5079e+04 1.7160e+04
3.8663e+02 1.6946e+03 1.5048e+04 1.7129e+04
3.8663e+02 1.6944e+03 1.5017e+04 1.7098e+04
3.8662e+02 1.6943e+03 1.4987e+04 1.7067e+04
3.8661e+02 1.6941e+03 1.4956e+04 1.7037e+04
3.8661e+02 1.6940e+03 1.4925e+04 1.7006e+04
3.8660e+02 1.6938e+03 1.4894e+04 1.6975e+04
3.8659e+02 1.6937e+03 1.4864e+04 1.6944e+04
3.8659e+02 1.6935e+03 1.4833e+04 1.6913e+04
3.8658e+02 1.6934e+03 1.4803e+04 1.6883e+04
3.8657e+02 1.6933e+03 1.4772e+04 1.6852e+04
3.8657e+02 1.6931e+03 1.4741e+04 1.6821e+04
3.8656e+02 1.6930e+03 1.4711e+04 1.6790e+04
3.8655e+02 1.6928e+03 1.4680e+04 1.6760e+04
3.8655e+02 1.6927e+03 1.4650e+04 1.6729e+04
3.8654e+02 1.6925e+03 1.4619e+04 1.6698e+04
3.8653e+02 1.6924e+03 1.4589e+04 1.6668e+04
3.8653e+02 1.6923e+03 1.4559e+04 1.6637e+04
3.8652e+02 1.6921e+03 1.4528e+04 1.6607e+04
3.8652e+02 1.6920e+03 1.4498e+04 1.6576e+04
3.8651e+02 1.6918e+03 1.4468e+04 1.6546e+04
3.8650e+02 1.6917e+03 1.4437e+04 1.6515e+04
3.8650e+02 1.6915e+03 1.4407e+04 1.6485e+04
3.8649e+02 1.6914e+03 1.4377e+04 1.6455e+04
3.8649e+02 1.6913e+03 1.4347e+04 1.6424e+04
3.8648e+02 1.6911e+03 1.4316e+04 1.6394e+04
3.8647e+02 1.6910e+03 1.4286e+04 1.6364e+04
3.8647e+02 1.6908e+03 1.4256e+04 1.6334e+04
3.8646e+02 1.6907e+03 1.4226e+04 1.6303e+04
3.8646e+02 1.6906e+03 1.4196e+04 1.6273e+04
3.8645e+02 1.6904e+03 1.4166e+04 1.6243e+04
3.8645e+02 1.6903e+03 1.4136e+04 1.6213e+04
3.8644e+02 1.6901e+03 1.4106e+04 1.6183e+04
3.8644e+02 1.6900e+03 1.4076e+04 1.6153e+04
3.8643e+02 1.6899e+03 1.4047e+04 1.6123e+04
3.8643e+02 1.6897e+03 1.4017e+04 1.6093e+04
3.8642e+02 1.6896e+03 1.3987e+04 1.6063e+04
3.8641e+02 1.6895e+03 1.3957e+04 1.6033e+04
3.8641e+02 1.6893e+03 1.3927e+04 1.6003e+04
3.8640e+02 1.6892e+03 1.3898e+04 1.5973e+04
3.8640e+02 1.6890e+03 1.3868e+04 1.5944e+04
3.8639e+02 1.6889e+03 1.3838e+04 1.5914e+04
3.8639e+02 1.6888e+03 1.3809e+04 1.5884e+04
3.8638e+02 1.6886e+03 1.3779e+04 1.5854e+04
3.8638e+02 1.6885e+03 1.3750e+04 1.5825e+04
3.8637e+02 1.6884e+03 1.3720e+04 1.5795e+04
3.8637e+02 1.6882e+03 1.3691e+04 1.5765e+04
3.8636e+02 1.6881e+03 1.3661e+04 1.5736e+04
3.8636e+02 1.6879e+03 1.3632e+04 1.5706e+04
3.8635e+02 1.6878e+03 1.3603e+04 1.5677e+04
3.8635e+02 1.6877e+03 1.3573e+04 1.5647e+04
3.8634e+02 1.6875e+03 1.3544e+04 1.5618e+04
3.8634e+02 1.6874e+03 1.3515e+04 1.5588e+04
3.8634e+02 1.6873e+03 1.3485e+04 1.5559e+04
3.8633e+02 1.6871e+03 1.3456e+04 1.5530e+04
3.8633e+02 1.6870e+03 1.3427e+04 1.5500e+04
3.8632e+02 1.6869e+03 1.3398e+04 1.5471e+04
3.8632e+02 1.6867e+03 1.3369e+04 1.5442e+04
3.8631e+02 1.6866e+03 1.3340e+04 1.5413e+04
3.8631e+02 1.6865e+03 1.3311e+04 1.5383e+04
3.8630e+02 1.6863e+03 1.3282e+04 1.5354e+04
3.8630e+02 1.6862e+03 1.3253e+04 1.5325e+04
3.8629e+02 1.6861e+03 1.3224e+04 1.5296e+04
3.8629e+02 1.6859e+03 1.3195e+04 1.5267e+04
3.8629e+02 1.6858e+03 1.3166e+04 1.5238e+04
3.8628e+02 1.6857e+03 1.3137e+04 1.5209e+04
3.8628e+02 1.6855e+03 1.3108e+04 1.5180e+04
3.8627e+02 1.6854e+03 1.3080e+04 1.5151e+04
3.8627e+02 1.6853e+03 1.3051e+04 1.5122e+04
3.8627e+02 1.6852e+03 1.3022e+04 1.5094e+04
3.8626e+02 1.6850e+03 1.2994e+04 1.5065e+04
3.8626e+02 1.6849e+03 1.2965e+04 1.5036e+04
3.8625e+02 1.6848e+03 1.2936e+04 1.5007e+04
3.8625e+02 1.6846e+03 1.2908e+04 1.4979e+04
3.8624e+02 1.6845e+03 1.2879e+04 1.4950e+04
3.8624e+02 1.6844e+03 1.2851e+04 1.4921e+04
3.8624e+02 1.6843e+03 1.2822e+04 1.4893e+04
3.8623e+02 1.6841e+03 1.2794e+04 1.4864e+04
3.8623e+02 1.6840e+03 1.2765e+04 1.4836e+04
3.8622e+02 1.6839e+03 1.2737e+04 1.4807e+04
3.8622e+02 1.6837e+03 1.2709e+04 1.4778e+04
3.8622e+02 1.6836e+03 1.2680e+04 1.4750e+04
3.8621e+02 1.6835e+03 1.2652e+04 1.4722e+04
3.8621e+02 1.6834e+03 1.2624e+04 1.4693e+04
3.8620e+02 1.6832e+03 1.2595e+04 1.4665e+04
3.8620e+02 1.6831e+03 1.2567e+04 1.4637e+04
3.8620e+02 1.6830e+03 1.2539e+04 1.4608e+04
3.8619e+02 1.6829e+03 1.2511e+04 1.4580e+04
3.8619e+02 1.6827e+03 1.2483e+04 1.4552e+04
3.8619e+02 1.6826e+03 1.2455e+04 1.4524e+04
3.8618e+02 1.6825e+03 1.2427e+04 1.4496e+04
3.8618e+02 1.6823e+03 1.2399e+04 1.4468e+04
3.8617e+02 1.6822e+03 1.2371e+04 1.4440e+04
3.8617e+02 1.6821e+03 1.2343e+04 1.4412e+04
3.8616e+02 1.6820e+03 1.2315e+04 1.4384e+04
3.8616e+02 1.6818e+03 1.2288e+04 1.4356e+04
3.8616e+02 1.6817e+03 1.2260e+04 1.4328e+04
3.8615e+02 1.6816e+03 1.2232e+04 1.4300e+04
3.8615e+02 1.6815e+03 1.2204e+04 1.4272e+04
3.8614e+02 1.6813e+03 1.2177e+04 1.4244e+04
3.8614e+02 1.6812e+03 1.2149e+04 1.4216e+04
3.8614e+02 1.6811e+03 1.2122e+04 1.4189e+04
3.8613e+02 1.6810e+03 1.2094e+04 1.4161e+04
3.8613e+02 1.6809e+03 1.2066e+04 1.4133e+04
3.8612e+02 1.6807e+03 1.2039e+04 1.4106e+04
3.8612e+02 1.6806e+03 1.2012e+04 1.4078e+04
3.8612e+02 1.6805e+03 1.1984e+04 1.4051e+04
3.8611e+02 1.6804e+03 1.1957e+04 1.4023e+04
3.8611e+02 1.6802e+03 1.1930e+04 1.3996e+04
3.8610e+02 1.6801e+03 1.1902e+04 1.3969e+04
3.8610e+02 1.6800e+03 1.1875e+04 1.3941e+04
3.8610e+02 1.6799e+03 1.1848e+04 1.3914e+04
3.8609e+02 1.6798e+03 1.1821e+04 1.3887e+04
3.8609e+02 1.6796e+03 1.1794e+04 1.3859e+04
3.8608e+02 1.6795e+03 1.1767e+04 1.3832e+04
3.8608e+02 1.6794e+03 1.1740e+04 1.3805e+04
3.8607e+02 1.6793e+03 1.1713e+04 1.3778e+04
3.8607e+02 1.6791e+03 1.1686e+04 1.3751e+04
3.8607e+02 1.6790e+03 1.1659e+04 1.3724e+04
3.8606e+02 1.6789e+03 1.1632e+04 1.3697e+04
3.8606e+02 1.6788e+03 1.1605e+04 1.3670e+04
3.8605e+02 1.6787e+03 1.1578e+04 1.3643e+04
3.8605e+02 1.6785e+03 1.1552e+04 1.3616e+04
3.8604e+02 1.6784e+03 1.1525e+04 1.3589e+04
3.8604e+02 1.6783e+03 1.1498e+04 1.3563e+04
3.8603e+02 1.6782e+03 1.1472e+04 1.3536e+04
3.8603e+02 1.6781e+03 1.1445e+04 1.3509e+04
3.8603e+02 1.6779e+03 1.1418e+04 1.3482e+04
3.8602e+02 1.6778e+03 1.1392e+04 1.3456e+04
3.8602e+02 1.6777e+03 1.1365e+04 1.3429e+04
3.8601e+02 1.6776e+03 1.1339e+04 1.3403e+04
3.8601e+02 1.6775e+03 1.1313e+04 1.3376e+04
3.8600e+02 1.6774e+03 1.1286e+04 1.3350e+04
3.8600e+02 1.6772e+03 1.1260e+04 1.3323e+04
3.8599e+02 1.6771e+03 1.1234e+04 1.3297e+04
3.8599e+02 1.6770e+03 1.1208e+04 1.3271e+04
3.8599e+02 1.6769e+03 1.1181e+04 1.3244e+04
3.8598e+02 1.6768e+03 1.1155e+04 1.3218e+04
3.8598e+02 1.6766e+03 1.1129e+04 1.3192e+04
3.8597e+02 1.6765e+03 1.1103e+04 1.3166e+04
3.8597e+02 1.6764e+03 1.1077e+04 1.3139e+04
3.8596e+02 1.6763e+03 1.1051e+04 1.3113e+04
3.8596e+02 1.6762e+03 1.1025e+04 1.3087e+04
3.8595e+02 1.6761e+03 1.0999e+04 1.3061e+04
3.8595e+02 1.6760e+03 1.0973e+04 1.3035e+04
3.8595e+02 1.6758e+03 1.0948e+04 1.3009e+04
3.8594e+02 1.6757e+03 1.0922e+04 1.2984e+04
3.8594e+02 1.6756e+03 1.0896e+04 1.2958e+04
3.8593e+02 1.6755e+03 1.0870e+04 1.2932e+04
3.8593e+02 1.6754e+03 1.0845e+04 1.2906e+04
3.8592e+02 1.6753e+03 1.0819e+04 1.2880e+04
3.8592e+02 1.6751e+03 1.0794e+04 1.2855e+04
3.8591e+02 1.6750e+03 1.0768e+04 1.2829e+04
3.8591e+02 1.6749e+03 1.0743e+04 1.2803e+04
3.8591e+02 1.6748e+03 1.0717e+04 1.2778e+04
3.8590e+02 1.6747e+03 1.0692e+04 1.2752e+04
3.8590e+02 1.6746e+03 1.0666e+04 1.2727e+04
3.8589e+02 1.6745e+03 1.0641e+04 1.2701e+04
3.8589e+02 1.6743e+03 1.0616e+04 1.2676e+04
3.8588e+02 1.6742e+03 1.0591e+04 1.2651e+04
3.8588e+02 1.6741e+03 1.0565e+04 1.2625e+04
3.8588e+02 1.6740e+03 1.0540e+04 1.2600e+04
3.8587e+02 1.6739e+03 1.0515e+04 1.2575e+04
3.8587e+02 1.6738e+03 1.0490e+04 1.2550e+04
3.8586e+02 1.6737e+03 1.0465e+04 1.2525e+04
3.8586e+02 1.6736e+03 1.0440e+04 1.2500e+04
3.8585e+02 1.6734e+03 1.0415e+04 1.2475e+04
3.8585e+02 1.6733e+03 1.0390e+04 1.2450e+04
3.8584e+02 1.6732e+03 1.0366e+04 1.2425e+04
3.8584e+02 1.6731e+03 1.0341e+04 1.2400e+04
3.8583e+02 1.6730e+03 1.0316e+04 1.2375e+04
3.8583e+02 1.6729e+03 1.0291e+04 1.2350e+04
3.8582e+02 1.6728e+03 1.0267e+04 1.2325e+04
3.8582e+02 1.6727e+03 1.0242e+04 1.2300e+04
3.8581e+02 1.6725e+03 1.0217e+04 1.2276e+04
3.8581e+02 1.6724e+03 1.0193e+04 1.2251e+04
3.8580e+02 1.6723e+03 1.0168e+04 1.2226e+04
3.8580e+02 1.6722e+03 1.0144e+04 1.2202e+04
3.8579e+02 1.6721e+03 1.0119e+04 1.2177e+04
3.8578e+02 1.6720e+03 1.0095e+04 1.2153e+04
3.8578e+02 1.6719e+03 1.0071e+04 1.2128e+04
3.8577e+02 1.6718e+03 1.0046e+04 1.2104e+04
3.8577e+02 1.6717e+03 1.0022e+04 1.2079e+04
3.8576e+02 1.6716e+03 9.9978e+03 1.2055e+04
3.8576e+02 1.6715e+03 9.9737e+03 1.2031e+04
3.8575e+02 1.6713e+03 9.9495e+03 1.2007e+04
3.8575e+02 1.6712e+03 9.9255e+03 1.1982e+04
3.8574e+02 1.6711e+03 9.9014e+03 1.1958e+04
3.8574e+02 1.6710e+03 9.8775e+03 1.1934e+04
3.8573e+02 1.6709e+03 9.8535e+03 1.1910e+04
3.8573e+02 1.6708e+03 9.8296e+03 1.1886e+04
3.8572e+02 1.6707e+03 9.8058e+03 1.1862e+04
3.8571e+02 1.6706e+03 9.7819e+03 1.1838e+04
3.8571e+02 1.6705e+03 9.7581e+03 1.1814e+04
3.8570e+02 1.6704e+03 9.7344e+03 1.1790e+04
3.8570e+02 1.6703e+03 9.7106e+03 1.1767e+04
3.8569e+02 1.6702e+03 9.6870e+03 1.1743e+04
3.8569e+02 1.6700e+03 9.6633e+03 1.1719e+04
3.8568e+02 1.6699e+03 9.6397e+03 1.1695e+04
3.8567e+02 1.6698e+03 9.6162e+03 1.1672e+04
3.8567e+02 1.6697e+03 9.5926e+03 1.1648e+04
3.8566e+02 1.6696e+03 9.5692e+03 1.1624e+04
3.8566e+02 1.6695e+03 9.5458e+03 1.1601e+04
3.8565e+02 1.6694e+03 9.5224e+03 1.1577e+04
3.8565e+02 1.6693e+03 9.4990e+03 1.1554e+04
3.8564e+02 1.6692e+03 9.4757e+03 1.1531e+04
3.8563e+02 1.6691e+03 9.4525e+03 1.1507e+04
3.8563e+02 1.6690e+03 9.4293e+03 1.1484e+04
3.8562e+02 1.6689e+03 9.4061e+03 1.1461e+04
3.8562e+02 1.6688e+03 9.3829e+03 1.1437e+04
3.8561e+02 1.6687e+03 9.3598e+03 1.1414e+04
3.8560e+02 1.6686e+03 9.3368e+03 1.1391e+04
3.8560e+02 1.6685e+03 9.3138e+03 1.1368e+04
3.8559e+02 1.6684e+03 9.2908e+03 1.1345e+04
3.8559e+02 1.6683e+03 9.2678e+03 1.1322e+04
3.8558e+02 1.6682e+03 9.2449e+03 1.1299e+04
3.8557e+02 1.6680e+03 9.2221e+03 1.1276e+04
3.8557e+02 1.6679e+03 9.1992e+03 1.1253e+04
3.8556e+02 1.6678e+03 9.1764e+03 1.1230e+04
3.8555e+02 1.6677e+03 9.1537e+03 1.1207e+04
3.8555e+02 1.6676e+03 9.1309e+03 1.1184e+04
3.8554e+02 1.6675e+03 9.1083e+03 1.1161e+04
3.8554e+02 1.6674e+03 9.0856e+03 1.1139e+04
3.8553e+02 1.6673e+03 9.0630e+03 1.1116e+04
3.8552e+02 1.6672e+03 9.0404e+03 1.1093e+04
3.8552e+02 1.6671e+03 9.0179e+03 1.1071e+04
3.8551e+02 1.6670e+03 8.9955e+03 1.1048e+04
3.8550e+02 1.6669e+03 8.9730e+03 1.1025e+04
3.8550e+02 1.6668e+03 8.9506e+03 1.1003e+04
3.8549e+02 1.6667e+03 8.9283e+03 1.0981e+04
3.8549e+02 1.6666e+03 8.9060e+03 1.0958e+04
3.8548e+02 1.6665e+03 8.8837e+03 1.0936e+04
3.8547e+02 1.6664e+03 8.8615e+03 1.0913e+04
3.8547e+02 1.6663e+03 8.8393e+03 1.0891e+04
3.8546e+02 1.6662e+03 8.8172e+03 1.0869e+04
3.8545e+02 1.6661e+03 8.7951e+03 1.0847e+04
3.8545e+02 1.6660e+03 8.7731e+03 1.0825e+04
3.8544e+02 1.6659e+03 8.7511e+03 1.0802e+04
3.8544e+02 1.6658e+03 8.7291e+03 1.0780e+04
3.8543e+02 1.6657e+03 8.7072e+03 1.0758e+04
3.8542e+02 1.6656e+03 8.6853e+03 1.0736e+04
3.8542e+02 1.6655e+03 8.6635e+03 1.0714e+04
3.8541e+02 1.6654e+03 8.6417e+03 1.0692e+04
3.8540e+02 1.6653e+03 8.6199e+03 1.0671e+04
3.8540e+02 1.6652e+03 8.5982e+03 1.0649e+04
3.8539e+02 1.6651e+03 8.5765e+03 1.0627e+04
3.8538e+02 1.6650e+03 8.5549e+03 1.0605e+04
3.8538e+02 1.6649e+03 8.5333e+03 1.0584e+04
3.8537e+02 1.6648e+03 8.5118e+03 1.0562e+04
3.8536e+02 1.6647e+03 8.4903e+03 1.0540e+04
3.8536e+02 1.6646e+03 8.4688e+03 1.0519e+04
3.8535e+02 1.6645e+03 8.4474e+03 1.0497e+04
3.8534e+02 1.6644e+03 8.4260e+03 1.0476e+04
3.8534e+02 1.6643e+03 8.4047e+03 1.0454e+04
3.8533e+02 1.6642e+03 8.3833e+03 1.0433e+04
3.8532e+02 1.6641e+03 8.3621e+03 1.0411e+04
3.8532e+02 1.6640e+03 8.3408e+03 1.0390e+04
3.8531e+02 1.6639e+03 8.3197e+03 1.0369e+04
3.8530e+02 1.6638e+03 8.2985e+03 1.0348e+04
3.8529e+02 1.6637e+03 8.2774e+03 1.0326e+04
3.8529e+02 1.6636e+03 8.2564e+03 1.0305e+04
3.8528e+02 1.6635e+03 8.2355e+03 1.0284e+04
3.8527e+02 1.6634e+03 8.2145e+03 1.0263e+04
3.8526e+02 1.6633e+03 8.1936e+03 1.0242e+04
3.8526e+02 1.6632e+03 8.1728e+03 1.0221e+04
3.8525e+02 1.6631e+03 8.1520e+03 1.0200e+04
3.8524e+02 1.6630e+03 8.1312e+03 1.0179e+04
3.8524e+02 1.6629e+03 8.1104e+03 1.0159e+04
3.8523e+02 1.6628e+03 8.0898e+03 1.0138e+04
3.8522e+02 1.6627e+03 8.0691e+03 1.0117e+04
3.8521e+02 1.6626e+03 8.0485e+03 1.0096e+04
3.8521e+02 1.6625e+03 8.0280e+03 1.0076e+04
3.8520e+02 1.6624e+03 8.0074e+03 1.0055e+04
3.8519e+02 1.6623e+03 7.9870e+03 1.0034e+04
3.8518e+02 1.6622e+03 7.9665e+03 1.0014e+04
3.8518e+02 1.6621e+03 7.9462e+03 9.9935e+03
3.8517e+02 1.6621e+03 7.9258e+03 9.9730e+03
3.8516e+02 1.6620e+03 7.9055e+03 9.9526e+03
3.8515e+02 1.6619e+03 7.8853e+03 9.9323e+03
3.8515e+02 1.6618e+03 7.8651e+03 9.9120e+03
3.8514e+02 1.6617e+03 7.8449e+03 9.8917e+03
3.8513e+02 1.6616e+03 7.8248e+03 9.8715e+03
3.8512e+02 1.6615e+03 7.8047e+03 9.8513e+03
3.8512e+02 1.6614e+03 7.7847e+03 9.8312e+03
3.8511e+02 1.6613e+03 7.7647e+03 9.8111e+03
3.8510e+02 1.6612e+03 7.7448e+03 9.7911e+03
3.8509e+02 1.6611e+03 7.7249e+03 9.7711e+03
3.8509e+02 1.6610e+03 7.7050e+03 9.7511e+03
3.8508e+02 1.6609e+03 7.6852e+03 9.7312e+03
3.8507e+02 1.6608e+03 7.6654e+03 9.7113e+03
3.8506e+02 1.6607e+03 7.6457e+03 9.6915e+03
3.8505e+02 1.6606e+03 7.6261e+03 9.6717e+03
3.8505e+02 1.6605e+03 7.6064e+03 9.6520e+03
3.8504e+02 1.6604e+03 7.5869e+03 9.6323e+03
3.8503e+02 1.6603e+03 7.5673e+03 9.6127e+03
3.8502e+02 1.6603e+03 7.5478e+03 9.5931e+03
3.8501e+02 1.6602e+03 7.5284e+03 9.5735e+03
3.8501e+02 1.6601e+03 7.5090e+03 9.5540e+03
3.8500e+02 1.6600e+03 7.4896e+03 9.5346e+03
3.8499e+02 1.6599e+03 7.4703e+03 9.5151e+03
3.8498e+02 1.6598e+03 7.4510e+03 9.4958e+03
3.8497e+02 1.6597e+03 7.4318e+03 9.4764e+03
3.8496e+02 1.6596e+03 7.4126e+03 9.4571e+03
3.8496e+02 1.6595e+03 7.3934e+03 9.4379e+03
3.8495e+02 1.6594e+03 7.3743e+03 9.4187e+03
3.8494e+02 1.6593e+03 7.3553e+03 9.3995e+03
3.8493e+02 1.6592e+03 7.3363e+03 9.3804e+03
3.8492e+02 1.6591e+03 7.3173e+03 9.3613e+03
3.8491e+02 1.6590e+03 7.2983e+03 9.3423e+03
3.8491e+02 1.6590e+03 7.2795e+03 9.3233e+03
3.8490e+02 1.6589e+03 7.2606e+03 9.3044e+03
3.8489e+02 1.6588e+03 7.2418e+03 9.2855e+03
3.8488e+02 1.6587e+03 7.2231e+03 9.2666e+03
3.8487e+02 1.6586e+03 7.2043e+03 9.2478e+03
3.8486e+02 1.6585e+03 7.1857e+03 9.2290e+03
3.8485e+02 1.6584e+03 7.1670e+03 9.2103e+03
3.8484e+02 1.6583e+03 7.1484e+03 9.1916e+03
3.8484e+02 1.6582e+03 7.1299e+03 9.1729e+03
3.8483e+02 1.6581e+03 7.1114e+03 9.1543e+03
3.8482e+02 1.6580e+03 7.0929e+03 9.1358e+03
3.8481e+02 1.6580e+03 7.0745e+03 9.1172e+03
3.8480e+02 1.6579e+03 7.0561e+03 9.0987e+03
3.8479e+02 1.6578e+03 7.0377e+03 9.0803e+03
3.8478e+02 1.6577e+03 7.0194e+03 9.0619e+03
3.8477e+02 1.6576e+03 7.0012e+03 9.0435e+03
3.8476e+02 1.6575e+03 6.9830e+03 9.0252e+03
3.8476e+02 1.6574e+03 6.9648e+03 9.0069e+03
3.8475e+02 1.6573e+03 6.9467e+03 8.9887e+03
3.8474e+02 1.6572e+03 6.9286e+03 8.9705e+03
3.8473e+02 1.6571e+03 6.9105e+03 8.9524e+03
3.8472e+02 1.6570e+03 6.8925e+03 8.9343e+03
3.8471e+02 1.6570e+03 6.8746e+03 8.9162e+03
3.8470e+02 1.6569e+03 6.8566e+03 8.8982e+03
3.8469e+02 1.6568e+03 6.8387e+03 8.8802e+03
3.8468e+02 1.6567e+03 6.8209e+03 8.8623e+03
3.8467e+02 1.6566e+03 6.8031e+03 8.8444e+03
3.8466e+02 1.6565e+03 6.7854e+03 8.8266e+03
3.8465e+02 1.6564e+03 6.7677e+03 8.8087e+03
3.8464e+02 1.6563e+03 6.7500e+03 8.7910e+03
3.8463e+02 1.6562e+03 6.7324e+03 8.7733e+03
3.8462e+02 1.6562e+03 6.7148e+03 8.7556e+03
3.8461e+02 1.6561e+03 6.6973e+03 8.7379e+03
3.8460e+02 1.6560e+03 6.6798e+03 8.7203e+03
3.8459e+02 1.6559e+03 6.6623e+03 8.7028e+03
3.8459e+02 1.6558e+03 6.6449e+03 8.6853e+03
3.8458e+02 1.6557e+03 6.6275e+03 8.6678e+03
3.8457e+02 1.6556e+03 6.6102e+03 8.6504e+03
3.8456e+02 1.6555e+03 6.5929e+03 8.6330e+03
3.8455e+02 1.6555e+03 6.5757e+03 8.6157e+03
3.8454e+02 1.6554e+03 6.5585e+03 8.5984e+03
3.8453e+02 1.6553e+03 6.5414e+03 8.5812e+03
3.8452e+02 1.6552e+03 6.5242e+03 8.5639e+03
3.8451e+02 1.6551e+03 6.5071e+03 8.5468e+03
3.8450e+02 1.6550e+03 6.4901e+03 8.5296e+03


==> Fig/ResAviris/obj_fct_noinit_8000.txt <==
6.2588e+07 4.1303e+04 1.3947e+09 1.4574e+09
2.2729e+07 1.7271e+04 1.3696e+08 1.5971e+08
1.8014e+07 1.4557e+04 4.3100e+07 6.1129e+07
1.6763e+07 1.2960e+04 1.5254e+07 3.2029e+07
1.6040e+07 1.1416e+04 5.4500e+06 2.1501e+07
1.5435e+07 9.8949e+03 1.9701e+06 1.7415e+07
1.4874e+07 8.5375e+03 7.3372e+05 1.5617e+07
1.4340e+07 7.4192e+03 2.9385e+05 1.4642e+07
1.3828e+07 6.5562e+03 1.3700e+05 1.3971e+07
1.3334e+07 5.9290e+03 8.0805e+04 1.3421e+07
1.2858e+07 5.4943e+03 6.0444e+04 1.2924e+07
1.2399e+07 5.2053e+03 5.2870e+04 1.2457e+07
1.1957e+07 5.0122e+03 4.9878e+04 1.2011e+07
1.1530e+07 4.8786e+03 4.8547e+04 1.1583e+07
1.1118e+07 4.7823e+03 4.7833e+04 1.1171e+07
1.0722e+07 4.7099e+03 4.7360e+04 1.0774e+07
1.0339e+07 4.6533e+03 4.6992e+04 1.0391e+07
9.9700e+06 4.6070e+03 4.6678e+04 1.0021e+07
9.6142e+06 4.5683e+03 4.6396e+04 9.6652e+06
9.2712e+06 4.5352e+03 4.6138e+04 9.3218e+06
8.9403e+06 4.5062e+03 4.5899e+04 8.9907e+06
8.6213e+06 4.4806e+03 4.5675e+04 8.6714e+06
8.3136e+06 4.4580e+03 4.5465e+04 8.3635e+06
8.0169e+06 4.4379e+03 4.5267e+04 8.0666e+06
7.7308e+06 4.4198e+03 4.5079e+04 7.7803e+06
7.4549e+06 4.4033e+03 4.4901e+04 7.5042e+06
7.1889e+06 4.3881e+03 4.4732e+04 7.2380e+06
6.9324e+06 4.3742e+03 4.4571e+04 6.9813e+06
6.6850e+06 4.3613e+03 4.4417e+04 6.7338e+06
6.4464e+06 4.3493e+03 4.4270e+04 6.4950e+06
6.2164e+06 4.3383e+03 4.4129e+04 6.2648e+06
5.9945e+06 4.3279e+03 4.3994e+04 6.0429e+06
5.7806e+06 4.3182e+03 4.3865e+04 5.8288e+06
5.5743e+06 4.3091e+03 4.3740e+04 5.6224e+06
5.3754e+06 4.3005e+03 4.3621e+04 5.4233e+06
5.1836e+06 4.2924e+03 4.3506e+04 5.2314e+06
4.9986e+06 4.2847e+03 4.3395e+04 5.0463e+06
4.8203e+06 4.2774e+03 4.3289e+04 4.8678e+06
4.6482e+06 4.2704e+03 4.3186e+04 4.6957e+06
4.4824e+06 4.2637e+03 4.3088e+04 4.5297e+06
4.3224e+06 4.2572e+03 4.2993e+04 4.3697e+06
4.1682e+06 4.2510e+03 4.2901e+04 4.2153e+06
4.0194e+06 4.2450e+03 4.2813e+04 4.0665e+06
3.8760e+06 4.2392e+03 4.2727e+04 3.9230e+06
3.7377e+06 4.2337e+03 4.2645e+04 3.7846e+06
3.6043e+06 4.2283e+03 4.2566e+04 3.6511e+06
3.4757e+06 4.2231e+03 4.2489e+04 3.5224e+06
3.3517e+06 4.2181e+03 4.2415e+04 3.3983e+06
3.2321e+06 4.2132e+03 4.2344e+04 3.2787e+06
3.1168e+06 4.2084e+03 4.2275e+04 3.1633e+06
3.0056e+06 4.2038e+03 4.2209e+04 3.0520e+06
2.8983e+06 4.1993e+03 4.2145e+04 2.9447e+06
2.7949e+06 4.1949e+03 4.2083e+04 2.8412e+06
2.6952e+06 4.1906e+03 4.2023e+04 2.7414e+06
2.5990e+06 4.1864e+03 4.1965e+04 2.6452e+06
2.5063e+06 4.1823e+03 4.1909e+04 2.5524e+06
2.4168e+06 4.1782e+03 4.1855e+04 2.4629e+06
2.3306e+06 4.1743e+03 4.1803e+04 2.3766e+06
2.2475e+06 4.1704e+03 4.1753e+04 2.2934e+06
2.1673e+06 4.1665e+03 4.1704e+04 2.2131e+06
2.0899e+06 4.1627e+03 4.1657e+04 2.1358e+06
2.0154e+06 4.1590e+03 4.1611e+04 2.0612e+06
1.9435e+06 4.1553e+03 4.1568e+04 1.9892e+06
1.8741e+06 4.1517e+03 4.1525e+04 1.9198e+06
1.8073e+06 4.1481e+03 4.1484e+04 1.8529e+06
1.7428e+06 4.1445e+03 4.1444e+04 1.7884e+06
1.6806e+06 4.1409e+03 4.1406e+04 1.7262e+06
1.6207e+06 4.1373e+03 4.1369e+04 1.6662e+06
1.5628e+06 4.1338e+03 4.1333e+04 1.6083e+06
1.5071e+06 4.1302e+03 4.1299e+04 1.5525e+06
1.4533e+06 4.1267e+03 4.1265e+04 1.4987e+06
1.4015e+06 4.1231e+03 4.1233e+04 1.4468e+06
1.3515e+06 4.1196e+03 4.1202e+04 1.3968e+06
1.3033e+06 4.1160e+03 4.1171e+04 1.3486e+06
1.2568e+06 4.1124e+03 4.1142e+04 1.3021e+06
1.2120e+06 4.1087e+03 4.1114e+04 1.2572e+06
1.1687e+06 4.1051e+03 4.1087e+04 1.2139e+06
1.1271e+06 4.1013e+03 4.1060e+04 1.1722e+06
1.0869e+06 4.0976e+03 4.1035e+04 1.1320e+06
1.0481e+06 4.0938e+03 4.1010e+04 1.0932e+06
1.0107e+06 4.0899e+03 4.0986e+04 1.0558e+06
9.7466e+05 4.0860e+03 4.0963e+04 1.0197e+06
9.3990e+05 4.0820e+03 4.0941e+04 9.8493e+05
9.0638e+05 4.0779e+03 4.0920e+04 9.5138e+05
8.7406e+05 4.0738e+03 4.0899e+04 9.1904e+05
8.4289e+05 4.0695e+03 4.0879e+04 8.8784e+05
8.1284e+05 4.0652e+03 4.0860e+04 8.5776e+05
7.8385e+05 4.0608e+03 4.0841e+04 8.2876e+05
7.5590e+05 4.0562e+03 4.0823e+04 8.0078e+05
7.2895e+05 4.0516e+03 4.0805e+04 7.7381e+05
7.0296e+05 4.0468e+03 4.0789e+04 7.4780e+05
6.7790e+05 4.0419e+03 4.0772e+04 7.2272e+05
6.5373e+05 4.0369e+03 4.0757e+04 6.9853e+05
6.3043e+05 4.0317e+03 4.0742e+04 6.7520e+05
6.0796e+05 4.0264e+03 4.0727e+04 6.5271e+05
5.8629e+05 4.0210e+03 4.0713e+04 6.3102e+05
5.6539e+05 4.0154e+03 4.0700e+04 6.1010e+05
5.4524e+05 4.0096e+03 4.0687e+04 5.8993e+05
5.2580e+05 4.0036e+03 4.0674e+04 5.7048e+05
5.0707e+05 3.9975e+03 4.0664e+04 5.5173e+05
4.8900e+05 3.9912e+03 4.0667e+04 5.3366e+05
4.7163e+05 3.9847e+03 4.0685e+04 5.1630e+05
4.5493e+05 3.9780e+03 4.0695e+04 4.9961e+05
4.3886e+05 3.9711e+03 4.0701e+04 4.8354e+05
4.2339e+05 3.9640e+03 4.0709e+04 4.6806e+05
4.0849e+05 3.9566e+03 4.0707e+04 4.5315e+05
3.9412e+05 3.9491e+03 4.0705e+04 4.3877e+05
3.8027e+05 3.9414e+03 4.0710e+04 4.2492e+05
3.6694e+05 3.9334e+03 4.0713e+04 4.1159e+05
3.5410e+05 3.9252e+03 4.0729e+04 3.9876e+05
3.4176e+05 3.9167e+03 4.0733e+04 3.8641e+05
3.2987e+05 3.9081e+03 4.0729e+04 3.7451e+05
3.1841e+05 3.8992e+03 4.0723e+04 3.6303e+05
3.0734e+05 3.8900e+03 4.0737e+04 3.5197e+05
2.9672e+05 3.8806e+03 4.0743e+04 3.4134e+05
2.8649e+05 3.8710e+03 4.0755e+04 3.3112e+05
2.7666e+05 3.8612e+03 4.0769e+04 3.2129e+05
2.6720e+05 3.8512e+03 4.0769e+04 3.1182e+05
2.5808e+05 3.8409e+03 4.0770e+04 3.0269e+05
2.4930e+05 3.8304e+03 4.0775e+04 2.9390e+05
2.4084e+05 3.8196e+03 4.0787e+04 2.8545e+05
2.3272e+05 3.8087e+03 4.0801e+04 2.7733e+05
2.2490e+05 3.7976e+03 4.0836e+04 2.6954e+05
2.1742e+05 3.7863e+03 4.0848e+04 2.6205e+05
2.1021e+05 3.7747e+03 4.0857e+04 2.5485e+05
2.0328e+05 3.7630e+03 4.0858e+04 2.4790e+05
1.9660e+05 3.7512e+03 4.0850e+04 2.4120e+05
1.9015e+05 3.7392e+03 4.0842e+04 2.3473e+05
1.8393e+05 3.7270e+03 4.0859e+04 2.2852e+05
1.7796e+05 3.7147e+03 4.0883e+04 2.2256e+05
1.7223e+05 3.7022e+03 4.0888e+04 2.1682e+05
1.6672e+05 3.6897e+03 4.0907e+04 2.1131e+05
1.6142e+05 3.6770e+03 4.0928e+04 2.0603e+05
1.5633e+05 3.6643e+03 4.0936e+04 2.0093e+05
1.5142e+05 3.6514e+03 4.0931e+04 1.9600e+05
1.4667e+05 3.6385e+03 4.0919e+04 1.9123e+05
1.4208e+05 3.6256e+03 4.0923e+04 1.8663e+05
1.3767e+05 3.6126e+03 4.0924e+04 1.8220e+05
1.3342e+05 3.5995e+03 4.0915e+04 1.7793e+05
1.2931e+05 3.5865e+03 4.0901e+04 1.7379e+05
1.2533e+05 3.5734e+03 4.0891e+04 1.6980e+05
1.2149e+05 3.5604e+03 4.0880e+04 1.6593e+05
1.1779e+05 3.5473e+03 4.0869e+04 1.6221e+05
1.1421e+05 3.5343e+03 4.0864e+04 1.5861e+05
1.1077e+05 3.5213e+03 4.0870e+04 1.5517e+05
1.0747e+05 3.5083e+03 4.0880e+04 1.5186e+05
1.0430e+05 3.4954e+03 4.0887e+04 1.4868e+05
1.0125e+05 3.4826e+03 4.0888e+04 1.4562e+05
9.8315e+04 3.4698e+03 4.0894e+04 1.4268e+05
9.5486e+04 3.4571e+03 4.0894e+04 1.3984e+05
9.2755e+04 3.4445e+03 4.0890e+04 1.3709e+05
9.0116e+04 3.4320e+03 4.0883e+04 1.3443e+05
8.7567e+04 3.4195e+03 4.0871e+04 1.3186e+05
8.5097e+04 3.4071e+03 4.0860e+04 1.2936e+05
8.2702e+04 3.3949e+03 4.0856e+04 1.2695e+05
8.0389e+04 3.3827e+03 4.0847e+04 1.2462e+05
7.8148e+04 3.3707e+03 4.0834e+04 1.2235e+05
7.5974e+04 3.3588e+03 4.0821e+04 1.2015e+05
7.3868e+04 3.3470e+03 4.0809e+04 1.1802e+05
7.1831e+04 3.3354e+03 4.0796e+04 1.1596e+05
6.9857e+04 3.3239e+03 4.0790e+04 1.1397e+05
6.7950e+04 3.3125e+03 4.0782e+04 1.1204e+05
6.6105e+04 3.3012e+03 4.0777e+04 1.1018e+05
6.4325e+04 3.2901e+03 4.0775e+04 1.0839e+05
6.2618e+04 3.2792e+03 4.0765e+04 1.0666e+05
6.0967e+04 3.2684e+03 4.0760e+04 1.0499e+05
5.9371e+04 3.2578e+03 4.0750e+04 1.0338e+05
5.7825e+04 3.2474e+03 4.0741e+04 1.0181e+05
5.6329e+04 3.2371e+03 4.0733e+04 1.0030e+05
5.4882e+04 3.2270e+03 4.0727e+04 9.8836e+04
5.3483e+04 3.2171e+03 4.0720e+04 9.7420e+04
5.2128e+04 3.2072e+03 4.0711e+04 9.6046e+04
5.0815e+04 3.1975e+03 4.0702e+04 9.4715e+04
4.9540e+04 3.1879e+03 4.0692e+04 9.3419e+04
4.8301e+04 3.1784e+03 4.0680e+04 9.2159e+04
4.7096e+04 3.1691e+03 4.0668e+04 9.0933e+04
4.5925e+04 3.1599e+03 4.0657e+04 8.9743e+04
4.4790e+04 3.1509e+03 4.0649e+04 8.8590e+04
4.3693e+04 3.1419e+03 4.0638e+04 8.7473e+04
4.2628e+04 3.1331e+03 4.0627e+04 8.6388e+04
4.1593e+04 3.1243e+03 4.0615e+04 8.5332e+04
4.0586e+04 3.1158e+03 4.0603e+04 8.4304e+04
3.9607e+04 3.1073e+03 4.0590e+04 8.3304e+04
3.8654e+04 3.0989e+03 4.0578e+04 8.2331e+04
3.7728e+04 3.0906e+03 4.0566e+04 8.1385e+04
3.6827e+04 3.0825e+03 4.0555e+04 8.0464e+04
3.5951e+04 3.0744e+03 4.0544e+04 7.9570e+04
3.5102e+04 3.0664e+03 4.0534e+04 7.8701e+04
3.4276e+04 3.0585e+03 4.0523e+04 7.7857e+04
3.3472e+04 3.0506e+03 4.0512e+04 7.7035e+04
3.2690e+04 3.0429e+03 4.0503e+04 7.6235e+04
3.1928e+04 3.0352e+03 4.0494e+04 7.5458e+04
3.1187e+04 3.0277e+03 4.0486e+04 7.4701e+04
3.0465e+04 3.0202e+03 4.0478e+04 7.3963e+04
2.9760e+04 3.0128e+03 4.0472e+04 7.3245e+04
2.9076e+04 3.0056e+03 4.0467e+04 7.2549e+04
2.8412e+04 2.9984e+03 4.0462e+04 7.1872e+04
2.7766e+04 2.9913e+03 4.0456e+04 7.1214e+04
2.7138e+04 2.9843e+03 4.0453e+04 7.0575e+04
2.6529e+04 2.9773e+03 4.0450e+04 6.9956e+04
2.5939e+04 2.9705e+03 4.0447e+04 6.9356e+04
2.5365e+04 2.9637e+03 4.0443e+04 6.8772e+04
2.4808e+04 2.9571e+03 4.0438e+04 6.8203e+04
2.4265e+04 2.9504e+03 4.0433e+04 6.7648e+04
2.3735e+04 2.9439e+03 4.0427e+04 6.7105e+04
2.3218e+04 2.9374e+03 4.0421e+04 6.6576e+04
2.2715e+04 2.9311e+03 4.0418e+04 6.6064e+04
2.2226e+04 2.9248e+03 4.0413e+04 6.5564e+04
2.1751e+04 2.9186e+03 4.0408e+04 6.5078e+04
2.1289e+04 2.9125e+03 4.0403e+04 6.4604e+04
2.0838e+04 2.9065e+03 4.0397e+04 6.4141e+04
2.0399e+04 2.9006e+03 4.0390e+04 6.3689e+04
1.9970e+04 2.8948e+03 4.0384e+04 6.3248e+04
1.9551e+04 2.8891e+03 4.0379e+04 6.2819e+04
1.9144e+04 2.8834e+03 4.0375e+04 6.2402e+04
1.8749e+04 2.8779e+03 4.0370e+04 6.1996e+04
1.8364e+04 2.8724e+03 4.0365e+04 6.1602e+04
1.7991e+04 2.8670e+03 4.0360e+04 6.1218e+04
1.7628e+04 2.8617e+03 4.0355e+04 6.0845e+04
1.7275e+04 2.8565e+03 4.0350e+04 6.0482e+04
1.6933e+04 2.8514e+03 4.0344e+04 6.0128e+04
1.6599e+04 2.8463e+03 4.0339e+04 5.9784e+04
1.6274e+04 2.8413e+03 4.0333e+04 5.9448e+04
1.5957e+04 2.8364e+03 4.0326e+04 5.9119e+04
1.5647e+04 2.8315e+03 4.0319e+04 5.8798e+04
1.5345e+04 2.8267e+03 4.0313e+04 5.8485e+04
1.5050e+04 2.8219e+03 4.0306e+04 5.8179e+04
1.4763e+04 2.8173e+03 4.0301e+04 5.7881e+04
1.4483e+04 2.8126e+03 4.0295e+04 5.7590e+04
1.4209e+04 2.8081e+03 4.0290e+04 5.7307e+04
1.3942e+04 2.8036e+03 4.0285e+04 5.7031e+04
1.3682e+04 2.7992e+03 4.0281e+04 5.6762e+04
1.3428e+04 2.7948e+03 4.0276e+04 5.6499e+04
1.3180e+04 2.7906e+03 4.0271e+04 5.6242e+04
1.2938e+04 2.7863e+03 4.0267e+04 5.5991e+04
1.2701e+04 2.7822e+03 4.0263e+04 5.5746e+04
1.2470e+04 2.7781e+03 4.0258e+04 5.5507e+04
1.2245e+04 2.7740e+03 4.0254e+04 5.5272e+04
1.2025e+04 2.7700e+03 4.0248e+04 5.5043e+04
1.1809e+04 2.7661e+03 4.0243e+04 5.4818e+04
1.1598e+04 2.7622e+03 4.0238e+04 5.4597e+04
1.1391e+04 2.7584e+03 4.0233e+04 5.4382e+04
1.1189e+04 2.7547e+03 4.0227e+04 5.4171e+04
1.0991e+04 2.7510e+03 4.0222e+04 5.3964e+04
1.0797e+04 2.7473e+03 4.0216e+04 5.3761e+04
1.0608e+04 2.7437e+03 4.0210e+04 5.3562e+04
1.0422e+04 2.7401e+03 4.0206e+04 5.3368e+04
1.0241e+04 2.7366e+03 4.0200e+04 5.3178e+04
1.0064e+04 2.7331e+03 4.0195e+04 5.2992e+04
9.8903e+03 2.7296e+03 4.0190e+04 5.2810e+04
9.7211e+03 2.7262e+03 4.0185e+04 5.2632e+04
9.5553e+03 2.7228e+03 4.0180e+04 5.2458e+04
9.3929e+03 2.7195e+03 4.0174e+04 5.2287e+04
9.2335e+03 2.7162e+03 4.0169e+04 5.2119e+04
9.0772e+03 2.7129e+03 4.0164e+04 5.1954e+04
8.9243e+03 2.7097e+03 4.0160e+04 5.1794e+04
8.7750e+03 2.7064e+03 4.0155e+04 5.1636e+04
8.6289e+03 2.7033e+03 4.0151e+04 5.1483e+04
8.4870e+03 2.7001e+03 4.0146e+04 5.1333e+04
8.3485e+03 2.6970e+03 4.0142e+04 5.1187e+04
8.2136e+03 2.6939e+03 4.0137e+04 5.1045e+04
8.0818e+03 2.6909e+03 4.0132e+04 5.0905e+04
7.9527e+03 2.6878e+03 4.0127e+04 5.0767e+04
7.8261e+03 2.6848e+03 4.0122e+04 5.0633e+04
7.7021e+03 2.6818e+03 4.0117e+04 5.0501e+04
7.5810e+03 2.6789e+03 4.0111e+04 5.0371e+04
7.4623e+03 2.6760e+03 4.0106e+04 5.0244e+04
7.3458e+03 2.6731e+03 4.0101e+04 5.0120e+04
7.2315e+03 2.6702e+03 4.0096e+04 4.9997e+04
7.1192e+03 2.6673e+03 4.0090e+04 4.9877e+04
7.0090e+03 2.6645e+03 4.0085e+04 4.9759e+04
6.9006e+03 2.6617e+03 4.0080e+04 4.9642e+04
6.7942e+03 2.6589e+03 4.0075e+04 4.9528e+04
6.6896e+03 2.6561e+03 4.0070e+04 4.9415e+04
6.5868e+03 2.6534e+03 4.0065e+04 4.9305e+04
6.4863e+03 2.6507e+03 4.0061e+04 4.9198e+04
6.3879e+03 2.6479e+03 4.0056e+04 4.9092e+04
6.2917e+03 2.6453e+03 4.0051e+04 4.8988e+04
6.1973e+03 2.6426e+03 4.0046e+04 4.8886e+04
6.1047e+03 2.6399e+03 4.0041e+04 4.8786e+04
6.0136e+03 2.6373e+03 4.0036e+04 4.8687e+04
5.9241e+03 2.6347e+03 4.0031e+04 4.8590e+04
5.8362e+03 2.6320e+03 4.0027e+04 4.8495e+04
5.7499e+03 2.6294e+03 4.0022e+04 4.8401e+04
5.6655e+03 2.6268e+03 4.0017e+04 4.8310e+04
5.5829e+03 2.6242e+03 4.0013e+04 4.8220e+04
5.5019e+03 2.6217e+03 4.0008e+04 4.8131e+04
5.4224e+03 2.6191e+03 4.0003e+04 4.8044e+04
5.3442e+03 2.6165e+03 3.9998e+04 4.7959e+04
5.2672e+03 2.6140e+03 3.9993e+04 4.7874e+04
5.1916e+03 2.6115e+03 3.9988e+04 4.7791e+04
5.1173e+03 2.6090e+03 3.9983e+04 4.7709e+04
5.0446e+03 2.6064e+03 3.9978e+04 4.7629e+04
4.9732e+03 2.6039e+03 3.9973e+04 4.7550e+04
4.9031e+03 2.6014e+03 3.9968e+04 4.7473e+04
4.8341e+03 2.5989e+03 3.9963e+04 4.7396e+04
4.7663e+03 2.5965e+03 3.9958e+04 4.7321e+04
4.6996e+03 2.5940e+03 3.9953e+04 4.7247e+04
4.6341e+03 2.5915e+03 3.9948e+04 4.7174e+04
4.5695e+03 2.5890e+03 3.9943e+04 4.7102e+04
4.5061e+03 2.5866e+03 3.9938e+04 4.7031e+04
4.4437e+03 2.5841e+03 3.9933e+04 4.6961e+04
4.3823e+03 2.5817e+03 3.9928e+04 4.6892e+04
4.3219e+03 2.5793e+03 3.9923e+04 4.6824e+04
4.2625e+03 2.5768e+03 3.9918e+04 4.6757e+04
4.2044e+03 2.5744e+03 3.9913e+04 4.6692e+04
4.1475e+03 2.5720e+03 3.9908e+04 4.6628e+04
4.0917e+03 2.5696e+03 3.9903e+04 4.6565e+04
4.0373e+03 2.5672e+03 3.9899e+04 4.6503e+04
3.9841e+03 2.5648e+03 3.9894e+04 4.6442e+04
3.9318e+03 2.5624e+03 3.9888e+04 4.6383e+04
3.8804e+03 2.5600e+03 3.9884e+04 4.6324e+04
3.8303e+03 2.5576e+03 3.9879e+04 4.6267e+04
3.7810e+03 2.5552e+03 3.9874e+04 4.6210e+04
3.7326e+03 2.5528e+03 3.9869e+04 4.6154e+04
3.6850e+03 2.5504e+03 3.9864e+04 4.6099e+04
3.6382e+03 2.5480e+03 3.9858e+04 4.6045e+04
3.5920e+03 2.5457e+03 3.9853e+04 4.5991e+04
3.5466e+03 2.5433e+03 3.9848e+04 4.5938e+04
3.5020e+03 2.5409e+03 3.9843e+04 4.5886e+04
3.4580e+03 2.5386e+03 3.9838e+04 4.5834e+04
3.4146e+03 2.5362e+03 3.9832e+04 4.5783e+04
3.3720e+03 2.5338e+03 3.9827e+04 4.5733e+04
3.3300e+03 2.5315e+03 3.9822e+04 4.5683e+04
3.2887e+03 2.5291e+03 3.9817e+04 4.5634e+04
3.2480e+03 2.5267e+03 3.9811e+04 4.5586e+04
3.2079e+03 2.5244e+03 3.9806e+04 4.5538e+04
3.1685e+03 2.5220e+03 3.9801e+04 4.5491e+04
3.1296e+03 2.5197e+03 3.9796e+04 4.5445e+04
3.0914e+03 2.5173e+03 3.9790e+04 4.5399e+04
3.0538e+03 2.5150e+03 3.9785e+04 4.5354e+04
3.0167e+03 2.5126e+03 3.9780e+04 4.5309e+04
2.9802e+03 2.5103e+03 3.9774e+04 4.5265e+04
2.9443e+03 2.5079e+03 3.9769e+04 4.5221e+04
2.9090e+03 2.5056e+03 3.9764e+04 4.5178e+04
2.8742e+03 2.5033e+03 3.9758e+04 4.5136e+04
2.8400e+03 2.5009e+03 3.9753e+04 4.5094e+04
2.8064e+03 2.4986e+03 3.9748e+04 4.5053e+04
2.7737e+03 2.4963e+03 3.9743e+04 4.5013e+04
2.7417e+03 2.4940e+03 3.9738e+04 4.4973e+04
2.7101e+03 2.4917e+03 3.9732e+04 4.4934e+04
2.6791e+03 2.4893e+03 3.9727e+04 4.4895e+04
2.6486e+03 2.4870e+03 3.9722e+04 4.4857e+04
2.6185e+03 2.4847e+03 3.9716e+04 4.4819e+04
2.5889e+03 2.4824e+03 3.9711e+04 4.4782e+04
2.5598e+03 2.4801e+03 3.9705e+04 4.4745e+04
2.5311e+03 2.4778e+03 3.9700e+04 4.4709e+04
2.5028e+03 2.4755e+03 3.9694e+04 4.4673e+04
2.4750e+03 2.4732e+03 3.9689e+04 4.4637e+04
2.4477e+03 2.4709e+03 3.9683e+04 4.4602e+04
2.4208e+03 2.4686e+03 3.9678e+04 4.4568e+04
2.3945e+03 2.4663e+03 3.9673e+04 4.4534e+04
2.3686e+03 2.4640e+03 3.9667e+04 4.4500e+04
2.3432e+03 2.4617e+03 3.9662e+04 4.4467e+04
2.3182e+03 2.4594e+03 3.9656e+04 4.4434e+04
2.2936e+03 2.4571e+03 3.9651e+04 4.4401e+04
2.2694e+03 2.4549e+03 3.9645e+04 4.4369e+04
2.2456e+03 2.4526e+03 3.9640e+04 4.4338e+04
2.2221e+03 2.4503e+03 3.9634e+04 4.4306e+04
2.1991e+03 2.4480e+03 3.9628e+04 4.4275e+04
2.1765e+03 2.4457e+03 3.9623e+04 4.4245e+04
2.1543e+03 2.4435e+03 3.9617e+04 4.4215e+04
2.1325e+03 2.4412e+03 3.9612e+04 4.4185e+04
2.1111e+03 2.4390e+03 3.9606e+04 4.4156e+04
2.0901e+03 2.4367e+03 3.9601e+04 4.4127e+04
2.0695e+03 2.4345e+03 3.9595e+04 4.4099e+04
2.0494e+03 2.4322e+03 3.9590e+04 4.4071e+04
2.0297e+03 2.4300e+03 3.9584e+04 4.4044e+04
2.0104e+03 2.4278e+03 3.9578e+04 4.4017e+04
1.9915e+03 2.4256e+03 3.9573e+04 4.3990e+04
1.9729e+03 2.4233e+03 3.9567e+04 4.3964e+04
1.9546e+03 2.4211e+03 3.9562e+04 4.3938e+04
1.9367e+03 2.4189e+03 3.9556e+04 4.3912e+04
1.9191e+03 2.4167e+03 3.9550e+04 4.3886e+04
1.9017e+03 2.4145e+03 3.9545e+04 4.3861e+04
1.8846e+03 2.4123e+03 3.9539e+04 4.3836e+04
1.8677e+03 2.4101e+03 3.9533e+04 4.3811e+04
1.8512e+03 2.4079e+03 3.9528e+04 4.3787e+04
1.8349e+03 2.4058e+03 3.9522e+04 4.3763e+04
1.8188e+03 2.4036e+03 3.9516e+04 4.3739e+04
1.8029e+03 2.4015e+03 3.9510e+04 4.3715e+04
1.7872e+03 2.3993e+03 3.9505e+04 4.3691e+04
1.7718e+03 2.3972e+03 3.9499e+04 4.3668e+04
1.7565e+03 2.3950e+03 3.9493e+04 4.3645e+04
1.7415e+03 2.3929e+03 3.9487e+04 4.3621e+04
1.7266e+03 2.3908e+03 3.9481e+04 4.3599e+04
1.7120e+03 2.3887e+03 3.9475e+04 4.3576e+04
1.6975e+03 2.3865e+03 3.9470e+04 4.3554e+04
1.6833e+03 2.3844e+03 3.9464e+04 4.3532e+04
1.6694e+03 2.3823e+03 3.9458e+04 4.3510e+04
1.6556e+03 2.3803e+03 3.9452e+04 4.3488e+04
1.6421e+03 2.3782e+03 3.9446e+04 4.3466e+04
1.6287e+03 2.3761e+03 3.9440e+04 4.3445e+04
1.6156e+03 2.3740e+03 3.9434e+04 4.3424e+04
1.6026e+03 2.3719e+03 3.9428e+04 4.3403e+04
1.5897e+03 2.3699e+03 3.9422e+04 4.3382e+04
1.5771e+03 2.3678e+03 3.9416e+04 4.3361e+04
1.5646e+03 2.3658e+03 3.9410e+04 4.3341e+04
1.5523e+03 2.3637e+03 3.9404e+04 4.3320e+04
1.5402e+03 2.3617e+03 3.9398e+04 4.3300e+04
1.5283e+03 2.3597e+03 3.9392e+04 4.3280e+04
1.5165e+03 2.3577e+03 3.9386e+04 4.3260e+04
1.5049e+03 2.3556e+03 3.9380e+04 4.3241e+04
1.4934e+03 2.3536e+03 3.9374e+04 4.3221e+04
1.4820e+03 2.3516e+03 3.9368e+04 4.3202e+04
1.4708e+03 2.3496e+03 3.9362e+04 4.3182e+04
1.4598e+03 2.3476e+03 3.9356e+04 4.3163e+04
1.4490e+03 2.3457e+03 3.9350e+04 4.3144e+04
1.4383e+03 2.3437e+03 3.9344e+04 4.3126e+04
1.4277e+03 2.3417e+03 3.9337e+04 4.3107e+04
1.4173e+03 2.3398e+03 3.9331e+04 4.3088e+04
1.4070e+03 2.3379e+03 3.9325e+04 4.3070e+04
1.3968e+03 2.3359e+03 3.9319e+04 4.3052e+04
1.3867e+03 2.3340e+03 3.9313e+04 4.3033e+04
1.3768e+03 2.3321e+03 3.9306e+04 4.3015e+04
1.3670e+03 2.3302e+03 3.9300e+04 4.2997e+04
1.3573e+03 2.3283e+03 3.9294e+04 4.2979e+04
1.3477e+03 2.3264e+03 3.9287e+04 4.2962e+04
1.3382e+03 2.3246e+03 3.9281e+04 4.2944e+04
1.3289e+03 2.3227e+03 3.9275e+04 4.2926e+04
1.3196e+03 2.3208e+03 3.9268e+04 4.2909e+04
1.3105e+03 2.3190e+03 3.9262e+04 4.2892e+04
1.3015e+03 2.3172e+03 3.9256e+04 4.2874e+04
1.2925e+03 2.3154e+03 3.9249e+04 4.2857e+04
1.2837e+03 2.3135e+03 3.9243e+04 4.2840e+04
1.2750e+03 2.3117e+03 3.9237e+04 4.2823e+04
1.2664e+03 2.3099e+03 3.9230e+04 4.2806e+04
1.2579e+03 2.3082e+03 3.9224e+04 4.2790e+04
1.2496e+03 2.3064e+03 3.9217e+04 4.2773e+04
1.2413e+03 2.3046e+03 3.9211e+04 4.2757e+04
1.2331e+03 2.3029e+03 3.9204e+04 4.2740e+04
1.2250e+03 2.3011e+03 3.9198e+04 4.2724e+04
1.2170e+03 2.2994e+03 3.9191e+04 4.2708e+04
1.2091e+03 2.2977e+03 3.9185e+04 4.2691e+04
1.2014e+03 2.2960e+03 3.9178e+04 4.2675e+04
1.1937e+03 2.2943e+03 3.9171e+04 4.2659e+04
1.1861e+03 2.2926e+03 3.9165e+04 4.2644e+04
1.1786e+03 2.2909e+03 3.9158e+04 4.2628e+04
1.1712e+03 2.2892e+03 3.9152e+04 4.2612e+04
1.1639e+03 2.2875e+03 3.9145e+04 4.2596e+04
1.1567e+03 2.2859e+03 3.9138e+04 4.2581e+04
1.1495e+03 2.2842e+03 3.9132e+04 4.2565e+04
1.1425e+03 2.2826e+03 3.9125e+04 4.2550e+04
1.1355e+03 2.2809e+03 3.9118e+04 4.2535e+04
1.1286e+03 2.2793e+03 3.9112e+04 4.2520e+04
1.1218e+03 2.2777e+03 3.9105e+04 4.2504e+04
1.1151e+03 2.2761e+03 3.9098e+04 4.2489e+04
1.1085e+03 2.2745e+03 3.9092e+04 4.2474e+04
1.1019e+03 2.2729e+03 3.9085e+04 4.2460e+04
1.0955e+03 2.2713e+03 3.9078e+04 4.2445e+04
1.0891e+03 2.2697e+03 3.9071e+04 4.2430e+04
1.0828e+03 2.2682e+03 3.9064e+04 4.2415e+04
1.0766e+03 2.2666e+03 3.9058e+04 4.2401e+04
1.0704e+03 2.2651e+03 3.9051e+04 4.2386e+04
1.0643e+03 2.2635e+03 3.9044e+04 4.2372e+04
1.0583e+03 2.2620e+03 3.9037e+04 4.2357e+04
1.0523e+03 2.2605e+03 3.9030e+04 4.2343e+04
1.0464e+03 2.2590e+03 3.9023e+04 4.2329e+04
1.0406e+03 2.2575e+03 3.9016e+04 4.2315e+04
1.0349e+03 2.2560e+03 3.9009e+04 4.2300e+04
1.0292e+03 2.2545e+03 3.9003e+04 4.2286e+04
1.0236e+03 2.2530e+03 3.8996e+04 4.2272e+04
1.0180e+03 2.2515e+03 3.8989e+04 4.2258e+04
1.0125e+03 2.2501e+03 3.8982e+04 4.2244e+04
1.0071e+03 2.2486e+03 3.8975e+04 4.2230e+04
1.0017e+03 2.2472e+03 3.8968e+04 4.2217e+04
9.9644e+02 2.2457e+03 3.8961e+04 4.2203e+04
9.9120e+02 2.2443e+03 3.8954e+04 4.2189e+04
9.8602e+02 2.2429e+03 3.8947e+04 4.2175e+04
9.8093e+02 2.2414e+03 3.8939e+04 4.2162e+04
9.7592e+02 2.2400e+03 3.8932e+04 4.2148e+04
9.7098e+02 2.2386e+03 3.8925e+04 4.2135e+04
9.6610e+02 2.2372e+03 3.8918e+04 4.2122e+04
9.6127e+02 2.2358e+03 3.8911e+04 4.2108e+04
9.5650e+02 2.2345e+03 3.8904e+04 4.2095e+04
9.5178e+02 2.2331e+03 3.8897e+04 4.2082e+04
9.4712e+02 2.2317e+03 3.8890e+04 4.2068e+04
9.4251e+02 2.2303e+03 3.8882e+04 4.2055e+04
9.3795e+02 2.2290e+03 3.8875e+04 4.2042e+04
9.3344e+02 2.2276e+03 3.8868e+04 4.2029e+04
9.2899e+02 2.2263e+03 3.8861e+04 4.2016e+04
9.2458e+02 2.2249e+03 3.8853e+04 4.2003e+04
9.2022e+02 2.2236e+03 3.8846e+04 4.1990e+04
9.1591e+02 2.2223e+03 3.8839e+04 4.1977e+04
9.1164e+02 2.2209e+03 3.8832e+04 4.1964e+04
9.0743e+02 2.2196e+03 3.8824e+04 4.1951e+04
9.0325e+02 2.2183e+03 3.8817e+04 4.1938e+04
8.9913e+02 2.2170e+03 3.8810e+04 4.1926e+04
8.9505e+02 2.2157e+03 3.8802e+04 4.1913e+04
8.9101e+02 2.2144e+03 3.8795e+04 4.1900e+04
8.8702e+02 2.2131e+03 3.8787e+04 4.1888e+04
8.8307e+02 2.2118e+03 3.8780e+04 4.1875e+04
8.7916e+02 2.2106e+03 3.8773e+04 4.1862e+04
8.7529e+02 2.2093e+03 3.8765e+04 4.1850e+04
8.7146e+02 2.2080e+03 3.8758e+04 4.1837e+04
8.6768e+02 2.2068e+03 3.8750e+04 4.1825e+04
8.6393e+02 2.2056e+03 3.8743e+04 4.1812e+04
8.6022e+02 2.2043e+03 3.8735e+04 4.1800e+04
8.5656e+02 2.2031e+03 3.8728e+04 4.1787e+04
8.5293e+02 2.2018e+03 3.8720e+04 4.1775e+04
8.4934e+02 2.2006e+03 3.8713e+04 4.1763e+04
8.4579e+02 2.1994e+03 3.8705e+04 4.1750e+04
8.4228e+02 2.1982e+03 3.8698e+04 4.1738e+04
8.3880e+02 2.1970e+03 3.8690e+04 4.1726e+04
8.3537e+02 2.1958e+03 3.8682e+04 4.1714e+04
8.3196e+02 2.1946e+03 3.8675e+04 4.1701e+04
8.2859e+02 2.1934e+03 3.8667e+04 4.1689e+04
8.2526e+02 2.1922e+03 3.8660e+04 4.1677e+04
8.2195e+02 2.1910e+03 3.8652e+04 4.1665e+04
8.1869e+02 2.1898e+03 3.8644e+04 4.1653e+04
8.1545e+02 2.1886e+03 3.8637e+04 4.1641e+04
8.1225e+02 2.1874e+03 3.8629e+04 4.1629e+04
8.0908e+02 2.1863e+03 3.8621e+04 4.1616e+04
8.0594e+02 2.1851e+03 3.8613e+04 4.1604e+04
8.0283e+02 2.1840e+03 3.8606e+04 4.1592e+04
7.9976e+02 2.1828e+03 3.8598e+04 4.1580e+04
7.9671e+02 2.1817e+03 3.8590e+04 4.1568e+04
7.9370e+02 2.1805e+03 3.8582e+04 4.1556e+04
7.9072e+02 2.1794e+03 3.8574e+04 4.1545e+04
7.8776e+02 2.1783e+03 3.8567e+04 4.1533e+04
7.8484e+02 2.1772e+03 3.8559e+04 4.1521e+04
7.8195e+02 2.1760e+03 3.8551e+04 4.1509e+04
7.7908e+02 2.1749e+03 3.8543e+04 4.1497e+04
7.7625e+02 2.1738e+03 3.8535e+04 4.1485e+04
7.7344e+02 2.1727e+03 3.8527e+04 4.1473e+04
7.7066e+02 2.1716e+03 3.8519e+04 4.1462e+04
7.6791e+02 2.1705e+03 3.8511e+04 4.1450e+04
7.6518e+02 2.1694e+03 3.8503e+04 4.1438e+04
7.6249e+02 2.1683e+03 3.8495e+04 4.1426e+04
7.5982e+02 2.1672e+03 3.8487e+04 4.1414e+04
7.5718e+02 2.1661e+03 3.8479e+04 4.1403e+04
7.5457e+02 2.1650e+03 3.8471e+04 4.1391e+04
7.5198e+02 2.1640e+03 3.8463e+04 4.1379e+04
7.4942e+02 2.1629e+03 3.8455e+04 4.1368e+04
7.4689e+02 2.1618e+03 3.8447e+04 4.1356e+04
7.4438e+02 2.1607e+03 3.8439e+04 4.1344e+04
7.4190e+02 2.1597e+03 3.8431e+04 4.1333e+04
7.3944e+02 2.1586e+03 3.8423e+04 4.1321e+04
7.3701e+02 2.1575e+03 3.8415e+04 4.1309e+04
7.3460e+02 2.1565e+03 3.8407e+04 4.1298e+04
7.3222e+02 2.1554e+03 3.8398e+04 4.1286e+04
7.2987e+02 2.1544e+03 3.8390e+04 4.1275e+04
7.2754e+02 2.1533e+03 3.8382e+04 4.1263e+04
7.2523e+02 2.1523e+03 3.8374e+04 4.1251e+04
7.2295e+02 2.1512e+03 3.8366e+04 4.1240e+04
7.2069e+02 2.1502e+03 3.8357e+04 4.1228e+04
7.1845e+02 2.1491e+03 3.8349e+04 4.1217e+04
7.1623e+02 2.1481e+03 3.8341e+04 4.1205e+04
7.1404e+02 2.1471e+03 3.8333e+04 4.1194e+04
7.1187e+02 2.1460e+03 3.8324e+04 4.1182e+04
7.0974e+02 2.1450e+03 3.8316e+04 4.1171e+04
7.0764e+02 2.1440e+03 3.8308e+04 4.1159e+04
7.0556e+02 2.1430e+03 3.8299e+04 4.1148e+04
7.0351e+02 2.1419e+03 3.8291e+04 4.1137e+04
7.0148e+02 2.1409e+03 3.8283e+04 4.1125e+04
6.9947e+02 2.1399e+03 3.8274e+04 4.1114e+04
6.9747e+02 2.1389e+03 3.8266e+04 4.1102e+04
6.9550e+02 2.1379e+03 3.8258e+04 4.1091e+04
6.9354e+02 2.1369e+03 3.8249e+04 4.1080e+04
6.9161e+02 2.1359e+03 3.8241e+04 4.1068e+04
6.8969e+02 2.1349e+03 3.8232e+04 4.1057e+04
6.8778e+02 2.1339e+03 3.8224e+04 4.1045e+04
6.8590e+02 2.1329e+03 3.8215e+04 4.1034e+04
6.8403e+02 2.1319e+03 3.8207e+04 4.1023e+04
6.8218e+02 2.1309e+03 3.8198e+04 4.1011e+04
6.8035e+02 2.1299e+03 3.8190e+04 4.1000e+04
6.7853e+02 2.1289e+03 3.8181e+04 4.0988e+04
6.7673e+02 2.1279e+03 3.8172e+04 4.0977e+04
6.7495e+02 2.1269e+03 3.8164e+04 4.0966e+04
6.7318e+02 2.1259e+03 3.8155e+04 4.0954e+04
6.7143e+02 2.1250e+03 3.8147e+04 4.0943e+04
6.6969e+02 2.1240e+03 3.8138e+04 4.0932e+04
6.6797e+02 2.1230e+03 3.8129e+04 4.0920e+04
6.6626e+02 2.1220e+03 3.8121e+04 4.0909e+04
6.6457e+02 2.1211e+03 3.8112e+04 4.0898e+04
6.6290e+02 2.1201e+03 3.8103e+04 4.0886e+04
6.6124e+02 2.1191e+03 3.8095e+04 4.0875e+04
6.5959e+02 2.1182e+03 3.8086e+04 4.0864e+04
6.5796e+02 2.1172e+03 3.8077e+04 4.0852e+04
6.5635e+02 2.1163e+03 3.8068e+04 4.0841e+04
6.5475e+02 2.1153e+03 3.8059e+04 4.0830e+04
6.5316e+02 2.1143e+03 3.8051e+04 4.0818e+04
6.5158e+02 2.1134e+03 3.8042e+04 4.0807e+04
6.5002e+02 2.1124e+03 3.8033e+04 4.0795e+04
6.4848e+02 2.1115e+03 3.8024e+04 4.0784e+04
6.4695e+02 2.1105e+03 3.8015e+04 4.0773e+04
6.4543e+02 2.1096e+03 3.8006e+04 4.0761e+04
6.4392e+02 2.1087e+03 3.7997e+04 4.0750e+04
6.4243e+02 2.1077e+03 3.7989e+04 4.0739e+04
6.4095e+02 2.1068e+03 3.7980e+04 4.0727e+04
6.3948e+02 2.1059e+03 3.7971e+04 4.0716e+04
6.3802e+02 2.1049e+03 3.7962e+04 4.0705e+04
6.3658e+02 2.1040e+03 3.7953e+04 4.0693e+04
6.3515e+02 2.1031e+03 3.7944e+04 4.0682e+04
6.3373e+02 2.1021e+03 3.7935e+04 4.0671e+04
6.3233e+02 2.1012e+03 3.7926e+04 4.0659e+04
6.3093e+02 2.1003e+03 3.7917e+04 4.0648e+04
6.2955e+02 2.0994e+03 3.7908e+04 4.0637e+04
6.2818e+02 2.0985e+03 3.7898e+04 4.0625e+04
6.2682e+02 2.0976e+03 3.7889e+04 4.0614e+04
6.2547e+02 2.0966e+03 3.7880e+04 4.0602e+04
6.2414e+02 2.0957e+03 3.7871e+04 4.0591e+04
6.2281e+02 2.0948e+03 3.7862e+04 4.0580e+04
6.2150e+02 2.0939e+03 3.7853e+04 4.0568e+04
6.2020e+02 2.0930e+03 3.7844e+04 4.0557e+04
6.1890e+02 2.0921e+03 3.7834e+04 4.0545e+04
6.1762e+02 2.0912e+03 3.7825e+04 4.0534e+04
6.1635e+02 2.0903e+03 3.7816e+04 4.0523e+04
6.1509e+02 2.0894e+03 3.7807e+04 4.0511e+04
6.1384e+02 2.0885e+03 3.7797e+04 4.0500e+04
6.1260e+02 2.0876e+03 3.7788e+04 4.0488e+04
6.1137e+02 2.0867e+03 3.7779e+04 4.0477e+04
6.1016e+02 2.0858e+03 3.7770e+04 4.0466e+04
6.0895e+02 2.0849e+03 3.7760e+04 4.0454e+04
6.0775e+02 2.0841e+03 3.7751e+04 4.0443e+04
6.0656e+02 2.0832e+03 3.7742e+04 4.0431e+04
6.0538e+02 2.0823e+03 3.7732e+04 4.0420e+04
6.0421e+02 2.0814e+03 3.7723e+04 4.0408e+04
6.0305e+02 2.0805e+03 3.7713e+04 4.0397e+04
6.0190e+02 2.0797e+03 3.7704e+04 4.0385e+04
6.0076e+02 2.0788e+03 3.7694e+04 4.0374e+04
5.9963e+02 2.0779e+03 3.7685e+04 4.0362e+04
5.9850e+02 2.0770e+03 3.7675e+04 4.0351e+04
5.9739e+02 2.0762e+03 3.7666e+04 4.0340e+04
5.9628e+02 2.0753e+03 3.7656e+04 4.0328e+04
5.9518e+02 2.0744e+03 3.7647e+04 4.0317e+04
5.9409e+02 2.0736e+03 3.7637e+04 4.0305e+04
5.9301e+02 2.0727e+03 3.7628e+04 4.0293e+04
5.9194e+02 2.0718e+03 3.7618e+04 4.0282e+04
5.9087e+02 2.0710e+03 3.7609e+04 4.0270e+04
5.8982e+02 2.0701e+03 3.7599e+04 4.0259e+04
5.8877e+02 2.0693e+03 3.7589e+04 4.0247e+04
5.8773e+02 2.0684e+03 3.7580e+04 4.0236e+04
5.8669e+02 2.0676e+03 3.7570e+04 4.0224e+04
5.8567e+02 2.0667e+03 3.7560e+04 4.0213e+04
5.8465e+02 2.0659e+03 3.7551e+04 4.0201e+04
5.8365e+02 2.0650e+03 3.7541e+04 4.0189e+04
5.8264e+02 2.0642e+03 3.7531e+04 4.0178e+04
5.8165e+02 2.0633e+03 3.7521e+04 4.0166e+04
5.8066e+02 2.0625e+03 3.7512e+04 4.0155e+04
5.7969e+02 2.0616e+03 3.7502e+04 4.0143e+04
5.7871e+02 2.0608e+03 3.7492e+04 4.0131e+04
5.7775e+02 2.0600e+03 3.7482e+04 4.0120e+04
5.7679e+02 2.0591e+03 3.7472e+04 4.0108e+04
5.7584e+02 2.0583e+03 3.7462e+04 4.0096e+04
5.7490e+02 2.0575e+03 3.7452e+04 4.0085e+04
5.7397e+02 2.0566e+03 3.7443e+04 4.0073e+04
5.7304e+02 2.0558e+03 3.7433e+04 4.0061e+04
5.7211e+02 2.0550e+03 3.7423e+04 4.0050e+04
5.7120e+02 2.0541e+03 3.7413e+04 4.0038e+04
5.7029e+02 2.0533e+03 3.7403e+04 4.0026e+04
5.6939e+02 2.0525e+03 3.7393e+04 4.0015e+04
5.6850e+02 2.0517e+03 3.7383e+04 4.0003e+04
5.6761e+02 2.0509e+03 3.7373e+04 3.9991e+04
5.6673e+02 2.0500e+03 3.7363e+04 3.9979e+04
5.6585e+02 2.0492e+03 3.7353e+04 3.9968e+04
5.6498e+02 2.0484e+03 3.7342e+04 3.9956e+04
5.6412e+02 2.0476e+03 3.7332e+04 3.9944e+04
5.6326e+02 2.0468e+03 3.7322e+04 3.9932e+04
5.6241e+02 2.0460e+03 3.7312e+04 3.9920e+04
5.6157e+02 2.0451e+03 3.7302e+04 3.9909e+04
5.6073e+02 2.0443e+03 3.7292e+04 3.9897e+04
5.5990e+02 2.0435e+03 3.7282e+04 3.9885e+04
5.5908e+02 2.0427e+03 3.7271e+04 3.9873e+04
5.5826e+02 2.0419e+03 3.7261e+04 3.9861e+04
5.5744e+02 2.0411e+03 3.7251e+04 3.9849e+04
5.5664e+02 2.0403e+03 3.7241e+04 3.9838e+04
5.5583e+02 2.0395e+03 3.7230e+04 3.9826e+04
5.5504e+02 2.0387e+03 3.7220e+04 3.9814e+04
5.5425e+02 2.0379e+03 3.7210e+04 3.9802e+04
5.5346e+02 2.0371e+03 3.7199e+04 3.9790e+04
5.5268e+02 2.0363e+03 3.7189e+04 3.9778e+04
5.5191e+02 2.0355e+03 3.7179e+04 3.9766e+04
5.5114e+02 2.0348e+03 3.7168e+04 3.9754e+04
5.5038e+02 2.0340e+03 3.7158e+04 3.9742e+04
5.4963e+02 2.0332e+03 3.7147e+04 3.9730e+04
5.4887e+02 2.0324e+03 3.7137e+04 3.9718e+04
5.4813e+02 2.0316e+03 3.7126e+04 3.9706e+04
5.4739e+02 2.0308e+03 3.7116e+04 3.9694e+04
5.4665e+02 2.0301e+03 3.7105e+04 3.9682e+04
5.4592e+02 2.0293e+03 3.7095e+04 3.9670e+04
5.4520e+02 2.0285e+03 3.7084e+04 3.9658e+04
5.4448e+02 2.0277e+03 3.7074e+04 3.9646e+04
5.4376e+02 2.0269e+03 3.7063e+04 3.9634e+04
5.4305e+02 2.0262e+03 3.7053e+04 3.9622e+04
5.4235e+02 2.0254e+03 3.7042e+04 3.9610e+04
5.4165e+02 2.0246e+03 3.7031e+04 3.9598e+04
5.4095e+02 2.0239e+03 3.7021e+04 3.9586e+04
5.4026e+02 2.0231e+03 3.7010e+04 3.9573e+04
5.3958e+02 2.0223e+03 3.6999e+04 3.9561e+04
5.3890e+02 2.0216e+03 3.6989e+04 3.9549e+04
5.3822e+02 2.0208e+03 3.6978e+04 3.9537e+04
5.3755e+02 2.0200e+03 3.6967e+04 3.9525e+04
5.3688e+02 2.0193e+03 3.6956e+04 3.9513e+04
5.3622e+02 2.0185e+03 3.6946e+04 3.9500e+04
5.3556e+02 2.0177e+03 3.6935e+04 3.9488e+04
5.3491e+02 2.0170e+03 3.6924e+04 3.9476e+04
5.3426e+02 2.0162e+03 3.6913e+04 3.9464e+04
5.3362e+02 2.0155e+03 3.6902e+04 3.9451e+04
5.3298e+02 2.0147e+03 3.6892e+04 3.9439e+04
5.3234e+02 2.0140e+03 3.6881e+04 3.9427e+04
5.3171e+02 2.0132e+03 3.6870e+04 3.9415e+04
5.3108e+02 2.0125e+03 3.6859e+04 3.9402e+04
5.3046e+02 2.0117e+03 3.6848e+04 3.9390e+04
5.2984e+02 2.0110e+03 3.6837e+04 3.9378e+04
5.2923e+02 2.0102e+03 3.6826e+04 3.9365e+04
5.2862e+02 2.0095e+03 3.6815e+04 3.9353e+04
5.2802e+02 2.0087e+03 3.6804e+04 3.9341e+04
5.2742e+02 2.0080e+03 3.6793e+04 3.9328e+04
5.2682e+02 2.0072e+03 3.6782e+04 3.9316e+04
5.2623e+02 2.0065e+03 3.6771e+04 3.9303e+04
5.2564e+02 2.0057e+03 3.6760e+04 3.9291e+04
5.2506e+02 2.0050e+03 3.6748e+04 3.9279e+04
5.2448e+02 2.0043e+03 3.6737e+04 3.9266e+04
5.2390e+02 2.0035e+03 3.6726e+04 3.9254e+04
5.2333e+02 2.0028e+03 3.6715e+04 3.9241e+04
5.2276e+02 2.0021e+03 3.6704e+04 3.9229e+04
5.2219e+02 2.0013e+03 3.6693e+04 3.9216e+04
5.2163e+02 2.0006e+03 3.6681e+04 3.9204e+04
5.2107e+02 1.9999e+03 3.6670e+04 3.9191e+04
5.2051e+02 1.9991e+03 3.6659e+04 3.9178e+04
5.1996e+02 1.9984e+03 3.6648e+04 3.9166e+04
5.1941e+02 1.9977e+03 3.6636e+04 3.9153e+04
5.1886e+02 1.9970e+03 3.6625e+04 3.9141e+04
5.1832e+02 1.9962e+03 3.6614e+04 3.9128e+04
5.1778e+02 1.9955e+03 3.6602e+04 3.9115e+04
5.1724e+02 1.9948e+03 3.6591e+04 3.9103e+04
5.1671e+02 1.9941e+03 3.6579e+04 3.9090e+04
5.1617e+02 1.9934e+03 3.6568e+04 3.9077e+04
5.1565e+02 1.9926e+03 3.6557e+04 3.9065e+04
5.1512e+02 1.9919e+03 3.6545e+04 3.9052e+04
5.1460e+02 1.9912e+03 3.6534e+04 3.9039e+04
5.1408e+02 1.9905e+03 3.6522e+04 3.9027e+04
5.1357e+02 1.9898e+03 3.6511e+04 3.9014e+04
5.1305e+02 1.9891e+03 3.6499e+04 3.9001e+04
5.1254e+02 1.9884e+03 3.6487e+04 3.8988e+04
5.1204e+02 1.9877e+03 3.6476e+04 3.8976e+04
5.1153e+02 1.9870e+03 3.6464e+04 3.8963e+04
5.1103e+02 1.9863e+03 3.6453e+04 3.8950e+04
5.1053e+02 1.9856e+03 3.6441e+04 3.8937e+04
5.1004e+02 1.9849e+03 3.6429e+04 3.8924e+04
5.0954e+02 1.9842e+03 3.6418e+04 3.8911e+04
5.0905e+02 1.9835e+03 3.6406e+04 3.8898e+04
5.0856e+02 1.9828e+03 3.6394e+04 3.8886e+04
5.0808e+02 1.9821e+03 3.6382e+04 3.8873e+04
5.0760e+02 1.9814e+03 3.6371e+04 3.8860e+04
5.0712e+02 1.9807e+03 3.6359e+04 3.8847e+04
5.0664e+02 1.9800e+03 3.6347e+04 3.8834e+04
5.0616e+02 1.9793e+03 3.6335e+04 3.8821e+04
5.0569e+02 1.9786e+03 3.6323e+04 3.8808e+04
5.0522e+02 1.9779e+03 3.6312e+04 3.8795e+04
5.0476e+02 1.9772e+03 3.6300e+04 3.8782e+04
5.0429e+02 1.9765e+03 3.6288e+04 3.8769e+04
5.0383e+02 1.9759e+03 3.6276e+04 3.8756e+04
5.0337e+02 1.9752e+03 3.6264e+04 3.8743e+04
5.0291e+02 1.9745e+03 3.6252e+04 3.8729e+04
5.0246e+02 1.9738e+03 3.6240e+04 3.8716e+04
5.0200e+02 1.9731e+03 3.6228e+04 3.8703e+04
5.0155e+02 1.9725e+03 3.6216e+04 3.8690e+04
5.0110e+02 1.9718e+03 3.6204e+04 3.8677e+04
5.0066e+02 1.9711e+03 3.6192e+04 3.8664e+04
5.0021e+02 1.9704e+03 3.6180e+04 3.8650e+04
4.9977e+02 1.9697e+03 3.6168e+04 3.8637e+04
4.9933e+02 1.9691e+03 3.6156e+04 3.8624e+04
4.9890e+02 1.9684e+03 3.6143e+04 3.8611e+04
4.9846e+02 1.9677e+03 3.6131e+04 3.8597e+04
4.9803e+02 1.9671e+03 3.6119e+04 3.8584e+04
4.9760e+02 1.9664e+03 3.6107e+04 3.8571e+04
4.9717e+02 1.9657e+03 3.6095e+04 3.8558e+04
4.9674e+02 1.9651e+03 3.6082e+04 3.8544e+04
4.9632e+02 1.9644e+03 3.6070e+04 3.8531e+04
4.9589e+02 1.9637e+03 3.6058e+04 3.8517e+04
4.9547e+02 1.9631e+03 3.6046e+04 3.8504e+04
4.9505e+02 1.9624e+03 3.6033e+04 3.8491e+04
4.9464e+02 1.9618e+03 3.6021e+04 3.8477e+04
4.9422e+02 1.9611e+03 3.6008e+04 3.8464e+04
4.9381e+02 1.9605e+03 3.5996e+04 3.8450e+04
4.9340e+02 1.9598e+03 3.5984e+04 3.8437e+04
4.9299e+02 1.9592e+03 3.5971e+04 3.8423e+04
4.9258e+02 1.9585e+03 3.5959e+04 3.8410e+04
4.9217e+02 1.9579e+03 3.5946e+04 3.8396e+04
4.9177e+02 1.9572e+03 3.5934e+04 3.8383e+04
4.9137e+02 1.9566e+03 3.5921e+04 3.8369e+04
4.9097e+02 1.9559e+03 3.5909e+04 3.8356e+04
4.9057e+02 1.9553e+03 3.5896e+04 3.8342e+04
4.9018e+02 1.9546e+03 3.5884e+04 3.8328e+04
4.8978e+02 1.9540e+03 3.5871e+04 3.8315e+04
4.8939e+02 1.9534e+03 3.5858e+04 3.8301e+04
4.8900e+02 1.9527e+03 3.5846e+04 3.8287e+04
4.8861e+02 1.9521e+03 3.5833e+04 3.8274e+04
4.8823e+02 1.9515e+03 3.5820e+04 3.8260e+04
4.8784e+02 1.9508e+03 3.5808e+04 3.8246e+04
4.8746e+02 1.9502e+03 3.5795e+04 3.8233e+04
4.8708e+02 1.9496e+03 3.5782e+04 3.8219e+04
4.8670e+02 1.9489e+03 3.5769e+04 3.8205e+04
4.8632e+02 1.9483e+03 3.5757e+04 3.8191e+04
4.8594e+02 1.9477e+03 3.5744e+04 3.8177e+04
4.8557e+02 1.9471e+03 3.5731e+04 3.8163e+04
4.8519e+02 1.9464e+03 3.5718e+04 3.8150e+04
4.8482e+02 1.9458e+03 3.5705e+04 3.8136e+04
4.8445e+02 1.9452e+03 3.5692e+04 3.8122e+04
4.8409e+02 1.9446e+03 3.5679e+04 3.8108e+04
4.8372e+02 1.9440e+03 3.5666e+04 3.8094e+04
4.8336e+02 1.9433e+03 3.5653e+04 3.8080e+04
4.8299e+02 1.9427e+03 3.5640e+04 3.8066e+04
4.8263e+02 1.9421e+03 3.5627e+04 3.8052e+04
4.8227e+02 1.9415e+03 3.5614e+04 3.8038e+04
4.8191e+02 1.9409e+03 3.5601e+04 3.8024e+04
4.8156e+02 1.9403e+03 3.5588e+04 3.8010e+04
4.8120e+02 1.9397e+03 3.5575e+04 3.7996e+04
4.8085e+02 1.9391e+03 3.5562e+04 3.7982e+04
4.8050e+02 1.9385e+03 3.5549e+04 3.7968e+04
4.8014e+02 1.9378e+03 3.5536e+04 3.7954e+04
4.7980e+02 1.9372e+03 3.5522e+04 3.7939e+04
4.7945e+02 1.9366e+03 3.5509e+04 3.7925e+04
4.7910e+02 1.9360e+03 3.5496e+04 3.7911e+04
4.7876e+02 1.9354e+03 3.5483e+04 3.7897e+04
4.7841e+02 1.9348e+03 3.5469e+04 3.7883e+04
4.7807e+02 1.9342e+03 3.5456e+04 3.7868e+04
4.7773e+02 1.9337e+03 3.5443e+04 3.7854e+04
4.7739e+02 1.9331e+03 3.5429e+04 3.7840e+04
4.7706e+02 1.9325e+03 3.5416e+04 3.7826e+04
4.7672e+02 1.9319e+03 3.5403e+04 3.7811e+04
4.7639e+02 1.9313e+03 3.5389e+04 3.7797e+04
4.7605e+02 1.9307e+03 3.5376e+04 3.7783e+04
4.7572e+02 1.9301e+03 3.5362e+04 3.7768e+04
4.7539e+02 1.9295e+03 3.5349e+04 3.7754e+04
4.7506e+02 1.9289e+03 3.5335e+04 3.7739e+04
4.7474e+02 1.9284e+03 3.5322e+04 3.7725e+04
4.7441e+02 1.9278e+03 3.5308e+04 3.7710e+04
4.7408e+02 1.9272e+03 3.5295e+04 3.7696e+04
4.7376e+02 1.9266e+03 3.5281e+04 3.7681e+04
4.7344e+02 1.9261e+03 3.5267e+04 3.7667e+04
4.7312e+02 1.9255e+03 3.5254e+04 3.7652e+04
4.7280e+02 1.9249e+03 3.5240e+04 3.7638e+04
4.7248e+02 1.9243e+03 3.5226e+04 3.7623e+04
4.7216e+02 1.9238e+03 3.5213e+04 3.7609e+04
4.7185e+02 1.9232e+03 3.5199e+04 3.7594e+04
4.7153e+02 1.9226e+03 3.5185e+04 3.7579e+04
4.7122e+02 1.9221e+03 3.5171e+04 3.7565e+04
4.7091e+02 1.9215e+03 3.5158e+04 3.7550e+04
4.7060e+02 1.9209e+03 3.5144e+04 3.7535e+04
4.7029e+02 1.9204e+03 3.5130e+04 3.7521e+04
4.6998e+02 1.9198e+03 3.5116e+04 3.7506e+04
4.6968e+02 1.9192e+03 3.5102e+04 3.7491e+04
4.6937e+02 1.9187e+03 3.5088e+04 3.7476e+04
4.6907e+02 1.9181e+03 3.5074e+04 3.7461e+04
4.6876e+02 1.9176e+03 3.5060e+04 3.7447e+04
4.6846e+02 1.9170e+03 3.5046e+04 3.7432e+04
4.6816e+02 1.9165e+03 3.5032e+04 3.7417e+04
4.6786e+02 1.9159e+03 3.5018e+04 3.7402e+04
4.6756e+02 1.9154e+03 3.5004e+04 3.7387e+04
4.6727e+02 1.9148e+03 3.4990e+04 3.7372e+04
4.6697e+02 1.9143e+03 3.4976e+04 3.7357e+04
4.6668e+02 1.9137e+03 3.4962e+04 3.7342e+04
4.6638e+02 1.9132e+03 3.4948e+04 3.7327e+04
4.6609e+02 1.9126e+03 3.4934e+04 3.7312e+04
4.6580e+02 1.9121e+03 3.4919e+04 3.7297e+04
4.6551e+02 1.9116e+03 3.4905e+04 3.7282e+04
4.6522e+02 1.9110e+03 3.4891e+04 3.7267e+04
4.6493e+02 1.9105e+03 3.4877e+04 3.7252e+04
4.6465e+02 1.9099e+03 3.4862e+04 3.7237e+04
4.6436e+02 1.9094e+03 3.4848e+04 3.7222e+04
4.6408e+02 1.9089e+03 3.4834e+04 3.7207e+04
4.6379e+02 1.9084e+03 3.4819e+04 3.7191e+04
4.6351e+02 1.9078e+03 3.4805e+04 3.7176e+04
4.6323e+02 1.9073e+03 3.4790e+04 3.7161e+04
4.6295e+02 1.9068e+03 3.4776e+04 3.7146e+04
4.6267e+02 1.9062e+03 3.4762e+04 3.7130e+04
4.6239e+02 1.9057e+03 3.4747e+04 3.7115e+04
4.6212e+02 1.9052e+03 3.4733e+04 3.7100e+04
4.6184e+02 1.9047e+03 3.4718e+04 3.7085e+04
4.6157e+02 1.9042e+03 3.4703e+04 3.7069e+04
4.6129e+02 1.9036e+03 3.4689e+04 3.7054e+04
4.6102e+02 1.9031e+03 3.4674e+04 3.7038e+04
4.6075e+02 1.9026e+03 3.4660e+04 3.7023e+04
4.6048e+02 1.9021e+03 3.4645e+04 3.7008e+04
4.6021e+02 1.9016e+03 3.4630e+04 3.6992e+04
4.5994e+02 1.9011e+03 3.4616e+04 3.6977e+04
4.5967e+02 1.9006e+03 3.4601e+04 3.6961e+04
4.5940e+02 1.9001e+03 3.4586e+04 3.6946e+04
4.5914e+02 1.8995e+03 3.4571e+04 3.6930e+04
4.5887e+02 1.8990e+03 3.4557e+04 3.6914e+04
4.5861e+02 1.8985e+03 3.4542e+04 3.6899e+04
4.5835e+02 1.8980e+03 3.4527e+04 3.6883e+04
4.5809e+02 1.8975e+03 3.4512e+04 3.6868e+04
4.5783e+02 1.8970e+03 3.4497e+04 3.6852e+04
4.5757e+02 1.8965e+03 3.4482e+04 3.6836e+04
4.5731e+02 1.8960e+03 3.4467e+04 3.6821e+04
4.5705e+02 1.8955e+03 3.4452e+04 3.6805e+04
4.5679e+02 1.8950e+03 3.4437e+04 3.6789e+04
4.5654e+02 1.8945e+03 3.4422e+04 3.6773e+04
4.5628e+02 1.8941e+03 3.4407e+04 3.6758e+04
4.5603e+02 1.8936e+03 3.4392e+04 3.6742e+04
4.5577e+02 1.8931e+03 3.4377e+04 3.6726e+04
4.5552e+02 1.8926e+03 3.4362e+04 3.6710e+04
4.5527e+02 1.8921e+03 3.4347e+04 3.6694e+04
4.5502e+02 1.8916e+03 3.4332e+04 3.6678e+04
4.5477e+02 1.8911e+03 3.4316e+04 3.6662e+04
4.5452e+02 1.8906e+03 3.4301e+04 3.6646e+04
4.5427e+02 1.8902e+03 3.4286e+04 3.6630e+04
4.5403e+02 1.8897e+03 3.4271e+04 3.6614e+04
4.5378e+02 1.8892e+03 3.4255e+04 3.6598e+04
4.5353e+02 1.8887e+03 3.4240e+04 3.6582e+04
4.5329e+02 1.8882e+03 3.4225e+04 3.6566e+04
4.5305e+02 1.8878e+03 3.4209e+04 3.6550e+04
4.5280e+02 1.8873e+03 3.4194e+04 3.6534e+04
4.5256e+02 1.8868e+03 3.4179e+04 3.6518e+04
4.5232e+02 1.8863e+03 3.4163e+04 3.6502e+04
4.5208e+02 1.8859e+03 3.4148e+04 3.6486e+04
4.5184e+02 1.8854e+03 3.4132e+04 3.6469e+04
4.5160e+02 1.8849e+03 3.4117e+04 3.6453e+04
4.5137e+02 1.8845e+03 3.4101e+04 3.6437e+04
4.5113e+02 1.8840e+03 3.4085e+04 3.6421e+04
4.5089e+02 1.8835e+03 3.4070e+04 3.6404e+04
4.5066e+02 1.8831e+03 3.4054e+04 3.6388e+04
4.5043e+02 1.8826e+03 3.4039e+04 3.6372e+04
4.5019e+02 1.8821e+03 3.4023e+04 3.6355e+04
4.4996e+02 1.8817e+03 3.4007e+04 3.6339e+04
4.4973e+02 1.8812e+03 3.3991e+04 3.6322e+04
4.4950e+02 1.8808e+03 3.3976e+04 3.6306e+04
4.4927e+02 1.8803e+03 3.3960e+04 3.6289e+04
4.4904e+02 1.8799e+03 3.3944e+04 3.6273e+04
4.4881e+02 1.8794e+03 3.3928e+04 3.6256e+04
4.4858e+02 1.8790e+03 3.3912e+04 3.6240e+04
4.4835e+02 1.8785e+03 3.3896e+04 3.6223e+04
4.4813e+02 1.8781e+03 3.3881e+04 3.6207e+04
4.4790e+02 1.8776e+03 3.3865e+04 3.6190e+04
4.4768e+02 1.8772e+03 3.3849e+04 3.6173e+04
4.4745e+02 1.8767e+03 3.3833e+04 3.6157e+04
4.4723e+02 1.8763e+03 3.3817e+04 3.6140e+04
4.4701e+02 1.8758e+03 3.3801e+04 3.6123e+04
4.4679e+02 1.8754e+03 3.3784e+04 3.6107e+04
4.4657e+02 1.8749e+03 3.3768e+04 3.6090e+04
4.4635e+02 1.8745e+03 3.3752e+04 3.6073e+04
4.4613e+02 1.8741e+03 3.3736e+04 3.6056e+04
4.4591e+02 1.8736e+03 3.3720e+04 3.6039e+04
4.4569e+02 1.8732e+03 3.3704e+04 3.6023e+04
4.4547e+02 1.8727e+03 3.3687e+04 3.6006e+04
4.4526e+02 1.8723e+03 3.3671e+04 3.5989e+04
4.4504e+02 1.8719e+03 3.3655e+04 3.5972e+04
4.4483e+02 1.8714e+03 3.3639e+04 3.5955e+04
4.4461e+02 1.8710e+03 3.3622e+04 3.5938e+04
4.4440e+02 1.8706e+03 3.3606e+04 3.5921e+04
4.4419e+02 1.8702e+03 3.3589e+04 3.5904e+04
4.4397e+02 1.8697e+03 3.3573e+04 3.5887e+04
4.4376e+02 1.8693e+03 3.3557e+04 3.5870e+04
4.4355e+02 1.8689e+03 3.3540e+04 3.5853e+04
4.4334e+02 1.8685e+03 3.3524e+04 3.5835e+04
4.4313e+02 1.8680e+03 3.3507e+04 3.5818e+04
4.4292e+02 1.8676e+03 3.3491e+04 3.5801e+04
4.4272e+02 1.8672e+03 3.3474e+04 3.5784e+04
4.4251e+02 1.8668e+03 3.3457e+04 3.5767e+04
4.4230e+02 1.8663e+03 3.3441e+04 3.5749e+04
4.4210e+02 1.8659e+03 3.3424e+04 3.5732e+04
4.4189e+02 1.8655e+03 3.3407e+04 3.5715e+04
4.4169e+02 1.8651e+03 3.3391e+04 3.5697e+04
4.4148e+02 1.8647e+03 3.3374e+04 3.5680e+04
4.4128e+02 1.8643e+03 3.3357e+04 3.5663e+04
4.4108e+02 1.8639e+03 3.3340e+04 3.5645e+04
4.4088e+02 1.8634e+03 3.3323e+04 3.5628e+04
4.4067e+02 1.8630e+03 3.3307e+04 3.5610e+04
4.4047e+02 1.8626e+03 3.3290e+04 3.5593e+04
4.4027e+02 1.8622e+03 3.3273e+04 3.5575e+04
4.4007e+02 1.8618e+03 3.3256e+04 3.5558e+04
4.3988e+02 1.8614e+03 3.3239e+04 3.5540e+04
4.3968e+02 1.8610e+03 3.3222e+04 3.5523e+04
4.3948e+02 1.8606e+03 3.3205e+04 3.5505e+04
4.3928e+02 1.8602e+03 3.3188e+04 3.5487e+04
4.3909e+02 1.8598e+03 3.3171e+04 3.5470e+04
4.3889e+02 1.8594e+03 3.3154e+04 3.5452e+04
4.3870e+02 1.8590e+03 3.3137e+04 3.5434e+04
4.3850e+02 1.8586e+03 3.3119e+04 3.5417e+04
4.3831e+02 1.8582e+03 3.3102e+04 3.5399e+04
4.3812e+02 1.8578e+03 3.3085e+04 3.5381e+04
4.3792e+02 1.8574e+03 3.3068e+04 3.5363e+04
4.3773e+02 1.8570e+03 3.3051e+04 3.5345e+04
4.3754e+02 1.8566e+03 3.3033e+04 3.5327e+04
4.3735e+02 1.8562e+03 3.3016e+04 3.5310e+04
4.3716e+02 1.8558e+03 3.2999e+04 3.5292e+04
4.3697e+02 1.8554e+03 3.2981e+04 3.5274e+04
4.3678e+02 1.8550e+03 3.2964e+04 3.5256e+04
4.3659e+02 1.8546e+03 3.2947e+04 3.5238e+04
4.3641e+02 1.8543e+03 3.2929e+04 3.5220e+04
4.3622e+02 1.8539e+03 3.2912e+04 3.5202e+04
4.3603e+02 1.8535e+03 3.2894e+04 3.5184e+04
4.3585e+02 1.8531e+03 3.2877e+04 3.5165e+04
4.3566e+02 1.8527e+03 3.2859e+04 3.5147e+04
4.3548e+02 1.8523e+03 3.2841e+04 3.5129e+04
4.3529e+02 1.8519e+03 3.2824e+04 3.5111e+04
4.3511e+02 1.8516e+03 3.2806e+04 3.5093e+04
4.3493e+02 1.8512e+03 3.2788e+04 3.5075e+04
4.3475e+02 1.8508e+03 3.2771e+04 3.5056e+04
4.3456e+02 1.8504e+03 3.2753e+04 3.5038e+04
4.3438e+02 1.8500e+03 3.2735e+04 3.5020e+04
4.3420e+02 1.8497e+03 3.2718e+04 3.5001e+04
4.3402e+02 1.8493e+03 3.2700e+04 3.4983e+04
4.3384e+02 1.8489e+03 3.2682e+04 3.4965e+04
4.3366e+02 1.8486e+03 3.2664e+04 3.4946e+04
4.3349e+02 1.8482e+03 3.2646e+04 3.4928e+04
4.3331e+02 1.8478e+03 3.2628e+04 3.4909e+04
4.3313e+02 1.8474e+03 3.2610e+04 3.4891e+04
4.3295e+02 1.8471e+03 3.2592e+04 3.4872e+04
4.3278e+02 1.8467e+03 3.2574e+04 3.4854e+04
4.3260e+02 1.8463e+03 3.2556e+04 3.4835e+04
4.3243e+02 1.8460e+03 3.2538e+04 3.4817e+04
4.3225e+02 1.8456e+03 3.2520e+04 3.4798e+04
4.3208e+02 1.8452e+03 3.2502e+04 3.4779e+04
4.3191e+02 1.8449e+03 3.2484e+04 3.4761e+04
4.3173e+02 1.8445e+03 3.2466e+04 3.4742e+04
4.3156e+02 1.8442e+03 3.2447e+04 3.4723e+04
4.3139e+02 1.8438e+03 3.2429e+04 3.4704e+04
4.3122e+02 1.8434e+03 3.2411e+04 3.4686e+04
4.3105e+02 1.8431e+03 3.2393e+04 3.4667e+04
4.3088e+02 1.8427e+03 3.2374e+04 3.4648e+04
4.3071e+02 1.8424e+03 3.2356e+04 3.4629e+04
4.3054e+02 1.8420e+03 3.2337e+04 3.4610e+04
4.3037e+02 1.8416e+03 3.2319e+04 3.4591e+04
4.3020e+02 1.8413e+03 3.2301e+04 3.4572e+04
4.3004e+02 1.8409e+03 3.2282e+04 3.4553e+04
4.2987e+02 1.8406e+03 3.2264e+04 3.4534e+04
4.2970e+02 1.8402e+03 3.2245e+04 3.4515e+04
4.2954e+02 1.8399e+03 3.2227e+04 3.4496e+04
4.2937e+02 1.8395e+03 3.2208e+04 3.4477e+04
4.2921e+02 1.8392e+03 3.2189e+04 3.4458e+04
4.2904e+02 1.8388e+03 3.2171e+04 3.4439e+04
4.2888e+02 1.8385e+03 3.2152e+04 3.4419e+04
4.2872e+02 1.8381e+03 3.2133e+04 3.4400e+04
4.2855e+02 1.8378e+03 3.2115e+04 3.4381e+04
4.2839e+02 1.8374e+03 3.2096e+04 3.4362e+04
4.2823e+02 1.8371e+03 3.2077e+04 3.4342e+04
4.2807e+02 1.8368e+03 3.2058e+04 3.4323e+04
4.2790e+02 1.8364e+03 3.2039e+04 3.4304e+04
4.2774e+02 1.8361e+03 3.2020e+04 3.4284e+04
4.2758e+02 1.8357e+03 3.2001e+04 3.4265e+04
4.2742e+02 1.8354e+03 3.1983e+04 3.4245e+04
4.2726e+02 1.8350e+03 3.1964e+04 3.4226e+04
4.2711e+02 1.8347e+03 3.1945e+04 3.4206e+04
4.2695e+02 1.8344e+03 3.1926e+04 3.4187e+04
4.2679e+02 1.8340e+03 3.1906e+04 3.4167e+04
4.2663e+02 1.8337e+03 3.1887e+04 3.4148e+04
4.2648e+02 1.8333e+03 3.1868e+04 3.4128e+04
4.2632e+02 1.8330e+03 3.1849e+04 3.4108e+04
4.2616e+02 1.8327e+03 3.1830e+04 3.4089e+04
4.2601e+02 1.8323e+03 3.1811e+04 3.4069e+04
4.2585e+02 1.8320e+03 3.1791e+04 3.4049e+04
4.2570e+02 1.8317e+03 3.1772e+04 3.4029e+04
4.2554e+02 1.8313e+03 3.1753e+04 3.4010e+04
4.2539e+02 1.8310e+03 3.1733e+04 3.3990e+04
4.2524e+02 1.8307e+03 3.1714e+04 3.3970e+04
4.2508e+02 1.8303e+03 3.1695e+04 3.3950e+04
4.2493e+02 1.8300e+03 3.1675e+04 3.3930e+04
4.2478e+02 1.8297e+03 3.1656e+04 3.3910e+04
4.2463e+02 1.8293e+03 3.1636e+04 3.3890e+04
4.2448e+02 1.8290e+03 3.1617e+04 3.3870e+04
4.2433e+02 1.8287e+03 3.1597e+04 3.3850e+04
4.2418e+02 1.8284e+03 3.1578e+04 3.3830e+04
4.2403e+02 1.8280e+03 3.1558e+04 3.3810e+04
4.2388e+02 1.8277e+03 3.1538e+04 3.3790e+04
4.2373e+02 1.8274e+03 3.1519e+04 3.3770e+04
4.2358e+02 1.8270e+03 3.1499e+04 3.3750e+04
4.2343e+02 1.8267e+03 3.1479e+04 3.3729e+04
4.2329e+02 1.8264e+03 3.1459e+04 3.3709e+04
4.2314e+02 1.8261e+03 3.1440e+04 3.3689e+04
4.2299e+02 1.8257e+03 3.1420e+04 3.3668e+04
4.2285e+02 1.8254e+03 3.1400e+04 3.3648e+04
4.2270e+02 1.8251e+03 3.1380e+04 3.3628e+04
4.2255e+02 1.8248e+03 3.1360e+04 3.3607e+04
4.2241e+02 1.8245e+03 3.1340e+04 3.3587e+04
4.2227e+02 1.8241e+03 3.1320e+04 3.3567e+04
4.2212e+02 1.8238e+03 3.1300e+04 3.3546e+04
4.2198e+02 1.8235e+03 3.1280e+04 3.3526e+04
4.2183e+02 1.8232e+03 3.1260e+04 3.3505e+04
4.2169e+02 1.8229e+03 3.1240e+04 3.3485e+04
4.2155e+02 1.8226e+03 3.1220e+04 3.3464e+04
4.2141e+02 1.8222e+03 3.1200e+04 3.3443e+04
4.2126e+02 1.8219e+03 3.1179e+04 3.3423e+04
4.2112e+02 1.8216e+03 3.1159e+04 3.3402e+04
4.2098e+02 1.8213e+03 3.1139e+04 3.3381e+04
4.2084e+02 1.8210e+03 3.1119e+04 3.3361e+04
4.2070e+02 1.8207e+03 3.1098e+04 3.3340e+04
4.2056e+02 1.8204e+03 3.1078e+04 3.3319e+04
4.2042e+02 1.8200e+03 3.1058e+04 3.3298e+04
4.2028e+02 1.8197e+03 3.1037e+04 3.3277e+04
4.2015e+02 1.8194e+03 3.1017e+04 3.3256e+04
4.2001e+02 1.8191e+03 3.0996e+04 3.3236e+04
4.1987e+02 1.8188e+03 3.0976e+04 3.3215e+04
4.1973e+02 1.8185e+03 3.0955e+04 3.3194e+04
4.1960e+02 1.8182e+03 3.0935e+04 3.3173e+04
4.1946e+02 1.8179e+03 3.0914e+04 3.3152e+04
4.1932e+02 1.8176e+03 3.0894e+04 3.3131e+04
4.1919e+02 1.8173e+03 3.0873e+04 3.3109e+04
4.1905e+02 1.8169e+03 3.0852e+04 3.3088e+04
4.1892e+02 1.8166e+03 3.0832e+04 3.3067e+04
4.1878e+02 1.8163e+03 3.0811e+04 3.3046e+04
4.1865e+02 1.8160e+03 3.0790e+04 3.3025e+04
4.1852e+02 1.8157e+03 3.0769e+04 3.3003e+04
4.1838e+02 1.8154e+03 3.0748e+04 3.2982e+04
4.1825e+02 1.8151e+03 3.0728e+04 3.2961e+04
4.1812e+02 1.8148e+03 3.0707e+04 3.2940e+04
4.1798e+02 1.8145e+03 3.0686e+04 3.2918e+04
4.1785e+02 1.8142e+03 3.0665e+04 3.2897e+04
4.1772e+02 1.8139e+03 3.0644e+04 3.2875e+04
4.1759e+02 1.8136e+03 3.0623e+04 3.2854e+04
4.1746e+02 1.8133e+03 3.0602e+04 3.2832e+04
4.1733e+02 1.8130e+03 3.0580e+04 3.2811e+04
4.1720e+02 1.8127e+03 3.0559e+04 3.2789e+04
4.1707e+02 1.8124e+03 3.0538e+04 3.2768e+04
4.1694e+02 1.8121e+03 3.0517e+04 3.2746e+04
4.1681e+02 1.8118e+03 3.0496e+04 3.2724e+04
4.1668e+02 1.8115e+03 3.0474e+04 3.2703e+04
4.1656e+02 1.8112e+03 3.0453e+04 3.2681e+04
4.1643e+02 1.8109e+03 3.0432e+04 3.2659e+04
4.1630e+02 1.8106e+03 3.0410e+04 3.2637e+04
4.1617e+02 1.8103e+03 3.0389e+04 3.2616e+04
4.1605e+02 1.8100e+03 3.0368e+04 3.2594e+04
4.1592e+02 1.8097e+03 3.0346e+04 3.2572e+04
4.1579e+02 1.8094e+03 3.0325e+04 3.2550e+04
4.1567e+02 1.8091e+03 3.0303e+04 3.2528e+04
4.1554e+02 1.8088e+03 3.0282e+04 3.2506e+04
4.1542e+02 1.8085e+03 3.0260e+04 3.2484e+04
4.1529e+02 1.8082e+03 3.0238e+04 3.2462e+04
4.1517e+02 1.8079e+03 3.0217e+04 3.2440e+04
4.1505e+02 1.8076e+03 3.0195e+04 3.2418e+04
4.1492e+02 1.8073e+03 3.0173e+04 3.2396e+04
4.1480e+02 1.8070e+03 3.0152e+04 3.2373e+04
4.1468e+02 1.8067e+03 3.0130e+04 3.2351e+04
4.1455e+02 1.8064e+03 3.0108e+04 3.2329e+04
4.1443e+02 1.8062e+03 3.0086e+04 3.2307e+04
4.1431e+02 1.8059e+03 3.0064e+04 3.2284e+04
4.1419e+02 1.8056e+03 3.0042e+04 3.2262e+04
4.1407e+02 1.8053e+03 3.0020e+04 3.2240e+04
4.1395e+02 1.8050e+03 2.9998e+04 3.2217e+04
4.1383e+02 1.8047e+03 2.9976e+04 3.2195e+04
4.1371e+02 1.8044e+03 2.9954e+04 3.2172e+04
4.1359e+02 1.8041e+03 2.9932e+04 3.2150e+04
4.1347e+02 1.8038e+03 2.9910e+04 3.2127e+04
4.1335e+02 1.8035e+03 2.9888e+04 3.2105e+04
4.1323e+02 1.8032e+03 2.9866e+04 3.2082e+04
4.1311e+02 1.8030e+03 2.9844e+04 3.2060e+04
4.1299e+02 1.8027e+03 2.9821e+04 3.2037e+04
4.1287e+02 1.8024e+03 2.9799e+04 3.2014e+04
4.1276e+02 1.8021e+03 2.9777e+04 3.1992e+04
4.1264e+02 1.8018e+03 2.9754e+04 3.1969e+04
4.1252e+02 1.8015e+03 2.9732e+04 3.1946e+04
4.1241e+02 1.8012e+03 2.9710e+04 3.1923e+04
4.1229e+02 1.8009e+03 2.9687e+04 3.1900e+04
4.1217e+02 1.8007e+03 2.9665e+04 3.1877e+04
4.1206e+02 1.8004e+03 2.9642e+04 3.1854e+04
4.1194e+02 1.8001e+03 2.9619e+04 3.1832e+04
4.1183e+02 1.7998e+03 2.9597e+04 3.1809e+04
4.1171e+02 1.7995e+03 2.9574e+04 3.1786e+04
4.1160e+02 1.7992e+03 2.9552e+04 3.1762e+04
4.1148e+02 1.7989e+03 2.9529e+04 3.1739e+04
4.1137e+02 1.7987e+03 2.9506e+04 3.1716e+04
4.1126e+02 1.7984e+03 2.9483e+04 3.1693e+04
4.1114e+02 1.7981e+03 2.9461e+04 3.1670e+04
4.1103e+02 1.7978e+03 2.9438e+04 3.1647e+04
4.1092e+02 1.7975e+03 2.9415e+04 3.1623e+04
4.1081e+02 1.7972e+03 2.9392e+04 3.1600e+04
4.1069e+02 1.7970e+03 2.9369e+04 3.1577e+04
4.1058e+02 1.7967e+03 2.9346e+04 3.1554e+04
4.1047e+02 1.7964e+03 2.9323e+04 3.1530e+04
4.1036e+02 1.7961e+03 2.9300e+04 3.1507e+04
4.1025e+02 1.7958e+03 2.9277e+04 3.1483e+04
4.1014e+02 1.7956e+03 2.9254e+04 3.1460e+04
4.1003e+02 1.7953e+03 2.9231e+04 3.1436e+04
4.0992e+02 1.7950e+03 2.9208e+04 3.1413e+04
4.0981e+02 1.7947e+03 2.9185e+04 3.1389e+04
4.0970e+02 1.7944e+03 2.9161e+04 3.1366e+04
4.0959e+02 1.7942e+03 2.9138e+04 3.1342e+04
4.0948e+02 1.7939e+03 2.9115e+04 3.1318e+04
4.0938e+02 1.7936e+03 2.9091e+04 3.1294e+04
4.0927e+02 1.7933e+03 2.9068e+04 3.1271e+04
4.0916e+02 1.7931e+03 2.9045e+04 3.1247e+04
4.0905e+02 1.7928e+03 2.9021e+04 3.1223e+04
4.0895e+02 1.7925e+03 2.8998e+04 3.1199e+04
4.0884e+02 1.7922e+03 2.8974e+04 3.1175e+04
4.0873e+02 1.7919e+03 2.8951e+04 3.1151e+04
4.0863e+02 1.7917e+03 2.8927e+04 3.1127e+04
4.0852e+02 1.7914e+03 2.8904e+04 3.1103e+04
4.0842e+02 1.7911e+03 2.8880e+04 3.1079e+04
4.0831e+02 1.7908e+03 2.8856e+04 3.1055e+04
4.0821e+02 1.7906e+03 2.8832e+04 3.1031e+04
4.0810e+02 1.7903e+03 2.8809e+04 3.1007e+04
4.0800e+02 1.7900e+03 2.8785e+04 3.0983e+04
4.0790e+02 1.7897e+03 2.8761e+04 3.0959e+04
4.0779e+02 1.7895e+03 2.8737e+04 3.0934e+04
4.0769e+02 1.7892e+03 2.8713e+04 3.0910e+04
4.0759e+02 1.7889e+03 2.8689e+04 3.0886e+04
4.0748e+02 1.7887e+03 2.8665e+04 3.0862e+04
4.0738e+02 1.7884e+03 2.8641e+04 3.0837e+04
4.0728e+02 1.7881e+03 2.8617e+04 3.0813e+04
4.0718e+02 1.7878e+03 2.8593e+04 3.0788e+04
4.0708e+02 1.7876e+03 2.8569e+04 3.0764e+04
4.0698e+02 1.7873e+03 2.8545e+04 3.0739e+04
4.0688e+02 1.7870e+03 2.8521e+04 3.0715e+04
4.0678e+02 1.7868e+03 2.8497e+04 3.0690e+04
4.0668e+02 1.7865e+03 2.8472e+04 3.0666e+04
4.0658e+02 1.7862e+03 2.8448e+04 3.0641e+04
4.0648e+02 1.7860e+03 2.8424e+04 3.0616e+04
4.0638e+02 1.7857e+03 2.8400e+04 3.0592e+04
4.0628e+02 1.7854e+03 2.8375e+04 3.0567e+04
4.0618e+02 1.7852e+03 2.8351e+04 3.0542e+04
4.0608e+02 1.7849e+03 2.8326e+04 3.0517e+04
4.0598e+02 1.7846e+03 2.8302e+04 3.0492e+04
4.0588e+02 1.7844e+03 2.8277e+04 3.0468e+04
4.0579e+02 1.7841e+03 2.8253e+04 3.0443e+04
4.0569e+02 1.7838e+03 2.8228e+04 3.0418e+04
4.0559e+02 1.7836e+03 2.8204e+04 3.0393e+04
4.0550e+02 1.7833e+03 2.8179e+04 3.0368e+04
4.0540e+02 1.7830e+03 2.8154e+04 3.0343e+04
4.0531e+02 1.7828e+03 2.8130e+04 3.0318e+04
4.0521e+02 1.7825e+03 2.8105e+04 3.0293e+04
4.0511e+02 1.7822e+03 2.8080e+04 3.0267e+04
4.0502e+02 1.7820e+03 2.8055e+04 3.0242e+04
4.0492e+02 1.7817e+03 2.8030e+04 3.0217e+04
4.0483e+02 1.7815e+03 2.8005e+04 3.0192e+04
4.0474e+02 1.7812e+03 2.7980e+04 3.0166e+04
4.0464e+02 1.7809e+03 2.7956e+04 3.0141e+04
4.0455e+02 1.7807e+03 2.7930e+04 3.0116e+04
4.0446e+02 1.7804e+03 2.7905e+04 3.0090e+04
4.0436e+02 1.7802e+03 2.7880e+04 3.0065e+04
4.0427e+02 1.7799e+03 2.7855e+04 3.0039e+04
4.0418e+02 1.7796e+03 2.7830e+04 3.0014e+04
4.0409e+02 1.7794e+03 2.7805e+04 2.9988e+04
4.0399e+02 1.7791e+03 2.7780e+04 2.9963e+04
4.0390e+02 1.7789e+03 2.7754e+04 2.9937e+04
4.0381e+02 1.7786e+03 2.7729e+04 2.9912e+04
4.0372e+02 1.7783e+03 2.7704e+04 2.9886e+04
4.0363e+02 1.7781e+03 2.7678e+04 2.9860e+04
4.0354e+02 1.7778e+03 2.7653e+04 2.9834e+04
4.0345e+02 1.7776e+03 2.7628e+04 2.9809e+04
4.0336e+02 1.7773e+03 2.7602e+04 2.9783e+04
4.0327e+02 1.7771e+03 2.7577e+04 2.9757e+04
4.0318e+02 1.7768e+03 2.7551e+04 2.9731e+04
4.0309e+02 1.7765e+03 2.7526e+04 2.9705e+04
4.0300e+02 1.7763e+03 2.7500e+04 2.9679e+04
4.0291e+02 1.7760e+03 2.7474e+04 2.9653e+04
4.0283e+02 1.7758e+03 2.7449e+04 2.9627e+04
4.0274e+02 1.7755e+03 2.7423e+04 2.9601e+04
4.0265e+02 1.7753e+03 2.7397e+04 2.9575e+04
4.0256e+02 1.7750e+03 2.7371e+04 2.9549e+04
4.0248e+02 1.7748e+03 2.7346e+04 2.9523e+04
4.0239e+02 1.7745e+03 2.7320e+04 2.9497e+04
4.0231e+02 1.7743e+03 2.7294e+04 2.9470e+04
4.0222e+02 1.7740e+03 2.7268e+04 2.9444e+04
4.0213e+02 1.7737e+03 2.7242e+04 2.9418e+04
4.0205e+02 1.7735e+03 2.7216e+04 2.9392e+04
4.0196e+02 1.7732e+03 2.7190e+04 2.9365e+04
4.0188e+02 1.7730e+03 2.7164e+04 2.9339e+04
4.0180e+02 1.7727e+03 2.7138e+04 2.9312e+04
4.0171e+02 1.7725e+03 2.7112e+04 2.9286e+04
4.0163e+02 1.7722e+03 2.7085e+04 2.9259e+04
4.0154e+02 1.7720e+03 2.7059e+04 2.9233e+04
4.0146e+02 1.7717e+03 2.7033e+04 2.9206e+04
4.0138e+02 1.7715e+03 2.7007e+04 2.9179e+04
4.0130e+02 1.7712e+03 2.6980e+04 2.9153e+04
4.0121e+02 1.7710e+03 2.6954e+04 2.9126e+04
4.0113e+02 1.7707e+03 2.6928e+04 2.9099e+04
4.0105e+02 1.7705e+03 2.6901e+04 2.9073e+04
4.0097e+02 1.7702e+03 2.6875e+04 2.9046e+04
4.0089e+02 1.7700e+03 2.6848e+04 2.9019e+04
4.0081e+02 1.7698e+03 2.6822e+04 2.8992e+04
4.0073e+02 1.7695e+03 2.6795e+04 2.8965e+04
4.0065e+02 1.7693e+03 2.6768e+04 2.8938e+04
4.0057e+02 1.7690e+03 2.6742e+04 2.8911e+04
4.0049e+02 1.7688e+03 2.6715e+04 2.8884e+04
4.0041e+02 1.7685e+03 2.6688e+04 2.8857e+04
4.0033e+02 1.7683e+03 2.6662e+04 2.8830e+04
4.0025e+02 1.7680e+03 2.6635e+04 2.8803e+04
4.0017e+02 1.7678e+03 2.6608e+04 2.8776e+04
4.0009e+02 1.7675e+03 2.6581e+04 2.8749e+04
4.0001e+02 1.7673e+03 2.6554e+04 2.8721e+04
3.9994e+02 1.7670e+03 2.6527e+04 2.8694e+04
3.9986e+02 1.7668e+03 2.6500e+04 2.8667e+04
3.9978e+02 1.7666e+03 2.6473e+04 2.8640e+04
3.9970e+02 1.7663e+03 2.6446e+04 2.8612e+04
3.9963e+02 1.7661e+03 2.6419e+04 2.8585e+04
3.9955e+02 1.7658e+03 2.6392e+04 2.8557e+04
3.9947e+02 1.7656e+03 2.6365e+04 2.8530e+04
3.9940e+02 1.7653e+03 2.6338e+04 2.8502e+04
3.9932e+02 1.7651e+03 2.6311e+04 2.8475e+04
3.9925e+02 1.7649e+03 2.6283e+04 2.8447e+04
3.9917e+02 1.7646e+03 2.6256e+04 2.8420e+04
3.9910e+02 1.7644e+03 2.6229e+04 2.8392e+04
3.9902e+02 1.7641e+03 2.6201e+04 2.8364e+04
3.9895e+02 1.7639e+03 2.6174e+04 2.8337e+04
3.9887e+02 1.7636e+03 2.6147e+04 2.8309e+04
3.9880e+02 1.7634e+03 2.6119e+04 2.8281e+04
3.9873e+02 1.7632e+03 2.6092e+04 2.8254e+04
3.9865e+02 1.7629e+03 2.6064e+04 2.8226e+04
3.9858e+02 1.7627e+03 2.6037e+04 2.8198e+04
3.9851e+02 1.7624e+03 2.6009e+04 2.8170e+04
3.9843e+02 1.7622e+03 2.5981e+04 2.8142e+04
3.9836e+02 1.7620e+03 2.5954e+04 2.8114e+04
3.9829e+02 1.7617e+03 2.5926e+04 2.8086e+04
3.9822e+02 1.7615e+03 2.5898e+04 2.8058e+04
3.9815e+02 1.7612e+03 2.5871e+04 2.8030e+04
3.9807e+02 1.7610e+03 2.5843e+04 2.8002e+04
3.9800e+02 1.7608e+03 2.5815e+04 2.7974e+04
3.9793e+02 1.7605e+03 2.5787e+04 2.7946e+04
3.9786e+02 1.7603e+03 2.5759e+04 2.7917e+04
3.9779e+02 1.7601e+03 2.5731e+04 2.7889e+04
3.9772e+02 1.7598e+03 2.5703e+04 2.7861e+04
3.9765e+02 1.7596e+03 2.5675e+04 2.7833e+04
3.9758e+02 1.7594e+03 2.5647e+04 2.7804e+04
3.9751e+02 1.7591e+03 2.5619e+04 2.7776e+04
3.9744e+02 1.7589e+03 2.5591e+04 2.7747e+04
3.9738e+02 1.7586e+03 2.5563e+04 2.7719e+04
3.9731e+02 1.7584e+03 2.5535e+04 2.7690e+04
3.9724e+02 1.7582e+03 2.5507e+04 2.7662e+04
3.9717e+02 1.7579e+03 2.5478e+04 2.7633e+04
3.9710e+02 1.7577e+03 2.5450e+04 2.7605e+04
3.9704e+02 1.7575e+03 2.5422e+04 2.7576e+04
3.9697e+02 1.7572e+03 2.5393e+04 2.7548e+04
3.9690e+02 1.7570e+03 2.5365e+04 2.7519e+04
3.9684e+02 1.7568e+03 2.5337e+04 2.7490e+04
3.9677e+02 1.7565e+03 2.5308e+04 2.7461e+04
3.9670e+02 1.7563e+03 2.5280e+04 2.7433e+04
3.9664e+02 1.7561e+03 2.5251e+04 2.7404e+04
3.9657e+02 1.7558e+03 2.5223e+04 2.7375e+04
3.9651e+02 1.7556e+03 2.5194e+04 2.7346e+04
3.9644e+02 1.7554e+03 2.5165e+04 2.7317e+04
3.9638e+02 1.7551e+03 2.5137e+04 2.7288e+04
3.9631e+02 1.7549e+03 2.5108e+04 2.7259e+04
3.9625e+02 1.7547e+03 2.5079e+04 2.7230e+04
3.9618e+02 1.7544e+03 2.5051e+04 2.7201e+04
3.9612e+02 1.7542e+03 2.5022e+04 2.7172e+04
3.9606e+02 1.7540e+03 2.4993e+04 2.7143e+04
3.9599e+02 1.7538e+03 2.4964e+04 2.7114e+04
3.9593e+02 1.7535e+03 2.4935e+04 2.7085e+04
3.9587e+02 1.7533e+03 2.4906e+04 2.7056e+04
3.9580e+02 1.7531e+03 2.4878e+04 2.7026e+04
3.9574e+02 1.7528e+03 2.4849e+04 2.6997e+04
3.9568e+02 1.7526e+03 2.4820e+04 2.6968e+04
3.9562e+02 1.7524e+03 2.4791e+04 2.6939e+04
3.9556e+02 1.7521e+03 2.4762e+04 2.6909e+04
3.9550e+02 1.7519e+03 2.4732e+04 2.6880e+04
3.9543e+02 1.7517e+03 2.4703e+04 2.6850e+04
3.9537e+02 1.7515e+03 2.4674e+04 2.6821e+04
3.9531e+02 1.7512e+03 2.4645e+04 2.6792e+04
3.9525e+02 1.7510e+03 2.4616e+04 2.6762e+04
3.9519e+02 1.7508e+03 2.4587e+04 2.6733e+04
3.9513e+02 1.7506e+03 2.4557e+04 2.6703e+04
3.9507e+02 1.7503e+03 2.4528e+04 2.6673e+04
3.9502e+02 1.7501e+03 2.4499e+04 2.6644e+04
3.9496e+02 1.7499e+03 2.4469e+04 2.6614e+04
3.9490e+02 1.7497e+03 2.4440e+04 2.6584e+04
3.9484e+02 1.7494e+03 2.4410e+04 2.6555e+04
3.9478e+02 1.7492e+03 2.4381e+04 2.6525e+04
3.9472e+02 1.7490e+03 2.4351e+04 2.6495e+04
3.9467e+02 1.7488e+03 2.4322e+04 2.6465e+04
3.9461e+02 1.7485e+03 2.4292e+04 2.6435e+04
3.9455e+02 1.7483e+03 2.4263e+04 2.6406e+04
3.9449e+02 1.7481e+03 2.4233e+04 2.6376e+04
3.9444e+02 1.7479e+03 2.4203e+04 2.6346e+04
3.9438e+02 1.7476e+03 2.4174e+04 2.6316e+04
3.9432e+02 1.7474e+03 2.4144e+04 2.6286e+04
3.9427e+02 1.7472e+03 2.4114e+04 2.6256e+04
3.9421e+02 1.7470e+03 2.4085e+04 2.6226e+04
3.9416e+02 1.7468e+03 2.4055e+04 2.6196e+04
3.9410e+02 1.7465e+03 2.4025e+04 2.6166e+04
3.9405e+02 1.7463e+03 2.3995e+04 2.6135e+04
3.9399e+02 1.7461e+03 2.3965e+04 2.6105e+04
3.9394e+02 1.7459e+03 2.3935e+04 2.6075e+04
3.9388e+02 1.7457e+03 2.3905e+04 2.6045e+04
3.9383e+02 1.7454e+03 2.3875e+04 2.6015e+04
3.9377e+02 1.7452e+03 2.3845e+04 2.5984e+04
3.9372e+02 1.7450e+03 2.3815e+04 2.5954e+04
3.9367e+02 1.7448e+03 2.3785e+04 2.5924e+04
3.9362e+02 1.7446e+03 2.3755e+04 2.5894e+04
3.9356e+02 1.7443e+03 2.3725e+04 2.5863e+04
3.9351e+02 1.7441e+03 2.3695e+04 2.5833e+04
3.9346e+02 1.7439e+03 2.3665e+04 2.5802e+04
3.9341e+02 1.7437e+03 2.3635e+04 2.5772e+04
3.9335e+02 1.7435e+03 2.3605e+04 2.5741e+04
3.9330e+02 1.7433e+03 2.3574e+04 2.5711e+04
3.9325e+02 1.7430e+03 2.3544e+04 2.5680e+04
3.9320e+02 1.7428e+03 2.3514e+04 2.5650e+04
3.9315e+02 1.7426e+03 2.3484e+04 2.5619e+04
3.9310e+02 1.7424e+03 2.3453e+04 2.5589e+04
3.9305e+02 1.7422e+03 2.3423e+04 2.5558e+04
3.9300e+02 1.7420e+03 2.3392e+04 2.5527e+04
3.9295e+02 1.7417e+03 2.3362e+04 2.5497e+04
3.9290e+02 1.7415e+03 2.3332e+04 2.5466e+04
3.9285e+02 1.7413e+03 2.3301e+04 2.5435e+04
3.9280e+02 1.7411e+03 2.3271e+04 2.5405e+04
3.9275e+02 1.7409e+03 2.3240e+04 2.5374e+04
3.9270e+02 1.7407e+03 2.3210e+04 2.5343e+04
3.9265e+02 1.7405e+03 2.3179e+04 2.5312e+04
3.9260e+02 1.7403e+03 2.3148e+04 2.5281e+04
3.9256e+02 1.7400e+03 2.3118e+04 2.5250e+04
3.9251e+02 1.7398e+03 2.3087e+04 2.5219e+04
3.9246e+02 1.7396e+03 2.3056e+04 2.5189e+04
3.9241e+02 1.7394e+03 2.3026e+04 2.5158e+04
3.9237e+02 1.7392e+03 2.2995e+04 2.5127e+04
3.9232e+02 1.7390e+03 2.2964e+04 2.5096e+04
3.9227e+02 1.7388e+03 2.2934e+04 2.5065e+04
3.9223e+02 1.7386e+03 2.2903e+04 2.5034e+04
3.9218e+02 1.7384e+03 2.2872e+04 2.5003e+04
3.9214e+02 1.7381e+03 2.2841e+04 2.4972e+04
3.9209e+02 1.7379e+03 2.2810e+04 2.4940e+04
3.9204e+02 1.7377e+03 2.2780e+04 2.4909e+04
3.9200e+02 1.7375e+03 2.2749e+04 2.4878e+04
3.9195e+02 1.7373e+03 2.2718e+04 2.4847e+04
3.9191e+02 1.7371e+03 2.2687e+04 2.4816e+04
3.9186e+02 1.7369e+03 2.2656e+04 2.4785e+04
3.9182e+02 1.7367e+03 2.2625e+04 2.4753e+04
3.9178e+02 1.7365e+03 2.2594e+04 2.4722e+04
3.9173e+02 1.7363e+03 2.2563e+04 2.4691e+04
3.9169e+02 1.7361e+03 2.2532e+04 2.4660e+04
3.9165e+02 1.7359e+03 2.2501e+04 2.4628e+04
3.9160e+02 1.7356e+03 2.2470e+04 2.4597e+04
3.9156e+02 1.7354e+03 2.2439e+04 2.4566e+04
3.9152e+02 1.7352e+03 2.2408e+04 2.4534e+04
3.9147e+02 1.7350e+03 2.2376e+04 2.4503e+04
3.9143e+02 1.7348e+03 2.2345e+04 2.4471e+04
3.9139e+02 1.7346e+03 2.2314e+04 2.4440e+04
3.9135e+02 1.7344e+03 2.2283e+04 2.4409e+04
3.9131e+02 1.7342e+03 2.2252e+04 2.4377e+04
3.9127e+02 1.7340e+03 2.2220e+04 2.4346e+04
3.9122e+02 1.7338e+03 2.2189e+04 2.4314e+04
3.9118e+02 1.7336e+03 2.2158e+04 2.4283e+04
3.9114e+02 1.7334e+03 2.2127e+04 2.4251e+04
3.9110e+02 1.7332e+03 2.2095e+04 2.4220e+04
3.9106e+02 1.7330e+03 2.2064e+04 2.4188e+04
3.9102e+02 1.7328e+03 2.2033e+04 2.4156e+04
3.9098e+02 1.7326e+03 2.2001e+04 2.4125e+04
3.9094e+02 1.7324e+03 2.1970e+04 2.4093e+04
3.9090e+02 1.7322e+03 2.1938e+04 2.4062e+04
3.9087e+02 1.7320e+03 2.1907e+04 2.4030e+04
3.9083e+02 1.7318e+03 2.1876e+04 2.3998e+04
3.9079e+02 1.7316e+03 2.1844e+04 2.3966e+04
3.9075e+02 1.7314e+03 2.1813e+04 2.3935e+04
3.9071e+02 1.7312e+03 2.1781e+04 2.3903e+04
3.9067e+02 1.7310e+03 2.1750e+04 2.3871e+04
3.9064e+02 1.7308e+03 2.1718e+04 2.3839e+04
3.9060e+02 1.7306e+03 2.1687e+04 2.3808e+04
3.9056e+02 1.7304e+03 2.1655e+04 2.3776e+04
3.9053e+02 1.7302e+03 2.1623e+04 2.3744e+04
3.9049e+02 1.7300e+03 2.1592e+04 2.3712e+04
3.9045e+02 1.7298e+03 2.1560e+04 2.3680e+04
3.9042e+02 1.7296e+03 2.1528e+04 2.3648e+04
3.9038e+02 1.7294e+03 2.1497e+04 2.3616e+04
3.9034e+02 1.7292e+03 2.1465e+04 2.3584e+04
3.9031e+02 1.7290e+03 2.1433e+04 2.3553e+04
3.9027e+02 1.7288e+03 2.1402e+04 2.3521e+04
3.9024e+02 1.7286e+03 2.1370e+04 2.3489e+04
3.9020e+02 1.7284e+03 2.1338e+04 2.3457e+04
3.9017e+02 1.7282e+03 2.1306e+04 2.3425e+04
3.9014e+02 1.7280e+03 2.1275e+04 2.3393e+04
3.9010e+02 1.7278e+03 2.1243e+04 2.3361e+04
3.9007e+02 1.7276e+03 2.1211e+04 2.3329e+04
3.9003e+02 1.7274e+03 2.1179e+04 2.3296e+04
3.9000e+02 1.7272e+03 2.1147e+04 2.3264e+04
3.8997e+02 1.7270e+03 2.1115e+04 2.3232e+04
3.8993e+02 1.7268e+03 2.1083e+04 2.3200e+04
3.8990e+02 1.7266e+03 2.1052e+04 2.3168e+04
3.8987e+02 1.7264e+03 2.1020e+04 2.3136e+04
3.8984e+02 1.7262e+03 2.0988e+04 2.3104e+04
3.8980e+02 1.7260e+03 2.0956e+04 2.3072e+04
3.8977e+02 1.7258e+03 2.0924e+04 2.3040e+04
3.8974e+02 1.7256e+03 2.0892e+04 2.3007e+04
3.8971e+02 1.7254e+03 2.0860e+04 2.2975e+04
3.8968e+02 1.7252e+03 2.0828e+04 2.2943e+04
3.8965e+02 1.7250e+03 2.0796e+04 2.2911e+04
3.8962e+02 1.7249e+03 2.0764e+04 2.2879e+04
3.8958e+02 1.7247e+03 2.0732e+04 2.2846e+04
3.8955e+02 1.7245e+03 2.0700e+04 2.2814e+04
3.8952e+02 1.7243e+03 2.0668e+04 2.2782e+04
3.8949e+02 1.7241e+03 2.0636e+04 2.2749e+04
3.8946e+02 1.7239e+03 2.0604e+04 2.2717e+04
3.8943e+02 1.7237e+03 2.0572e+04 2.2685e+04
3.8940e+02 1.7235e+03 2.0540e+04 2.2653e+04
3.8937e+02 1.7233e+03 2.0508e+04 2.2620e+04
3.8935e+02 1.7231e+03 2.0475e+04 2.2588e+04
3.8932e+02 1.7229e+03 2.0443e+04 2.2556e+04
3.8929e+02 1.7227e+03 2.0411e+04 2.2523e+04
3.8926e+02 1.7226e+03 2.0379e+04 2.2491e+04
3.8923e+02 1.7224e+03 2.0347e+04 2.2459e+04
3.8920e+02 1.7222e+03 2.0315e+04 2.2426e+04
3.8918e+02 1.7220e+03 2.0283e+04 2.2394e+04
3.8915e+02 1.7218e+03 2.0251e+04 2.2361e+04
3.8912e+02 1.7216e+03 2.0218e+04 2.2329e+04
3.8909e+02 1.7214e+03 2.0186e+04 2.2297e+04
3.8907e+02 1.7212e+03 2.0154e+04 2.2264e+04
3.8904e+02 1.7210e+03 2.0122e+04 2.2232e+04
3.8901e+02 1.7209e+03 2.0090e+04 2.2199e+04
3.8898e+02 1.7207e+03 2.0057e+04 2.2167e+04
3.8896e+02 1.7205e+03 2.0025e+04 2.2135e+04
3.8893e+02 1.7203e+03 1.9993e+04 2.2102e+04
3.8891e+02 1.7201e+03 1.9961e+04 2.2070e+04
3.8888e+02 1.7199e+03 1.9929e+04 2.2037e+04
3.8885e+02 1.7197e+03 1.9896e+04 2.2005e+04
3.8883e+02 1.7195e+03 1.9864e+04 2.1973e+04
3.8880e+02 1.7194e+03 1.9832e+04 2.1940e+04
3.8878e+02 1.7192e+03 1.9800e+04 2.1908e+04
3.8875e+02 1.7190e+03 1.9767e+04 2.1875e+04
3.8873e+02 1.7188e+03 1.9735e+04 2.1843e+04
3.8870e+02 1.7186e+03 1.9703e+04 2.1810e+04
3.8868e+02 1.7184e+03 1.9671e+04 2.1778e+04
3.8866e+02 1.7183e+03 1.9638e+04 2.1745e+04
3.8863e+02 1.7181e+03 1.9606e+04 2.1713e+04
3.8861e+02 1.7179e+03 1.9574e+04 2.1680e+04
3.8858e+02 1.7177e+03 1.9542e+04 2.1648e+04
3.8856e+02 1.7175e+03 1.9509e+04 2.1615e+04
3.8854e+02 1.7173e+03 1.9477e+04 2.1583e+04
3.8851e+02 1.7172e+03 1.9445e+04 2.1550e+04
3.8849e+02 1.7170e+03 1.9413e+04 2.1518e+04
3.8847e+02 1.7168e+03 1.9380e+04 2.1486e+04
3.8844e+02 1.7166e+03 1.9348e+04 2.1453e+04
3.8842e+02 1.7164e+03 1.9316e+04 2.1421e+04
3.8840e+02 1.7162e+03 1.9283e+04 2.1388e+04
3.8838e+02 1.7161e+03 1.9251e+04 2.1356e+04
3.8836e+02 1.7159e+03 1.9219e+04 2.1323e+04
3.8833e+02 1.7157e+03 1.9187e+04 2.1291e+04
3.8831e+02 1.7155e+03 1.9154e+04 2.1258e+04
3.8829e+02 1.7153e+03 1.9122e+04 2.1226e+04
3.8827e+02 1.7152e+03 1.9090e+04 2.1193e+04
3.8825e+02 1.7150e+03 1.9057e+04 2.1161e+04
3.8823e+02 1.7148e+03 1.9025e+04 2.1128e+04
3.8821e+02 1.7146e+03 1.8993e+04 2.1096e+04
3.8819e+02 1.7145e+03 1.8961e+04 2.1063e+04
3.8817e+02 1.7143e+03 1.8928e+04 2.1031e+04
3.8815e+02 1.7141e+03 1.8896e+04 2.0998e+04
3.8813e+02 1.7139e+03 1.8864e+04 2.0966e+04
3.8811e+02 1.7137e+03 1.8831e+04 2.0933e+04
3.8809e+02 1.7136e+03 1.8799e+04 2.0901e+04
3.8807e+02 1.7134e+03 1.8767e+04 2.0868e+04
3.8805e+02 1.7132e+03 1.8734e+04 2.0836e+04
3.8803e+02 1.7130e+03 1.8702e+04 2.0803e+04
3.8801e+02 1.7129e+03 1.8670e+04 2.0771e+04
3.8799e+02 1.7127e+03 1.8638e+04 2.0738e+04
3.8797e+02 1.7125e+03 1.8605e+04 2.0706e+04
3.8795e+02 1.7123e+03 1.8573e+04 2.0673e+04
3.8793e+02 1.7122e+03 1.8541e+04 2.0641e+04
3.8791e+02 1.7120e+03 1.8508e+04 2.0608e+04
3.8790e+02 1.7118e+03 1.8476e+04 2.0576e+04
3.8788e+02 1.7116e+03 1.8444e+04 2.0543e+04
3.8786e+02 1.7115e+03 1.8411e+04 2.0511e+04
3.8784e+02 1.7113e+03 1.8379e+04 2.0478e+04
3.8782e+02 1.7111e+03 1.8347e+04 2.0446e+04
3.8781e+02 1.7110e+03 1.8315e+04 2.0413e+04
3.8779e+02 1.7108e+03 1.8282e+04 2.0381e+04
3.8777e+02 1.7106e+03 1.8250e+04 2.0348e+04
3.8775e+02 1.7104e+03 1.8218e+04 2.0316e+04
3.8774e+02 1.7103e+03 1.8186e+04 2.0284e+04
3.8772e+02 1.7101e+03 1.8153e+04 2.0251e+04
3.8770e+02 1.7099e+03 1.8121e+04 2.0219e+04
3.8768e+02 1.7098e+03 1.8089e+04 2.0186e+04
3.8767e+02 1.7096e+03 1.8057e+04 2.0154e+04
3.8765e+02 1.7094e+03 1.8024e+04 2.0122e+04
3.8764e+02 1.7092e+03 1.7992e+04 2.0089e+04
3.8762e+02 1.7091e+03 1.7960e+04 2.0057e+04
3.8760e+02 1.7089e+03 1.7928e+04 2.0024e+04
3.8759e+02 1.7087e+03 1.7896e+04 1.9992e+04
3.8757e+02 1.7086e+03 1.7863e+04 1.9960e+04
3.8756e+02 1.7084e+03 1.7831e+04 1.9927e+04
3.8754e+02 1.7082e+03 1.7799e+04 1.9895e+04
3.8752e+02 1.7081e+03 1.7767e+04 1.9863e+04
3.8751e+02 1.7079e+03 1.7735e+04 1.9830e+04
3.8749e+02 1.7077e+03 1.7703e+04 1.9798e+04
3.8748e+02 1.7076e+03 1.7671e+04 1.9766e+04
3.8747e+02 1.7074e+03 1.7638e+04 1.9733e+04
3.8745e+02 1.7072e+03 1.7606e+04 1.9701e+04
3.8744e+02 1.7071e+03 1.7574e+04 1.9669e+04
3.8742e+02 1.7069e+03 1.7542e+04 1.9636e+04
3.8741e+02 1.7067e+03 1.7510e+04 1.9604e+04
3.8739e+02 1.7066e+03 1.7478e+04 1.9572e+04
3.8738e+02 1.7064e+03 1.7446e+04 1.9539e+04
3.8737e+02 1.7062e+03 1.7413e+04 1.9507e+04
3.8735e+02 1.7061e+03 1.7381e+04 1.9475e+04
3.8734e+02 1.7059e+03 1.7349e+04 1.9443e+04
3.8733e+02 1.7057e+03 1.7317e+04 1.9410e+04
3.8731e+02 1.7056e+03 1.7285e+04 1.9378e+04
3.8730e+02 1.7054e+03 1.7253e+04 1.9346e+04
3.8729e+02 1.7052e+03 1.7221e+04 1.9314e+04
3.8727e+02 1.7051e+03 1.7189e+04 1.9281e+04
3.8726e+02 1.7049e+03 1.7157e+04 1.9249e+04
3.8725e+02 1.7048e+03 1.7125e+04 1.9217e+04
3.8724e+02 1.7046e+03 1.7093e+04 1.9185e+04
3.8723e+02 1.7044e+03 1.7061e+04 1.9153e+04
3.8721e+02 1.7043e+03 1.7029e+04 1.9121e+04
3.8720e+02 1.7041e+03 1.6997e+04 1.9088e+04
3.8719e+02 1.7039e+03 1.6965e+04 1.9056e+04
3.8718e+02 1.7038e+03 1.6933e+04 1.9024e+04
3.8717e+02 1.7036e+03 1.6901e+04 1.8992e+04
3.8715e+02 1.7035e+03 1.6869e+04 1.8960e+04
3.8714e+02 1.7033e+03 1.6838e+04 1.8928e+04
3.8713e+02 1.7031e+03 1.6806e+04 1.8896e+04
3.8712e+02 1.7030e+03 1.6774e+04 1.8864e+04
3.8711e+02 1.7028e+03 1.6742e+04 1.8832e+04
3.8710e+02 1.7027e+03 1.6710e+04 1.8800e+04
3.8709e+02 1.7025e+03 1.6678e+04 1.8768e+04
3.8708e+02 1.7023e+03 1.6647e+04 1.8736e+04
3.8706e+02 1.7022e+03 1.6615e+04 1.8704e+04
3.8705e+02 1.7020e+03 1.6583e+04 1.8672e+04
3.8704e+02 1.7019e+03 1.6551e+04 1.8640e+04
3.8703e+02 1.7017e+03 1.6520e+04 1.8608e+04
3.8702e+02 1.7016e+03 1.6488e+04 1.8576e+04
3.8701e+02 1.7014e+03 1.6456e+04 1.8545e+04
3.8700e+02 1.7012e+03 1.6424e+04 1.8513e+04
3.8699e+02 1.7011e+03 1.6393e+04 1.8481e+04
3.8698e+02 1.7009e+03 1.6361e+04 1.8449e+04
3.8697e+02 1.7008e+03 1.6329e+04 1.8417e+04
3.8696e+02 1.7006e+03 1.6298e+04 1.8385e+04
3.8695e+02 1.7005e+03 1.6266e+04 1.8354e+04
3.8694e+02 1.7003e+03 1.6235e+04 1.8322e+04
3.8693e+02 1.7002e+03 1.6203e+04 1.8290e+04
3.8692e+02 1.7000e+03 1.6171e+04 1.8258e+04
3.8692e+02 1.6998e+03 1.6140e+04 1.8227e+04
3.8691e+02 1.6997e+03 1.6108e+04 1.8195e+04
3.8690e+02 1.6995e+03 1.6077e+04 1.8163e+04
3.8689e+02 1.6994e+03 1.6045e+04 1.8131e+04
3.8688e+02 1.6992e+03 1.6014e+04 1.8100e+04
3.8687e+02 1.6991e+03 1.5982e+04 1.8068e+04
3.8686e+02 1.6989e+03 1.5951e+04 1.8037e+04
3.8685e+02 1.6988e+03 1.5919e+04 1.8005e+04
3.8684e+02 1.6986e+03 1.5888e+04 1.7973e+04
3.8684e+02 1.6985e+03 1.5857e+04 1.7942e+04
3.8683e+02 1.6983e+03 1.5825e+04 1.7910e+04
3.8682e+02 1.6981e+03 1.5794e+04 1.7879e+04
3.8681e+02 1.6980e+03 1.5763e+04 1.7847e+04
3.8680e+02 1.6978e+03 1.5731e+04 1.7816e+04
3.8679e+02 1.6977e+03 1.5700e+04 1.7784e+04
3.8678e+02 1.6975e+03 1.5669e+04 1.7753e+04
3.8678e+02 1.6974e+03 1.5637e+04 1.7722e+04
3.8677e+02 1.6972e+03 1.5606e+04 1.7690e+04
3.8676e+02 1.6971e+03 1.5575e+04 1.7659e+04
3.8675e+02 1.6969e+03 1.5544e+04 1.7627e+04
3.8674e+02 1.6968e+03 1.5513e+04 1.7596e+04
3.8674e+02 1.6966e+03 1.5481e+04 1.7565e+04
3.8673e+02 1.6965e+03 1.5450e+04 1.7534e+04
3.8672e+02 1.6963e+03 1.5419e+04 1.7502e+04
3.8671e+02 1.6962e+03 1.5388e+04 1.7471e+04
3.8670e+02 1.6960e+03 1.5357e+04 1.7440e+04
3.8670e+02 1.6959e+03 1.5326e+04 1.7409e+04
3.8669e+02 1.6957e+03 1.5295e+04 1.7378e+04
3.8668e+02 1.6956e+03 1.5264e+04 1.7347e+04
3.8667e+02 1.6955e+03 1.5233e+04 1.7315e+04
3.8667e+02 1.6953e+03 1.5202e+04 1.7284e+04
3.8666e+02 1.6952e+03 1.5171e+04 1.7253e+04
3.8665e+02 1.6950e+03 1.5141e+04 1.7222e+04
3.8665e+02 1.6949e+03 1.5110e+04 1.7191e+04
3.8664e+02 1.6947e+03 1.5079e+04 1.7160e+04
3.8663e+02 1.6946e+03 1.5048e+04 1.7129e+04
3.8663e+02 1.6944e+03 1.5017e+04 1.7098e+04
3.8662e+02 1.6943e+03 1.4987e+04 1.7067e+04
3.8661e+02 1.6941e+03 1.4956e+04 1.7037e+04
3.8661e+02 1.6940e+03 1.4925e+04 1.7006e+04
3.8660e+02 1.6938e+03 1.4894e+04 1.6975e+04
3.8659e+02 1.6937e+03 1.4864e+04 1.6944e+04
3.8659e+02 1.6935e+03 1.4833e+04 1.6913e+04
3.8658e+02 1.6934e+03 1.4803e+04 1.6883e+04
3.8657e+02 1.6933e+03 1.4772e+04 1.6852e+04
3.8657e+02 1.6931e+03 1.4741e+04 1.6821e+04
3.8656e+02 1.6930e+03 1.4711e+04 1.6790e+04
3.8655e+02 1.6928e+03 1.4680e+04 1.6760e+04
3.8655e+02 1.6927e+03 1.4650e+04 1.6729e+04
3.8654e+02 1.6925e+03 1.4619e+04 1.6698e+04
3.8653e+02 1.6924e+03 1.4589e+04 1.6668e+04
3.8653e+02 1.6923e+03 1.4559e+04 1.6637e+04
3.8652e+02 1.6921e+03 1.4528e+04 1.6607e+04
3.8652e+02 1.6920e+03 1.4498e+04 1.6576e+04
3.8651e+02 1.6918e+03 1.4468e+04 1.6546e+04
3.8650e+02 1.6917e+03 1.4437e+04 1.6515e+04
3.8650e+02 1.6915e+03 1.4407e+04 1.6485e+04
3.8649e+02 1.6914e+03 1.4377e+04 1.6455e+04
3.8649e+02 1.6913e+03 1.4347e+04 1.6424e+04
3.8648e+02 1.6911e+03 1.4316e+04 1.6394e+04
3.8647e+02 1.6910e+03 1.4286e+04 1.6364e+04
3.8647e+02 1.6908e+03 1.4256e+04 1.6334e+04
3.8646e+02 1.6907e+03 1.4226e+04 1.6303e+04
3.8646e+02 1.6906e+03 1.4196e+04 1.6273e+04
3.8645e+02 1.6904e+03 1.4166e+04 1.6243e+04
3.8645e+02 1.6903e+03 1.4136e+04 1.6213e+04
3.8644e+02 1.6901e+03 1.4106e+04 1.6183e+04
3.8644e+02 1.6900e+03 1.4076e+04 1.6153e+04
3.8643e+02 1.6899e+03 1.4047e+04 1.6123e+04
3.8643e+02 1.6897e+03 1.4017e+04 1.6093e+04
3.8642e+02 1.6896e+03 1.3987e+04 1.6063e+04
3.8641e+02 1.6895e+03 1.3957e+04 1.6033e+04
3.8641e+02 1.6893e+03 1.3927e+04 1.6003e+04
3.8640e+02 1.6892e+03 1.3898e+04 1.5973e+04
3.8640e+02 1.6890e+03 1.3868e+04 1.5944e+04
3.8639e+02 1.6889e+03 1.3838e+04 1.5914e+04
3.8639e+02 1.6888e+03 1.3809e+04 1.5884e+04
3.8638e+02 1.6886e+03 1.3779e+04 1.5854e+04
3.8638e+02 1.6885e+03 1.3750e+04 1.5825e+04
3.8637e+02 1.6884e+03 1.3720e+04 1.5795e+04
3.8637e+02 1.6882e+03 1.3691e+04 1.5765e+04
3.8636e+02 1.6881e+03 1.3661e+04 1.5736e+04
3.8636e+02 1.6879e+03 1.3632e+04 1.5706e+04
3.8635e+02 1.6878e+03 1.3603e+04 1.5677e+04
3.8635e+02 1.6877e+03 1.3573e+04 1.5647e+04
3.8634e+02 1.6875e+03 1.3544e+04 1.5618e+04
3.8634e+02 1.6874e+03 1.3515e+04 1.5588e+04
3.8634e+02 1.6873e+03 1.3485e+04 1.5559e+04
3.8633e+02 1.6871e+03 1.3456e+04 1.5530e+04
3.8633e+02 1.6870e+03 1.3427e+04 1.5500e+04
3.8632e+02 1.6869e+03 1.3398e+04 1.5471e+04
3.8632e+02 1.6867e+03 1.3369e+04 1.5442e+04
3.8631e+02 1.6866e+03 1.3340e+04 1.5413e+04
3.8631e+02 1.6865e+03 1.3311e+04 1.5383e+04
3.8630e+02 1.6863e+03 1.3282e+04 1.5354e+04
3.8630e+02 1.6862e+03 1.3253e+04 1.5325e+04
3.8629e+02 1.6861e+03 1.3224e+04 1.5296e+04
3.8629e+02 1.6859e+03 1.3195e+04 1.5267e+04
3.8629e+02 1.6858e+03 1.3166e+04 1.5238e+04
3.8628e+02 1.6857e+03 1.3137e+04 1.5209e+04
3.8628e+02 1.6855e+03 1.3108e+04 1.5180e+04
3.8627e+02 1.6854e+03 1.3080e+04 1.5151e+04
3.8627e+02 1.6853e+03 1.3051e+04 1.5122e+04
3.8627e+02 1.6852e+03 1.3022e+04 1.5094e+04
3.8626e+02 1.6850e+03 1.2994e+04 1.5065e+04
3.8626e+02 1.6849e+03 1.2965e+04 1.5036e+04
3.8625e+02 1.6848e+03 1.2936e+04 1.5007e+04
3.8625e+02 1.6846e+03 1.2908e+04 1.4979e+04
3.8624e+02 1.6845e+03 1.2879e+04 1.4950e+04
3.8624e+02 1.6844e+03 1.2851e+04 1.4921e+04
3.8624e+02 1.6843e+03 1.2822e+04 1.4893e+04
3.8623e+02 1.6841e+03 1.2794e+04 1.4864e+04
3.8623e+02 1.6840e+03 1.2765e+04 1.4836e+04
3.8622e+02 1.6839e+03 1.2737e+04 1.4807e+04
3.8622e+02 1.6837e+03 1.2709e+04 1.4778e+04
3.8622e+02 1.6836e+03 1.2680e+04 1.4750e+04
3.8621e+02 1.6835e+03 1.2652e+04 1.4722e+04
3.8621e+02 1.6834e+03 1.2624e+04 1.4693e+04
3.8620e+02 1.6832e+03 1.2595e+04 1.4665e+04
3.8620e+02 1.6831e+03 1.2567e+04 1.4637e+04
3.8620e+02 1.6830e+03 1.2539e+04 1.4608e+04
3.8619e+02 1.6829e+03 1.2511e+04 1.4580e+04
3.8619e+02 1.6827e+03 1.2483e+04 1.4552e+04
3.8619e+02 1.6826e+03 1.2455e+04 1.4524e+04
3.8618e+02 1.6825e+03 1.2427e+04 1.4496e+04
3.8618e+02 1.6823e+03 1.2399e+04 1.4468e+04
3.8617e+02 1.6822e+03 1.2371e+04 1.4440e+04
3.8617e+02 1.6821e+03 1.2343e+04 1.4412e+04
3.8616e+02 1.6820e+03 1.2315e+04 1.4384e+04
3.8616e+02 1.6818e+03 1.2288e+04 1.4356e+04
3.8616e+02 1.6817e+03 1.2260e+04 1.4328e+04
3.8615e+02 1.6816e+03 1.2232e+04 1.4300e+04
3.8615e+02 1.6815e+03 1.2204e+04 1.4272e+04
3.8614e+02 1.6813e+03 1.2177e+04 1.4244e+04
3.8614e+02 1.6812e+03 1.2149e+04 1.4216e+04
3.8614e+02 1.6811e+03 1.2122e+04 1.4189e+04
3.8613e+02 1.6810e+03 1.2094e+04 1.4161e+04
3.8613e+02 1.6809e+03 1.2066e+04 1.4133e+04
3.8612e+02 1.6807e+03 1.2039e+04 1.4106e+04
3.8612e+02 1.6806e+03 1.2012e+04 1.4078e+04
3.8612e+02 1.6805e+03 1.1984e+04 1.4051e+04
3.8611e+02 1.6804e+03 1.1957e+04 1.4023e+04
3.8611e+02 1.6802e+03 1.1930e+04 1.3996e+04
3.8610e+02 1.6801e+03 1.1902e+04 1.3969e+04
3.8610e+02 1.6800e+03 1.1875e+04 1.3941e+04
3.8610e+02 1.6799e+03 1.1848e+04 1.3914e+04
3.8609e+02 1.6798e+03 1.1821e+04 1.3887e+04
3.8609e+02 1.6796e+03 1.1794e+04 1.3859e+04
3.8608e+02 1.6795e+03 1.1767e+04 1.3832e+04
3.8608e+02 1.6794e+03 1.1740e+04 1.3805e+04
3.8607e+02 1.6793e+03 1.1713e+04 1.3778e+04
3.8607e+02 1.6791e+03 1.1686e+04 1.3751e+04
3.8607e+02 1.6790e+03 1.1659e+04 1.3724e+04
3.8606e+02 1.6789e+03 1.1632e+04 1.3697e+04
3.8606e+02 1.6788e+03 1.1605e+04 1.3670e+04
3.8605e+02 1.6787e+03 1.1578e+04 1.3643e+04
3.8605e+02 1.6785e+03 1.1552e+04 1.3616e+04
3.8604e+02 1.6784e+03 1.1525e+04 1.3589e+04
3.8604e+02 1.6783e+03 1.1498e+04 1.3563e+04
3.8603e+02 1.6782e+03 1.1472e+04 1.3536e+04
3.8603e+02 1.6781e+03 1.1445e+04 1.3509e+04
3.8603e+02 1.6779e+03 1.1418e+04 1.3482e+04
3.8602e+02 1.6778e+03 1.1392e+04 1.3456e+04
3.8602e+02 1.6777e+03 1.1365e+04 1.3429e+04
3.8601e+02 1.6776e+03 1.1339e+04 1.3403e+04
3.8601e+02 1.6775e+03 1.1313e+04 1.3376e+04
3.8600e+02 1.6774e+03 1.1286e+04 1.3350e+04
3.8600e+02 1.6772e+03 1.1260e+04 1.3323e+04
3.8599e+02 1.6771e+03 1.1234e+04 1.3297e+04
3.8599e+02 1.6770e+03 1.1208e+04 1.3271e+04
3.8599e+02 1.6769e+03 1.1181e+04 1.3244e+04
3.8598e+02 1.6768e+03 1.1155e+04 1.3218e+04
3.8598e+02 1.6766e+03 1.1129e+04 1.3192e+04
3.8597e+02 1.6765e+03 1.1103e+04 1.3166e+04
3.8597e+02 1.6764e+03 1.1077e+04 1.3139e+04
3.8596e+02 1.6763e+03 1.1051e+04 1.3113e+04
3.8596e+02 1.6762e+03 1.1025e+04 1.3087e+04
3.8595e+02 1.6761e+03 1.0999e+04 1.3061e+04
3.8595e+02 1.6760e+03 1.0973e+04 1.3035e+04
3.8595e+02 1.6758e+03 1.0948e+04 1.3009e+04
3.8594e+02 1.6757e+03 1.0922e+04 1.2984e+04
3.8594e+02 1.6756e+03 1.0896e+04 1.2958e+04
3.8593e+02 1.6755e+03 1.0870e+04 1.2932e+04
3.8593e+02 1.6754e+03 1.0845e+04 1.2906e+04
3.8592e+02 1.6753e+03 1.0819e+04 1.2880e+04
3.8592e+02 1.6751e+03 1.0794e+04 1.2855e+04
3.8591e+02 1.6750e+03 1.0768e+04 1.2829e+04
3.8591e+02 1.6749e+03 1.0743e+04 1.2803e+04
3.8591e+02 1.6748e+03 1.0717e+04 1.2778e+04
3.8590e+02 1.6747e+03 1.0692e+04 1.2752e+04
3.8590e+02 1.6746e+03 1.0666e+04 1.2727e+04
3.8589e+02 1.6745e+03 1.0641e+04 1.2701e+04
3.8589e+02 1.6743e+03 1.0616e+04 1.2676e+04
3.8588e+02 1.6742e+03 1.0591e+04 1.2651e+04
3.8588e+02 1.6741e+03 1.0565e+04 1.2625e+04
3.8588e+02 1.6740e+03 1.0540e+04 1.2600e+04
3.8587e+02 1.6739e+03 1.0515e+04 1.2575e+04
3.8587e+02 1.6738e+03 1.0490e+04 1.2550e+04
3.8586e+02 1.6737e+03 1.0465e+04 1.2525e+04
3.8586e+02 1.6736e+03 1.0440e+04 1.2500e+04
3.8585e+02 1.6734e+03 1.0415e+04 1.2475e+04
3.8585e+02 1.6733e+03 1.0390e+04 1.2450e+04
3.8584e+02 1.6732e+03 1.0366e+04 1.2425e+04
3.8584e+02 1.6731e+03 1.0341e+04 1.2400e+04
3.8583e+02 1.6730e+03 1.0316e+04 1.2375e+04
3.8583e+02 1.6729e+03 1.0291e+04 1.2350e+04
3.8582e+02 1.6728e+03 1.0267e+04 1.2325e+04
3.8582e+02 1.6727e+03 1.0242e+04 1.2300e+04
3.8581e+02 1.6725e+03 1.0217e+04 1.2276e+04
3.8581e+02 1.6724e+03 1.0193e+04 1.2251e+04
3.8580e+02 1.6723e+03 1.0168e+04 1.2226e+04
3.8580e+02 1.6722e+03 1.0144e+04 1.2202e+04
3.8579e+02 1.6721e+03 1.0119e+04 1.2177e+04
3.8578e+02 1.6720e+03 1.0095e+04 1.2153e+04
3.8578e+02 1.6719e+03 1.0071e+04 1.2128e+04
3.8577e+02 1.6718e+03 1.0046e+04 1.2104e+04
3.8577e+02 1.6717e+03 1.0022e+04 1.2079e+04
3.8576e+02 1.6716e+03 9.9978e+03 1.2055e+04
3.8576e+02 1.6715e+03 9.9737e+03 1.2031e+04
3.8575e+02 1.6713e+03 9.9495e+03 1.2007e+04
3.8575e+02 1.6712e+03 9.9255e+03 1.1982e+04
3.8574e+02 1.6711e+03 9.9014e+03 1.1958e+04
3.8574e+02 1.6710e+03 9.8775e+03 1.1934e+04
3.8573e+02 1.6709e+03 9.8535e+03 1.1910e+04
3.8573e+02 1.6708e+03 9.8296e+03 1.1886e+04
3.8572e+02 1.6707e+03 9.8058e+03 1.1862e+04
3.8571e+02 1.6706e+03 9.7819e+03 1.1838e+04
3.8571e+02 1.6705e+03 9.7581e+03 1.1814e+04
3.8570e+02 1.6704e+03 9.7344e+03 1.1790e+04
3.8570e+02 1.6703e+03 9.7106e+03 1.1767e+04
3.8569e+02 1.6702e+03 9.6870e+03 1.1743e+04
3.8569e+02 1.6700e+03 9.6633e+03 1.1719e+04
3.8568e+02 1.6699e+03 9.6397e+03 1.1695e+04
3.8567e+02 1.6698e+03 9.6162e+03 1.1672e+04
3.8567e+02 1.6697e+03 9.5926e+03 1.1648e+04
3.8566e+02 1.6696e+03 9.5692e+03 1.1624e+04
3.8566e+02 1.6695e+03 9.5458e+03 1.1601e+04
3.8565e+02 1.6694e+03 9.5224e+03 1.1577e+04
3.8565e+02 1.6693e+03 9.4990e+03 1.1554e+04
3.8564e+02 1.6692e+03 9.4757e+03 1.1531e+04
3.8563e+02 1.6691e+03 9.4525e+03 1.1507e+04
3.8563e+02 1.6690e+03 9.4293e+03 1.1484e+04
3.8562e+02 1.6689e+03 9.4061e+03 1.1461e+04
3.8562e+02 1.6688e+03 9.3829e+03 1.1437e+04
3.8561e+02 1.6687e+03 9.3598e+03 1.1414e+04
3.8560e+02 1.6686e+03 9.3368e+03 1.1391e+04
3.8560e+02 1.6685e+03 9.3138e+03 1.1368e+04
3.8559e+02 1.6684e+03 9.2908e+03 1.1345e+04
3.8559e+02 1.6683e+03 9.2678e+03 1.1322e+04
3.8558e+02 1.6682e+03 9.2449e+03 1.1299e+04
3.8557e+02 1.6680e+03 9.2221e+03 1.1276e+04
3.8557e+02 1.6679e+03 9.1992e+03 1.1253e+04
3.8556e+02 1.6678e+03 9.1764e+03 1.1230e+04
3.8555e+02 1.6677e+03 9.1537e+03 1.1207e+04
3.8555e+02 1.6676e+03 9.1309e+03 1.1184e+04
3.8554e+02 1.6675e+03 9.1083e+03 1.1161e+04
3.8554e+02 1.6674e+03 9.0856e+03 1.1139e+04
3.8553e+02 1.6673e+03 9.0630e+03 1.1116e+04
3.8552e+02 1.6672e+03 9.0404e+03 1.1093e+04
3.8552e+02 1.6671e+03 9.0179e+03 1.1071e+04
3.8551e+02 1.6670e+03 8.9955e+03 1.1048e+04
3.8550e+02 1.6669e+03 8.9730e+03 1.1025e+04
3.8550e+02 1.6668e+03 8.9506e+03 1.1003e+04
3.8549e+02 1.6667e+03 8.9283e+03 1.0981e+04
3.8549e+02 1.6666e+03 8.9060e+03 1.0958e+04
3.8548e+02 1.6665e+03 8.8837e+03 1.0936e+04
3.8547e+02 1.6664e+03 8.8615e+03 1.0913e+04
3.8547e+02 1.6663e+03 8.8393e+03 1.0891e+04
3.8546e+02 1.6662e+03 8.8172e+03 1.0869e+04
3.8545e+02 1.6661e+03 8.7951e+03 1.0847e+04
3.8545e+02 1.6660e+03 8.7731e+03 1.0825e+04
3.8544e+02 1.6659e+03 8.7511e+03 1.0802e+04
3.8544e+02 1.6658e+03 8.7291e+03 1.0780e+04
3.8543e+02 1.6657e+03 8.7072e+03 1.0758e+04
3.8542e+02 1.6656e+03 8.6853e+03 1.0736e+04
3.8542e+02 1.6655e+03 8.6635e+03 1.0714e+04
3.8541e+02 1.6654e+03 8.6417e+03 1.0692e+04
3.8540e+02 1.6653e+03 8.6199e+03 1.0671e+04
3.8540e+02 1.6652e+03 8.5982e+03 1.0649e+04
3.8539e+02 1.6651e+03 8.5765e+03 1.0627e+04
3.8538e+02 1.6650e+03 8.5549e+03 1.0605e+04
3.8538e+02 1.6649e+03 8.5333e+03 1.0584e+04
3.8537e+02 1.6648e+03 8.5118e+03 1.0562e+04
3.8536e+02 1.6647e+03 8.4903e+03 1.0540e+04
3.8536e+02 1.6646e+03 8.4688e+03 1.0519e+04
3.8535e+02 1.6645e+03 8.4474e+03 1.0497e+04
3.8534e+02 1.6644e+03 8.4260e+03 1.0476e+04
3.8534e+02 1.6643e+03 8.4047e+03 1.0454e+04
3.8533e+02 1.6642e+03 8.3833e+03 1.0433e+04
3.8532e+02 1.6641e+03 8.3621e+03 1.0411e+04
3.8532e+02 1.6640e+03 8.3408e+03 1.0390e+04
3.8531e+02 1.6639e+03 8.3197e+03 1.0369e+04
3.8530e+02 1.6638e+03 8.2985e+03 1.0348e+04
3.8529e+02 1.6637e+03 8.2774e+03 1.0326e+04
3.8529e+02 1.6636e+03 8.2564e+03 1.0305e+04
3.8528e+02 1.6635e+03 8.2355e+03 1.0284e+04
3.8527e+02 1.6634e+03 8.2145e+03 1.0263e+04
3.8526e+02 1.6633e+03 8.1936e+03 1.0242e+04
3.8526e+02 1.6632e+03 8.1728e+03 1.0221e+04
3.8525e+02 1.6631e+03 8.1520e+03 1.0200e+04
3.8524e+02 1.6630e+03 8.1312e+03 1.0179e+04
3.8524e+02 1.6629e+03 8.1104e+03 1.0159e+04
3.8523e+02 1.6628e+03 8.0898e+03 1.0138e+04
3.8522e+02 1.6627e+03 8.0691e+03 1.0117e+04
3.8521e+02 1.6626e+03 8.0485e+03 1.0096e+04
3.8521e+02 1.6625e+03 8.0280e+03 1.0076e+04
3.8520e+02 1.6624e+03 8.0074e+03 1.0055e+04
3.8519e+02 1.6623e+03 7.9870e+03 1.0034e+04
3.8518e+02 1.6622e+03 7.9665e+03 1.0014e+04
3.8518e+02 1.6621e+03 7.9462e+03 9.9935e+03
3.8517e+02 1.6621e+03 7.9258e+03 9.9730e+03
3.8516e+02 1.6620e+03 7.9055e+03 9.9526e+03
3.8515e+02 1.6619e+03 7.8853e+03 9.9323e+03
3.8515e+02 1.6618e+03 7.8651e+03 9.9120e+03
3.8514e+02 1.6617e+03 7.8449e+03 9.8917e+03
3.8513e+02 1.6616e+03 7.8248e+03 9.8715e+03
3.8512e+02 1.6615e+03 7.8047e+03 9.8513e+03
3.8512e+02 1.6614e+03 7.7847e+03 9.8312e+03
3.8511e+02 1.6613e+03 7.7647e+03 9.8111e+03
3.8510e+02 1.6612e+03 7.7448e+03 9.7911e+03
3.8509e+02 1.6611e+03 7.7249e+03 9.7711e+03
3.8509e+02 1.6610e+03 7.7050e+03 9.7511e+03
3.8508e+02 1.6609e+03 7.6852e+03 9.7312e+03
3.8507e+02 1.6608e+03 7.6654e+03 9.7113e+03
3.8506e+02 1.6607e+03 7.6457e+03 9.6915e+03
3.8505e+02 1.6606e+03 7.6261e+03 9.6717e+03
3.8505e+02 1.6605e+03 7.6064e+03 9.6520e+03
3.8504e+02 1.6604e+03 7.5869e+03 9.6323e+03
3.8503e+02 1.6603e+03 7.5673e+03 9.6127e+03
3.8502e+02 1.6603e+03 7.5478e+03 9.5931e+03
3.8501e+02 1.6602e+03 7.5284e+03 9.5735e+03
3.8501e+02 1.6601e+03 7.5090e+03 9.5540e+03
3.8500e+02 1.6600e+03 7.4896e+03 9.5346e+03
3.8499e+02 1.6599e+03 7.4703e+03 9.5151e+03
3.8498e+02 1.6598e+03 7.4510e+03 9.4958e+03
3.8497e+02 1.6597e+03 7.4318e+03 9.4764e+03
3.8496e+02 1.6596e+03 7.4126e+03 9.4571e+03
3.8496e+02 1.6595e+03 7.3934e+03 9.4379e+03
3.8495e+02 1.6594e+03 7.3743e+03 9.4187e+03
3.8494e+02 1.6593e+03 7.3553e+03 9.3995e+03
3.8493e+02 1.6592e+03 7.3363e+03 9.3804e+03
3.8492e+02 1.6591e+03 7.3173e+03 9.3613e+03
3.8491e+02 1.6590e+03 7.2983e+03 9.3423e+03
3.8491e+02 1.6590e+03 7.2795e+03 9.3233e+03
3.8490e+02 1.6589e+03 7.2606e+03 9.3044e+03
3.8489e+02 1.6588e+03 7.2418e+03 9.2855e+03
3.8488e+02 1.6587e+03 7.2231e+03 9.2666e+03
3.8487e+02 1.6586e+03 7.2043e+03 9.2478e+03
3.8486e+02 1.6585e+03 7.1857e+03 9.2290e+03
3.8485e+02 1.6584e+03 7.1670e+03 9.2103e+03
3.8484e+02 1.6583e+03 7.1484e+03 9.1916e+03
3.8484e+02 1.6582e+03 7.1299e+03 9.1729e+03
3.8483e+02 1.6581e+03 7.1114e+03 9.1543e+03
3.8482e+02 1.6580e+03 7.0929e+03 9.1358e+03
3.8481e+02 1.6580e+03 7.0745e+03 9.1172e+03
3.8480e+02 1.6579e+03 7.0561e+03 9.0987e+03
3.8479e+02 1.6578e+03 7.0377e+03 9.0803e+03
3.8478e+02 1.6577e+03 7.0194e+03 9.0619e+03
3.8477e+02 1.6576e+03 7.0012e+03 9.0435e+03
3.8476e+02 1.6575e+03 6.9830e+03 9.0252e+03
3.8476e+02 1.6574e+03 6.9648e+03 9.0069e+03
3.8475e+02 1.6573e+03 6.9467e+03 8.9887e+03
3.8474e+02 1.6572e+03 6.9286e+03 8.9705e+03
3.8473e+02 1.6571e+03 6.9105e+03 8.9524e+03
3.8472e+02 1.6570e+03 6.8925e+03 8.9343e+03
3.8471e+02 1.6570e+03 6.8746e+03 8.9162e+03
3.8470e+02 1.6569e+03 6.8566e+03 8.8982e+03
3.8469e+02 1.6568e+03 6.8387e+03 8.8802e+03
3.8468e+02 1.6567e+03 6.8209e+03 8.8623e+03
3.8467e+02 1.6566e+03 6.8031e+03 8.8444e+03
3.8466e+02 1.6565e+03 6.7854e+03 8.8266e+03
3.8465e+02 1.6564e+03 6.7677e+03 8.8087e+03
3.8464e+02 1.6563e+03 6.7500e+03 8.7910e+03
3.8463e+02 1.6562e+03 6.7324e+03 8.7733e+03
3.8462e+02 1.6562e+03 6.7148e+03 8.7556e+03
3.8461e+02 1.6561e+03 6.6973e+03 8.7379e+03
3.8460e+02 1.6560e+03 6.6798e+03 8.7203e+03
3.8459e+02 1.6559e+03 6.6623e+03 8.7028e+03
3.8459e+02 1.6558e+03 6.6449e+03 8.6853e+03
3.8458e+02 1.6557e+03 6.6275e+03 8.6678e+03
3.8457e+02 1.6556e+03 6.6102e+03 8.6504e+03
3.8456e+02 1.6555e+03 6.5929e+03 8.6330e+03
3.8455e+02 1.6555e+03 6.5757e+03 8.6157e+03
3.8454e+02 1.6554e+03 6.5585e+03 8.5984e+03
3.8453e+02 1.6553e+03 6.5414e+03 8.5812e+03
3.8452e+02 1.6552e+03 6.5242e+03 8.5639e+03
3.8451e+02 1.6551e+03 6.5071e+03 8.5468e+03
3.8450e+02 1.6550e+03 6.4901e+03 8.5296e+03
3.8449e+02 1.6549e+03 6.4731e+03 8.5125e+03
3.8447e+02 1.6548e+03 6.4561e+03 8.4955e+03
3.8446e+02 1.6548e+03 6.4392e+03 8.4785e+03
3.8445e+02 1.6547e+03 6.4224e+03 8.4615e+03
3.8444e+02 1.6546e+03 6.4056e+03 8.4446e+03
3.8443e+02 1.6545e+03 6.3888e+03 8.4277e+03
3.8442e+02 1.6544e+03 6.3720e+03 8.4108e+03
3.8441e+02 1.6543e+03 6.3553e+03 8.3940e+03
3.8440e+02 1.6542e+03 6.3386e+03 8.3773e+03
3.8439e+02 1.6541e+03 6.3220e+03 8.3605e+03
3.8438e+02 1.6541e+03 6.3054e+03 8.3438e+03
3.8437e+02 1.6540e+03 6.2888e+03 8.3272e+03
3.8436e+02 1.6539e+03 6.2723e+03 8.3106e+03
3.8435e+02 1.6538e+03 6.2558e+03 8.2940e+03
3.8434e+02 1.6537e+03 6.2394e+03 8.2774e+03
3.8433e+02 1.6536e+03 6.2229e+03 8.2609e+03
3.8432e+02 1.6535e+03 6.2065e+03 8.2444e+03
3.8431e+02 1.6535e+03 6.1902e+03 8.2280e+03
3.8430e+02 1.6534e+03 6.1739e+03 8.2115e+03
3.8429e+02 1.6533e+03 6.1576e+03 8.1952e+03
3.8428e+02 1.6532e+03 6.1413e+03 8.1788e+03
3.8426e+02 1.6531e+03 6.1251e+03 8.1625e+03
3.8425e+02 1.6530e+03 6.1089e+03 8.1462e+03
3.8424e+02 1.6530e+03 6.0928e+03 8.1300e+03
3.8423e+02 1.6529e+03 6.0767e+03 8.1138e+03
3.8422e+02 1.6528e+03 6.0606e+03 8.0976e+03
3.8421e+02 1.6527e+03 6.0446e+03 8.0815e+03
3.8420e+02 1.6526e+03 6.0286e+03 8.0654e+03
3.8419e+02 1.6525e+03 6.0126e+03 8.0493e+03
3.8418e+02 1.6524e+03 5.9967e+03 8.0333e+03
3.8417e+02 1.6524e+03 5.9808e+03 8.0173e+03
3.8416e+02 1.6523e+03 5.9649e+03 8.0014e+03
3.8415e+02 1.6522e+03 5.9491e+03 7.9855e+03
3.8414e+02 1.6521e+03 5.9333e+03 7.9696e+03
3.8413e+02 1.6520e+03 5.9176e+03 7.9537e+03
3.8412e+02 1.6519e+03 5.9019e+03 7.9379e+03
3.8410e+02 1.6519e+03 5.8862e+03 7.9222e+03
3.8409e+02 1.6518e+03 5.8705e+03 7.9064e+03
3.8408e+02 1.6517e+03 5.8549e+03 7.8907e+03
3.8407e+02 1.6516e+03 5.8394e+03 7.8750e+03
3.8406e+02 1.6515e+03 5.8238e+03 7.8594e+03
3.8405e+02 1.6514e+03 5.8083e+03 7.8438e+03
3.8404e+02 1.6514e+03 5.7929e+03 7.8283e+03
3.8403e+02 1.6513e+03 5.7774e+03 7.8127e+03
3.8402e+02 1.6512e+03 5.7621e+03 7.7973e+03
3.8401e+02 1.6511e+03 5.7467e+03 7.7818e+03
3.8399e+02 1.6510e+03 5.7314e+03 7.7664e+03
3.8398e+02 1.6509e+03 5.7161e+03 7.7510e+03
3.8397e+02 1.6509e+03 5.7009e+03 7.7357e+03
3.8396e+02 1.6508e+03 5.6857e+03 7.7204e+03
3.8395e+02 1.6507e+03 5.6705e+03 7.7052e+03
3.8394e+02 1.6506e+03 5.6554e+03 7.6900e+03
3.8393e+02 1.6505e+03 5.6403e+03 7.6748e+03
3.8392e+02 1.6504e+03 5.6253e+03 7.6596e+03
3.8390e+02 1.6504e+03 5.6102e+03 7.6445e+03
3.8389e+02 1.6503e+03 5.5952e+03 7.6294e+03
3.8388e+02 1.6502e+03 5.5802e+03 7.6143e+03
3.8387e+02 1.6501e+03 5.5653e+03 7.5993e+03
3.8386e+02 1.6500e+03 5.5504e+03 7.5843e+03
3.8385e+02 1.6500e+03 5.5355e+03 7.5693e+03
3.8384e+02 1.6499e+03 5.5207e+03 7.5544e+03
3.8382e+02 1.6498e+03 5.5059e+03 7.5396e+03
3.8381e+02 1.6497e+03 5.4912e+03 7.5247e+03
3.8380e+02 1.6496e+03 5.4765e+03 7.5100e+03
3.8379e+02 1.6496e+03 5.4618e+03 7.4952e+03
3.8378e+02 1.6495e+03 5.4472e+03 7.4805e+03
3.8377e+02 1.6494e+03 5.4326e+03 7.4658e+03
3.8375e+02 1.6493e+03 5.4181e+03 7.4511e+03
3.8374e+02 1.6492e+03 5.4036e+03 7.4365e+03
3.8373e+02 1.6492e+03 5.3891e+03 7.4220e+03
3.8372e+02 1.6491e+03 5.3747e+03 7.4075e+03
3.8371e+02 1.6490e+03 5.3603e+03 7.3930e+03
3.8370e+02 1.6489e+03 5.3459e+03 7.3785e+03
3.8368e+02 1.6488e+03 5.3316e+03 7.3641e+03
3.8367e+02 1.6488e+03 5.3173e+03 7.3498e+03
3.8366e+02 1.6487e+03 5.3031e+03 7.3354e+03
3.8365e+02 1.6486e+03 5.2889e+03 7.3211e+03
3.8364e+02 1.6485e+03 5.2747e+03 7.3069e+03
3.8362e+02 1.6484e+03 5.2606e+03 7.2926e+03
3.8361e+02 1.6484e+03 5.2465e+03 7.2784e+03
3.8360e+02 1.6483e+03 5.2324e+03 7.2643e+03
3.8359e+02 1.6482e+03 5.2184e+03 7.2502e+03
3.8357e+02 1.6481e+03 5.2044e+03 7.2361e+03
3.8356e+02 1.6480e+03 5.1904e+03 7.2220e+03
3.8355e+02 1.6480e+03 5.1765e+03 7.2080e+03
3.8354e+02 1.6479e+03 5.1626e+03 7.1941e+03
3.8352e+02 1.6478e+03 5.1488e+03 7.1801e+03
3.8351e+02 1.6477e+03 5.1349e+03 7.1662e+03
3.8350e+02 1.6476e+03 5.1212e+03 7.1523e+03
3.8349e+02 1.6476e+03 5.1074e+03 7.1385e+03
3.8347e+02 1.6475e+03 5.0937e+03 7.1246e+03
3.8346e+02 1.6474e+03 5.0800e+03 7.1108e+03
3.8345e+02 1.6473e+03 5.0663e+03 7.0971e+03
3.8344e+02 1.6473e+03 5.0527e+03 7.0834e+03
3.8342e+02 1.6472e+03 5.0391e+03 7.0697e+03
3.8341e+02 1.6471e+03 5.0255e+03 7.0560e+03
3.8340e+02 1.6470e+03 5.0120e+03 7.0424e+03
3.8339e+02 1.6469e+03 4.9985e+03 7.0288e+03
3.8337e+02 1.6469e+03 4.9850e+03 7.0152e+03
3.8336e+02 1.6468e+03 4.9716e+03 7.0017e+03
3.8335e+02 1.6467e+03 4.9582e+03 6.9882e+03
3.8334e+02 1.6466e+03 4.9448e+03 6.9748e+03
3.8332e+02 1.6466e+03 4.9315e+03 6.9614e+03
3.8331e+02 1.6465e+03 4.9182e+03 6.9480e+03
3.8330e+02 1.6464e+03 4.9049e+03 6.9346e+03
3.8329e+02 1.6463e+03 4.8917e+03 6.9213e+03
3.8327e+02 1.6462e+03 4.8785e+03 6.9080e+03
3.8326e+02 1.6462e+03 4.8654e+03 6.8948e+03
3.8325e+02 1.6461e+03 4.8522e+03 6.8816e+03
3.8323e+02 1.6460e+03 4.8392e+03 6.8684e+03
3.8322e+02 1.6459e+03 4.8261e+03 6.8553e+03
3.8321e+02 1.6459e+03 4.8131e+03 6.8422e+03
3.8320e+02 1.6458e+03 4.8001e+03 6.8291e+03
3.8318e+02 1.6457e+03 4.7872e+03 6.8161e+03
3.8317e+02 1.6456e+03 4.7743e+03 6.8031e+03
3.8316e+02 1.6456e+03 4.7614e+03 6.7901e+03
3.8314e+02 1.6455e+03 4.7486e+03 6.7772e+03
3.8313e+02 1.6454e+03 4.7358e+03 6.7644e+03
3.8312e+02 1.6453e+03 4.7231e+03 6.7515e+03
3.8310e+02 1.6453e+03 4.7103e+03 6.7387e+03
3.8309e+02 1.6452e+03 4.6976e+03 6.7259e+03
3.8308e+02 1.6451e+03 4.6850e+03 6.7131e+03
3.8306e+02 1.6450e+03 4.6723e+03 6.7004e+03
3.8305e+02 1.6449e+03 4.6597e+03 6.6877e+03
3.8304e+02 1.6449e+03 4.6471e+03 6.6751e+03
3.8302e+02 1.6448e+03 4.6346e+03 6.6624e+03
3.8301e+02 1.6447e+03 4.6221e+03 6.6498e+03
3.8300e+02 1.6446e+03 4.6096e+03 6.6372e+03
3.8298e+02 1.6446e+03 4.5971e+03 6.6247e+03
3.8297e+02 1.6445e+03 4.5847e+03 6.6121e+03
3.8295e+02 1.6444e+03 4.5723e+03 6.5997e+03
3.8294e+02 1.6443e+03 4.5599e+03 6.5872e+03
3.8293e+02 1.6443e+03 4.5476e+03 6.5748e+03
3.8291e+02 1.6442e+03 4.5353e+03 6.5624e+03
3.8290e+02 1.6441e+03 4.5231e+03 6.5501e+03
3.8289e+02 1.6440e+03 4.5109e+03 6.5378e+03
3.8287e+02 1.6440e+03 4.4987e+03 6.5255e+03
3.8286e+02 1.6439e+03 4.4865e+03 6.5133e+03
3.8285e+02 1.6438e+03 4.4744e+03 6.5011e+03
3.8283e+02 1.6437e+03 4.4623e+03 6.4889e+03
3.8282e+02 1.6437e+03 4.4503e+03 6.4768e+03
3.8280e+02 1.6436e+03 4.4382e+03 6.4646e+03
3.8279e+02 1.6435e+03 4.4262e+03 6.4526e+03
3.8278e+02 1.6435e+03 4.4143e+03 6.4405e+03
3.8276e+02 1.6434e+03 4.4023e+03 6.4285e+03
3.8275e+02 1.6433e+03 4.3904e+03 6.4165e+03
3.8273e+02 1.6432e+03 4.3786e+03 6.4045e+03
3.8272e+02 1.6432e+03 4.3667e+03 6.3926e+03
3.8271e+02 1.6431e+03 4.3549e+03 6.3807e+03
3.8269e+02 1.6430e+03 4.3432e+03 6.3689e+03
3.8268e+02 1.6429e+03 4.3314e+03 6.3570e+03
3.8266e+02 1.6429e+03 4.3197e+03 6.3452e+03
3.8265e+02 1.6428e+03 4.3080e+03 6.3334e+03
3.8264e+02 1.6427e+03 4.2963e+03 6.3217e+03
3.8262e+02 1.6426e+03 4.2847e+03 6.3099e+03
3.8261e+02 1.6426e+03 4.2731e+03 6.2983e+03
3.8259e+02 1.6425e+03 4.2615e+03 6.2866e+03
3.8258e+02 1.6424e+03 4.2500e+03 6.2750e+03
3.8257e+02 1.6423e+03 4.2385e+03 6.2634e+03
3.8255e+02 1.6423e+03 4.2270e+03 6.2518e+03
3.8254e+02 1.6422e+03 4.2155e+03 6.2403e+03
3.8253e+02 1.6421e+03 4.2041e+03 6.2288e+03
3.8251e+02 1.6421e+03 4.1928e+03 6.2173e+03
3.8250e+02 1.6420e+03 4.1814e+03 6.2059e+03
3.8248e+02 1.6419e+03 4.1701e+03 6.1945e+03
3.8247e+02 1.6418e+03 4.1588e+03 6.1831e+03
3.8246e+02 1.6418e+03 4.1475e+03 6.1718e+03
3.8244e+02 1.6417e+03 4.1363e+03 6.1604e+03
3.8243e+02 1.6416e+03 4.1251e+03 6.1491e+03
3.8241e+02 1.6415e+03 4.1139e+03 6.1379e+03
3.8240e+02 1.6415e+03 4.1027e+03 6.1266e+03
3.8239e+02 1.6414e+03 4.0916e+03 6.1154e+03
3.8237e+02 1.6413e+03 4.0805e+03 6.1042e+03
3.8236e+02 1.6413e+03 4.0694e+03 6.0930e+03
3.8234e+02 1.6412e+03 4.0584e+03 6.0819e+03
3.8233e+02 1.6411e+03 4.0473e+03 6.0708e+03
3.8232e+02 1.6410e+03 4.0363e+03 6.0597e+03
3.8230e+02 1.6410e+03 4.0254e+03 6.0486e+03
3.8229e+02 1.6409e+03 4.0144e+03 6.0376e+03
3.8227e+02 1.6408e+03 4.0035e+03 6.0266e+03
3.8226e+02 1.6408e+03 3.9926e+03 6.0157e+03
3.8225e+02 1.6407e+03 3.9818e+03 6.0047e+03
3.8223e+02 1.6406e+03 3.9710e+03 5.9938e+03
3.8222e+02 1.6405e+03 3.9602e+03 5.9830e+03
3.8220e+02 1.6405e+03 3.9495e+03 5.9722e+03
3.8219e+02 1.6404e+03 3.9388e+03 5.9613e+03
3.8217e+02 1.6403e+03 3.9281e+03 5.9506e+03
3.8216e+02 1.6403e+03 3.9174e+03 5.9398e+03
3.8215e+02 1.6402e+03 3.9068e+03 5.9291e+03
3.8213e+02 1.6401e+03 3.8961e+03 5.9184e+03
3.8212e+02 1.6400e+03 3.8856e+03 5.9077e+03
3.8210e+02 1.6400e+03 3.8750e+03 5.8971e+03
3.8209e+02 1.6399e+03 3.8645e+03 5.8865e+03
3.8207e+02 1.6398e+03 3.8540e+03 5.8759e+03
3.8206e+02 1.6398e+03 3.8435e+03 5.8653e+03
3.8204e+02 1.6397e+03 3.8331e+03 5.8548e+03
3.8203e+02 1.6396e+03 3.8226e+03 5.8443e+03
3.8202e+02 1.6396e+03 3.8123e+03 5.8338e+03
3.8200e+02 1.6395e+03 3.8019e+03 5.8234e+03
3.8199e+02 1.6394e+03 3.7916e+03 5.8130e+03
3.8197e+02 1.6393e+03 3.7812e+03 5.8026e+03
3.8196e+02 1.6393e+03 3.7710e+03 5.7922e+03
3.8194e+02 1.6392e+03 3.7607e+03 5.7818e+03
3.8193e+02 1.6391e+03 3.7505e+03 5.7715e+03
3.8191e+02 1.6391e+03 3.7402e+03 5.7612e+03
3.8190e+02 1.6390e+03 3.7300e+03 5.7509e+03
3.8188e+02 1.6389e+03 3.7199e+03 5.7407e+03
3.8187e+02 1.6389e+03 3.7097e+03 5.7304e+03
3.8185e+02 1.6388e+03 3.6996e+03 5.7202e+03
3.8184e+02 1.6387e+03 3.6894e+03 5.7100e+03
3.8182e+02 1.6386e+03 3.6794e+03 5.6998e+03
3.8181e+02 1.6386e+03 3.6693e+03 5.6897e+03
3.8179e+02 1.6385e+03 3.6593e+03 5.6796e+03
3.8178e+02 1.6384e+03 3.6493e+03 5.6695e+03
3.8177e+02 1.6384e+03 3.6393e+03 5.6595e+03
3.8175e+02 1.6383e+03 3.6294e+03 5.6494e+03
3.8174e+02 1.6382e+03 3.6195e+03 5.6394e+03
3.8172e+02 1.6382e+03 3.6096e+03 5.6295e+03
3.8171e+02 1.6381e+03 3.5997e+03 5.6195e+03
3.8169e+02 1.6380e+03 3.5899e+03 5.6096e+03
3.8168e+02 1.6380e+03 3.5801e+03 5.5997e+03
3.8166e+02 1.6379e+03 3.5703e+03 5.5898e+03
3.8165e+02 1.6378e+03 3.5605e+03 5.5800e+03
3.8163e+02 1.6378e+03 3.5508e+03 5.5702e+03
3.8162e+02 1.6377e+03 3.5411e+03 5.5604e+03
3.8160e+02 1.6376e+03 3.5314e+03 5.5506e+03
3.8159e+02 1.6376e+03 3.5218e+03 5.5409e+03
3.8157e+02 1.6375e+03 3.5121e+03 5.5312e+03
3.8156e+02 1.6374e+03 3.5025e+03 5.5215e+03
3.8154e+02 1.6373e+03 3.4930e+03 5.5119e+03
3.8153e+02 1.6373e+03 3.4834e+03 5.5022e+03
3.8151e+02 1.6372e+03 3.4739e+03 5.4926e+03
3.8150e+02 1.6371e+03 3.4644e+03 5.4831e+03
3.8148e+02 1.6371e+03 3.4550e+03 5.4735e+03
3.8146e+02 1.6370e+03 3.4455e+03 5.4640e+03
3.8145e+02 1.6369e+03 3.4361e+03 5.4545e+03
3.8143e+02 1.6369e+03 3.4267e+03 5.4451e+03
3.8142e+02 1.6368e+03 3.4174e+03 5.4356e+03
3.8140e+02 1.6367e+03 3.4081e+03 5.4262e+03
3.8139e+02 1.6367e+03 3.3988e+03 5.4168e+03
3.8137e+02 1.6366e+03 3.3895e+03 5.4075e+03
3.8136e+02 1.6365e+03 3.3803e+03 5.3982e+03
3.8134e+02 1.6365e+03 3.3711e+03 5.3889e+03
3.8133e+02 1.6364e+03 3.3619e+03 5.3796e+03
3.8131e+02 1.6363e+03 3.3528e+03 5.3704e+03
3.8130e+02 1.6363e+03 3.3436e+03 5.3612e+03
3.8128e+02 1.6362e+03 3.3345e+03 5.3520e+03
3.8127e+02 1.6361e+03 3.3255e+03 5.3429e+03
3.8125e+02 1.6361e+03 3.3164e+03 5.3337e+03
3.8124e+02 1.6360e+03 3.3074e+03 5.3246e+03
3.8122e+02 1.6359e+03 3.2984e+03 5.3156e+03
3.8120e+02 1.6359e+03 3.2894e+03 5.3065e+03
3.8119e+02 1.6358e+03 3.2805e+03 5.2975e+03
3.8117e+02 1.6357e+03 3.2715e+03 5.2885e+03
3.8116e+02 1.6357e+03 3.2626e+03 5.2795e+03
3.8114e+02 1.6356e+03 3.2538e+03 5.2705e+03
3.8113e+02 1.6355e+03 3.2449e+03 5.2616e+03
3.8111e+02 1.6355e+03 3.2361e+03 5.2527e+03
3.8110e+02 1.6354e+03 3.2273e+03 5.2438e+03
3.8108e+02 1.6353e+03 3.2185e+03 5.2349e+03
3.8107e+02 1.6353e+03 3.2097e+03 5.2261e+03
3.8105e+02 1.6352e+03 3.2010e+03 5.2173e+03
3.8103e+02 1.6351e+03 3.1923e+03 5.2085e+03
3.8102e+02 1.6351e+03 3.1836e+03 5.1997e+03
3.8100e+02 1.6350e+03 3.1750e+03 5.1910e+03
3.8099e+02 1.6349e+03 3.1664e+03 5.1823e+03
3.8097e+02 1.6349e+03 3.1578e+03 5.1736e+03
3.8096e+02 1.6348e+03 3.1492e+03 5.1650e+03
3.8094e+02 1.6348e+03 3.1406e+03 5.1563e+03
3.8092e+02 1.6347e+03 3.1321e+03 5.1477e+03
3.8091e+02 1.6346e+03 3.1236e+03 5.1392e+03
3.8089e+02 1.6346e+03 3.1151e+03 5.1306e+03
3.8088e+02 1.6345e+03 3.1067e+03 5.1221e+03
3.8086e+02 1.6344e+03 3.0983e+03 5.1135e+03
3.8085e+02 1.6344e+03 3.0898e+03 5.1051e+03
3.8083e+02 1.6343e+03 3.0815e+03 5.0966e+03
3.8081e+02 1.6342e+03 3.0731e+03 5.0881e+03
3.8080e+02 1.6342e+03 3.0648e+03 5.0797e+03
3.8078e+02 1.6341e+03 3.0565e+03 5.0713e+03
3.8077e+02 1.6340e+03 3.0482e+03 5.0630e+03
3.8075e+02 1.6340e+03 3.0399e+03 5.0546e+03
3.8073e+02 1.6339e+03 3.0317e+03 5.0463e+03
3.8072e+02 1.6338e+03 3.0235e+03 5.0380e+03
3.8070e+02 1.6338e+03 3.0153e+03 5.0298e+03
3.8069e+02 1.6337e+03 3.0071e+03 5.0215e+03
3.8067e+02 1.6337e+03 2.9990e+03 5.0133e+03
3.8065e+02 1.6336e+03 2.9909e+03 5.0051e+03
3.8064e+02 1.6335e+03 2.9828e+03 4.9970e+03
3.8062e+02 1.6335e+03 2.9747e+03 4.9888e+03
3.8061e+02 1.6334e+03 2.9667e+03 4.9807e+03
3.8059e+02 1.6333e+03 2.9587e+03 4.9726e+03
3.8057e+02 1.6333e+03 2.9507e+03 4.9646e+03
3.8056e+02 1.6332e+03 2.9428e+03 4.9565e+03
3.8054e+02 1.6331e+03 2.9349e+03 4.9485e+03
3.8053e+02 1.6331e+03 2.9269e+03 4.9406e+03
3.8051e+02 1.6330e+03 2.9191e+03 4.9326e+03
3.8049e+02 1.6330e+03 2.9112e+03 4.9246e+03
3.8048e+02 1.6329e+03 2.9034e+03 4.9167e+03
3.8046e+02 1.6328e+03 2.8955e+03 4.9088e+03
3.8045e+02 1.6328e+03 2.8877e+03 4.9009e+03
3.8043e+02 1.6327e+03 2.8800e+03 4.8931e+03
3.8042e+02 1.6326e+03 2.8722e+03 4.8852e+03
3.8040e+02 1.6326e+03 2.8645e+03 4.8774e+03
3.8038e+02 1.6325e+03 2.8567e+03 4.8696e+03
3.8037e+02 1.6324e+03 2.8491e+03 4.8619e+03
3.8035e+02 1.6324e+03 2.8414e+03 4.8541e+03
3.8034e+02 1.6323e+03 2.8338e+03 4.8464e+03
3.8032e+02 1.6323e+03 2.8261e+03 4.8387e+03
3.8030e+02 1.6322e+03 2.8185e+03 4.8310e+03
3.8029e+02 1.6321e+03 2.8110e+03 4.8234e+03
3.8027e+02 1.6321e+03 2.8034e+03 4.8158e+03
3.8026e+02 1.6320e+03 2.7959e+03 4.8082e+03
3.8024e+02 1.6319e+03 2.7884e+03 4.8006e+03
3.8023e+02 1.6319e+03 2.7809e+03 4.7930e+03
3.8021e+02 1.6318e+03 2.7735e+03 4.7855e+03
3.8019e+02 1.6318e+03 2.7660e+03 4.7780e+03
3.8018e+02 1.6317e+03 2.7586e+03 4.7705e+03
3.8016e+02 1.6316e+03 2.7512e+03 4.7630e+03
3.8015e+02 1.6316e+03 2.7438e+03 4.7556e+03
3.8013e+02 1.6315e+03 2.7365e+03 4.7481e+03
3.8011e+02 1.6314e+03 2.7292e+03 4.7407e+03
3.8010e+02 1.6314e+03 2.7218e+03 4.7333e+03
3.8008e+02 1.6313e+03 2.7146e+03 4.7260e+03
3.8007e+02 1.6313e+03 2.7073e+03 4.7186e+03
3.8005e+02 1.6312e+03 2.7000e+03 4.7113e+03
3.8004e+02 1.6311e+03 2.6928e+03 4.7040e+03
3.8002e+02 1.6311e+03 2.6856e+03 4.6967e+03
3.8000e+02 1.6310e+03 2.6784e+03 4.6895e+03
3.7999e+02 1.6310e+03 2.6713e+03 4.6822e+03
3.7997e+02 1.6309e+03 2.6641e+03 4.6750e+03
3.7996e+02 1.6308e+03 2.6570e+03 4.6678e+03
3.7994e+02 1.6308e+03 2.6499e+03 4.6606e+03
3.7992e+02 1.6307e+03 2.6428e+03 4.6534e+03
3.7991e+02 1.6306e+03 2.6357e+03 4.6463e+03
3.7989e+02 1.6306e+03 2.6287e+03 4.6392e+03
3.7988e+02 1.6305e+03 2.6217e+03 4.6321e+03
3.7986e+02 1.6305e+03 2.6147e+03 4.6250e+03
3.7984e+02 1.6304e+03 2.6077e+03 4.6179e+03
3.7983e+02 1.6303e+03 2.6007e+03 4.6109e+03
3.7981e+02 1.6303e+03 2.5938e+03 4.6039e+03
3.7979e+02 1.6302e+03 2.5869e+03 4.5969e+03
3.7978e+02 1.6302e+03 2.5800e+03 4.5899e+03
3.7976e+02 1.6301e+03 2.5731e+03 4.5830e+03
3.7975e+02 1.6300e+03 2.5663e+03 4.5760e+03
3.7973e+02 1.6300e+03 2.5594e+03 4.5691e+03
3.7971e+02 1.6299e+03 2.5526e+03 4.5622e+03
3.7970e+02 1.6299e+03 2.5458e+03 4.5554e+03
3.7968e+02 1.6298e+03 2.5390e+03 4.5485e+03
3.7967e+02 1.6297e+03 2.5323e+03 4.5417e+03
3.7965e+02 1.6297e+03 2.5256e+03 4.5349e+03
3.7963e+02 1.6296e+03 2.5189e+03 4.5281e+03
3.7962e+02 1.6296e+03 2.5122e+03 4.5214e+03
3.7960e+02 1.6295e+03 2.5056e+03 4.5146e+03
3.7959e+02 1.6294e+03 2.4989e+03 4.5079e+03
3.7957e+02 1.6294e+03 2.4923e+03 4.5013e+03
3.7955e+02 1.6293e+03 2.4857e+03 4.4946e+03
3.7954e+02 1.6292e+03 2.4792e+03 4.4880e+03
3.7952e+02 1.6292e+03 2.4726e+03 4.4813e+03
3.7950e+02 1.6291e+03 2.4661e+03 4.4747e+03
3.7949e+02 1.6291e+03 2.4596e+03 4.4681e+03
3.7947e+02 1.6290e+03 2.4531e+03 4.4616e+03
3.7946e+02 1.6290e+03 2.4466e+03 4.4550e+03
3.7944e+02 1.6289e+03 2.4402e+03 4.4485e+03
3.7942e+02 1.6288e+03 2.4337e+03 4.4420e+03
3.7941e+02 1.6288e+03 2.4273e+03 4.4355e+03
3.7939e+02 1.6287e+03 2.4209e+03 4.4290e+03
3.7938e+02 1.6287e+03 2.4145e+03 4.4226e+03
3.7936e+02 1.6286e+03 2.4082e+03 4.4161e+03
3.7934e+02 1.6285e+03 2.4018e+03 4.4097e+03
3.7933e+02 1.6285e+03 2.3955e+03 4.4033e+03
3.7931e+02 1.6284e+03 2.3892e+03 4.3969e+03
3.7930e+02 1.6284e+03 2.3829e+03 4.3906e+03
3.7928e+02 1.6283e+03 2.3766e+03 4.3842e+03
3.7926e+02 1.6282e+03 2.3704e+03 4.3779e+03
3.7925e+02 1.6282e+03 2.3641e+03 4.3715e+03
3.7923e+02 1.6281e+03 2.3579e+03 4.3652e+03
3.7922e+02 1.6281e+03 2.3517e+03 4.3589e+03
3.7920e+02 1.6280e+03 2.3454e+03 4.3526e+03
3.7918e+02 1.6279e+03 2.3393e+03 4.3464e+03
3.7917e+02 1.6279e+03 2.3331e+03 4.3401e+03
3.7915e+02 1.6278e+03 2.3269e+03 4.3339e+03
3.7914e+02 1.6278e+03 2.3208e+03 4.3277e+03
3.7912e+02 1.6277e+03 2.3147e+03 4.3215e+03
3.7910e+02 1.6276e+03 2.3085e+03 4.3153e+03
3.7909e+02 1.6276e+03 2.3024e+03 4.3091e+03
3.7907e+02 1.6275e+03 2.2964e+03 4.3030e+03
3.7906e+02 1.6275e+03 2.2903e+03 4.2968e+03
3.7904e+02 1.6274e+03 2.2842e+03 4.2907e+03
3.7902e+02 1.6274e+03 2.2782e+03 4.2846e+03
3.7901e+02 1.6273e+03 2.2722e+03 4.2785e+03
3.7899e+02 1.6272e+03 2.2662e+03 4.2725e+03
3.7898e+02 1.6272e+03 2.2603e+03 4.2664e+03
3.7896e+02 1.6271e+03 2.2543e+03 4.2604e+03
3.7894e+02 1.6271e+03 2.2484e+03 4.2544e+03
3.7893e+02 1.6270e+03 2.2425e+03 4.2484e+03
3.7891e+02 1.6269e+03 2.2366e+03 4.2424e+03
3.7890e+02 1.6269e+03 2.2307e+03 4.2365e+03
3.7888e+02 1.6268e+03 2.2249e+03 4.2306e+03
3.7886e+02 1.6268e+03 2.2190e+03 4.2247e+03
3.7885e+02 1.6267e+03 2.2132e+03 4.2188e+03
3.7883e+02 1.6267e+03 2.2074e+03 4.2129e+03
3.7882e+02 1.6266e+03 2.2016e+03 4.2070e+03
3.7880e+02 1.6265e+03 2.1958e+03 4.2012e+03
3.7878e+02 1.6265e+03 2.1901e+03 4.1954e+03
3.7877e+02 1.6264e+03 2.1844e+03 4.1895e+03
3.7875e+02 1.6264e+03 2.1786e+03 4.1837e+03
3.7874e+02 1.6263e+03 2.1729e+03 4.1780e+03
3.7872e+02 1.6263e+03 2.1672e+03 4.1722e+03
3.7870e+02 1.6262e+03 2.1615e+03 4.1664e+03
3.7869e+02 1.6261e+03 2.1559e+03 4.1607e+03
3.7867e+02 1.6261e+03 2.1502e+03 4.1549e+03
3.7865e+02 1.6260e+03 2.1446e+03 4.1492e+03
3.7864e+02 1.6260e+03 2.1390e+03 4.1436e+03
3.7862e+02 1.6259e+03 2.1334e+03 4.1379e+03
3.7861e+02 1.6259e+03 2.1278e+03 4.1322e+03
3.7859e+02 1.6258e+03 2.1222e+03 4.1266e+03
3.7858e+02 1.6257e+03 2.1167e+03 4.1210e+03
3.7856e+02 1.6257e+03 2.1112e+03 4.1154e+03
3.7854e+02 1.6256e+03 2.1057e+03 4.1099e+03
3.7853e+02 1.6256e+03 2.1002e+03 4.1043e+03
3.7851e+02 1.6255e+03 2.0947e+03 4.0987e+03
3.7850e+02 1.6255e+03 2.0893e+03 4.0932e+03
3.7848e+02 1.6254e+03 2.0838e+03 4.0877e+03
3.7846e+02 1.6253e+03 2.0784e+03 4.0822e+03
3.7845e+02 1.6253e+03 2.0730e+03 4.0767e+03
3.7843e+02 1.6252e+03 2.0676e+03 4.0713e+03
3.7842e+02 1.6252e+03 2.0623e+03 4.0659e+03
3.7840e+02 1.6251e+03 2.0569e+03 4.0605e+03
3.7838e+02 1.6251e+03 2.0516e+03 4.0551e+03
3.7837e+02 1.6250e+03 2.0463e+03 4.0497e+03
3.7835e+02 1.6249e+03 2.0410e+03 4.0443e+03
3.7834e+02 1.6249e+03 2.0357e+03 4.0389e+03
3.7832e+02 1.6248e+03 2.0304e+03 4.0336e+03
3.7830e+02 1.6248e+03 2.0252e+03 4.0282e+03
3.7829e+02 1.6247e+03 2.0199e+03 4.0229e+03
3.7827e+02 1.6247e+03 2.0147e+03 4.0176e+03
3.7826e+02 1.6246e+03 2.0095e+03 4.0123e+03
3.7824e+02 1.6245e+03 2.0043e+03 4.0071e+03
3.7822e+02 1.6245e+03 1.9991e+03 4.0018e+03
3.7821e+02 1.6244e+03 1.9939e+03 3.9966e+03
3.7819e+02 1.6244e+03 1.9888e+03 3.9914e+03
3.7818e+02 1.6243e+03 1.9837e+03 3.9862e+03
3.7816e+02 1.6243e+03 1.9785e+03 3.9810e+03
3.7814e+02 1.6242e+03 1.9734e+03 3.9758e+03
3.7813e+02 1.6242e+03 1.9683e+03 3.9706e+03
3.7811e+02 1.6241e+03 1.9633e+03 3.9655e+03
3.7810e+02 1.6240e+03 1.9582e+03 3.9603e+03
3.7808e+02 1.6240e+03 1.9531e+03 3.9552e+03
3.7806e+02 1.6239e+03 1.9481e+03 3.9501e+03
3.7805e+02 1.6239e+03 1.9430e+03 3.9450e+03
3.7803e+02 1.6238e+03 1.9380e+03 3.9399e+03
3.7802e+02 1.6238e+03 1.9330e+03 3.9348e+03
3.7800e+02 1.6237e+03 1.9281e+03 3.9298e+03
3.7798e+02 1.6237e+03 1.9231e+03 3.9247e+03
3.7797e+02 1.6236e+03 1.9181e+03 3.9197e+03
3.7795e+02 1.6235e+03 1.9132e+03 3.9147e+03
3.7794e+02 1.6235e+03 1.9083e+03 3.9097e+03
3.7792e+02 1.6234e+03 1.9033e+03 3.9047e+03
3.7790e+02 1.6234e+03 1.8984e+03 3.8997e+03
3.7789e+02 1.6233e+03 1.8936e+03 3.8948e+03
3.7787e+02 1.6233e+03 1.8887e+03 3.8898e+03
3.7785e+02 1.6232e+03 1.8838e+03 3.8849e+03
3.7784e+02 1.6232e+03 1.8790e+03 3.8800e+03
3.7782e+02 1.6231e+03 1.8741e+03 3.8751e+03
3.7781e+02 1.6230e+03 1.8693e+03 3.8702e+03
3.7779e+02 1.6230e+03 1.8645e+03 3.8653e+03
3.7777e+02 1.6229e+03 1.8597e+03 3.8604e+03
3.7776e+02 1.6229e+03 1.8549e+03 3.8556e+03
3.7774e+02 1.6228e+03 1.8502e+03 3.8507e+03
3.7773e+02 1.6228e+03 1.8454e+03 3.8459e+03
3.7771e+02 1.6227e+03 1.8407e+03 3.8411e+03
3.7769e+02 1.6227e+03 1.8360e+03 3.8363e+03
3.7768e+02 1.6226e+03 1.8313e+03 3.8316e+03
3.7766e+02 1.6226e+03 1.8266e+03 3.8268e+03
3.7765e+02 1.6225e+03 1.8219e+03 3.8220e+03
3.7763e+02 1.6224e+03 1.8172e+03 3.8173e+03
3.7761e+02 1.6224e+03 1.8126e+03 3.8126e+03
3.7760e+02 1.6223e+03 1.8079e+03 3.8079e+03
3.7758e+02 1.6223e+03 1.8033e+03 3.8032e+03
3.7757e+02 1.6222e+03 1.7987e+03 3.7985e+03
3.7755e+02 1.6222e+03 1.7941e+03 3.7938e+03
3.7753e+02 1.6221e+03 1.7895e+03 3.7892e+03
3.7752e+02 1.6221e+03 1.7849e+03 3.7845e+03
3.7750e+02 1.6220e+03 1.7804e+03 3.7799e+03
3.7749e+02 1.6220e+03 1.7758e+03 3.7753e+03
3.7747e+02 1.6219e+03 1.7713e+03 3.7707e+03
3.7745e+02 1.6218e+03 1.7668e+03 3.7661e+03
3.7744e+02 1.6218e+03 1.7623e+03 3.7615e+03
3.7742e+02 1.6217e+03 1.7578e+03 3.7569e+03
3.7741e+02 1.6217e+03 1.7533e+03 3.7524e+03
3.7739e+02 1.6216e+03 1.7489e+03 3.7479e+03
3.7737e+02 1.6216e+03 1.7444e+03 3.7434e+03
3.7736e+02 1.6215e+03 1.7400e+03 3.7389e+03
3.7734e+02 1.6215e+03 1.7356e+03 3.7344e+03
3.7733e+02 1.6214e+03 1.7312e+03 3.7299e+03
3.7731e+02 1.6214e+03 1.7268e+03 3.7255e+03
3.7729e+02 1.6213e+03 1.7224e+03 3.7210e+03
3.7728e+02 1.6213e+03 1.7181e+03 3.7166e+03
3.7726e+02 1.6212e+03 1.7137e+03 3.7122e+03
3.7725e+02 1.6211e+03 1.7094e+03 3.7078e+03
3.7723e+02 1.6211e+03 1.7051e+03 3.7034e+03
3.7721e+02 1.6210e+03 1.7008e+03 3.6990e+03
3.7720e+02 1.6210e+03 1.6965e+03 3.6946e+03
3.7718e+02 1.6209e+03 1.6922e+03 3.6903e+03
3.7717e+02 1.6209e+03 1.6879e+03 3.6859e+03
3.7715e+02 1.6208e+03 1.6836e+03 3.6816e+03
3.7713e+02 1.6208e+03 1.6794e+03 3.6773e+03
3.7712e+02 1.6207e+03 1.6752e+03 3.6730e+03
3.7710e+02 1.6207e+03 1.6709e+03 3.6687e+03
3.7709e+02 1.6206e+03 1.6667e+03 3.6644e+03
3.7707e+02 1.6206e+03 1.6625e+03 3.6602e+03
3.7705e+02 1.6205e+03 1.6583e+03 3.6559e+03
3.7704e+02 1.6205e+03 1.6542e+03 3.6517e+03
3.7702e+02 1.6204e+03 1.6500e+03 3.6474e+03
3.7701e+02 1.6203e+03 1.6459e+03 3.6432e+03
3.7699e+02 1.6203e+03 1.6417e+03 3.6390e+03
3.7697e+02 1.6202e+03 1.6376e+03 3.6348e+03
3.7696e+02 1.6202e+03 1.6335e+03 3.6307e+03
3.7694e+02 1.6201e+03 1.6294e+03 3.6265e+03
3.7693e+02 1.6201e+03 1.6253e+03 3.6224e+03
3.7691e+02 1.6200e+03 1.6213e+03 3.6182e+03
3.7690e+02 1.6200e+03 1.6172e+03 3.6141e+03
3.7688e+02 1.6199e+03 1.6132e+03 3.6100e+03
3.7686e+02 1.6199e+03 1.6092e+03 3.6059e+03
3.7685e+02 1.6198e+03 1.6052e+03 3.6018e+03
3.7683e+02 1.6198e+03 1.6012e+03 3.5978e+03
3.7682e+02 1.6197e+03 1.5972e+03 3.5937e+03
3.7680e+02 1.6197e+03 1.5932e+03 3.5897e+03
3.7679e+02 1.6196e+03 1.5893e+03 3.5857e+03
3.7677e+02 1.6196e+03 1.5853e+03 3.5817e+03
3.7675e+02 1.6195e+03 1.5814e+03 3.5777e+03
3.7674e+02 1.6194e+03 1.5775e+03 3.5737e+03
3.7672e+02 1.6194e+03 1.5736e+03 3.5697e+03
3.7671e+02 1.6193e+03 1.5697e+03 3.5658e+03
3.7669e+02 1.6193e+03 1.5658e+03 3.5618e+03
3.7668e+02 1.6192e+03 1.5620e+03 3.5579e+03
3.7666e+02 1.6192e+03 1.5581e+03 3.5540e+03
3.7665e+02 1.6191e+03 1.5543e+03 3.5501e+03
3.7663e+02 1.6191e+03 1.5504e+03 3.5462e+03
3.7661e+02 1.6190e+03 1.5466e+03 3.5423e+03
3.7660e+02 1.6190e+03 1.5428e+03 3.5384e+03
3.7658e+02 1.6189e+03 1.5390e+03 3.5345e+03
3.7657e+02 1.6189e+03 1.5352e+03 3.5307e+03
3.7655e+02 1.6188e+03 1.5314e+03 3.5268e+03
3.7654e+02 1.6188e+03 1.5276e+03 3.5230e+03
3.7652e+02 1.6187e+03 1.5239e+03 3.5191e+03
3.7651e+02 1.6187e+03 1.5201e+03 3.5153e+03
3.7649e+02 1.6186e+03 1.5164e+03 3.5115e+03
3.7648e+02 1.6186e+03 1.5126e+03 3.5077e+03
3.7646e+02 1.6185e+03 1.5089e+03 3.5039e+03
3.7645e+02 1.6185e+03 1.5052e+03 3.5001e+03
3.7643e+02 1.6184e+03 1.5015e+03 3.4963e+03
3.7642e+02 1.6184e+03 1.4978e+03 3.4926e+03
3.7640e+02 1.6183e+03 1.4941e+03 3.4888e+03
3.7638e+02 1.6183e+03 1.4904e+03 3.4851e+03
3.7637e+02 1.6182e+03 1.4868e+03 3.4814e+03
3.7635e+02 1.6182e+03 1.4831e+03 3.4776e+03
3.7634e+02 1.6181e+03 1.4795e+03 3.4739e+03
3.7632e+02 1.6180e+03 1.4759e+03 3.4702e+03
3.7631e+02 1.6180e+03 1.4722e+03 3.4665e+03
3.7629e+02 1.6179e+03 1.4686e+03 3.4629e+03
3.7628e+02 1.6179e+03 1.4650e+03 3.4592e+03
3.7626e+02 1.6178e+03 1.4614e+03 3.4555e+03
3.7625e+02 1.6178e+03 1.4579e+03 3.4519e+03
3.7623e+02 1.6177e+03 1.4543e+03 3.4483e+03
3.7622e+02 1.6177e+03 1.4507e+03 3.4446e+03
3.7620e+02 1.6176e+03 1.4472e+03 3.4410e+03
3.7619e+02 1.6176e+03 1.4436e+03 3.4374e+03
3.7617e+02 1.6175e+03 1.4401e+03 3.4338e+03
3.7616e+02 1.6175e+03 1.4366e+03 3.4302e+03
3.7614e+02 1.6174e+03 1.4331e+03 3.4267e+03
3.7613e+02 1.6174e+03 1.4296e+03 3.4231e+03
3.7611e+02 1.6173e+03 1.4261e+03 3.4196e+03
3.7610e+02 1.6173e+03 1.4226e+03 3.4160e+03
3.7608e+02 1.6172e+03 1.4192e+03 3.4125e+03
3.7607e+02 1.6172e+03 1.4157e+03 3.4090e+03
3.7605e+02 1.6171e+03 1.4123e+03 3.4055e+03
3.7604e+02 1.6171e+03 1.4089e+03 3.4020e+03
3.7602e+02 1.6170e+03 1.4055e+03 3.3985e+03
3.7601e+02 1.6170e+03 1.4020e+03 3.3950e+03
3.7599e+02 1.6169e+03 1.3986e+03 3.3916e+03
3.7598e+02 1.6169e+03 1.3953e+03 3.3881e+03
3.7596e+02 1.6168e+03 1.3919e+03 3.3847e+03
3.7595e+02 1.6168e+03 1.3885e+03 3.3812e+03
3.7593e+02 1.6167e+03 1.3851e+03 3.3778e+03
3.7592e+02 1.6167e+03 1.3818e+03 3.3744e+03
3.7590e+02 1.6166e+03 1.3784e+03 3.3710e+03
3.7589e+02 1.6166e+03 1.3751e+03 3.3675e+03
3.7587e+02 1.6165e+03 1.3718e+03 3.3642e+03
3.7586e+02 1.6165e+03 1.3684e+03 3.3608e+03
3.7585e+02 1.6164e+03 1.3651e+03 3.3574e+03
3.7583e+02 1.6164e+03 1.3619e+03 3.3541e+03
3.7582e+02 1.6163e+03 1.3586e+03 3.3507e+03
3.7580e+02 1.6163e+03 1.3553e+03 3.3474e+03
3.7579e+02 1.6162e+03 1.3520e+03 3.3440e+03
3.7577e+02 1.6162e+03 1.3488e+03 3.3407e+03
3.7576e+02 1.6161e+03 1.3455e+03 3.3374e+03
3.7574e+02 1.6161e+03 1.3423e+03 3.3341e+03
3.7573e+02 1.6160e+03 1.3391e+03 3.3308e+03
3.7571e+02 1.6160e+03 1.3359e+03 3.3275e+03
3.7570e+02 1.6159e+03 1.3327e+03 3.3243e+03
3.7568e+02 1.6159e+03 1.3295e+03 3.3210e+03
3.7567e+02 1.6158e+03 1.3263e+03 3.3178e+03
3.7566e+02 1.6158e+03 1.3232e+03 3.3146e+03
3.7564e+02 1.6157e+03 1.3200e+03 3.3114e+03
3.7563e+02 1.6157e+03 1.3169e+03 3.3082e+03
3.7561e+02 1.6156e+03 1.3137e+03 3.3050e+03
3.7560e+02 1.6156e+03 1.3106e+03 3.3018e+03
3.7558e+02 1.6155e+03 1.3075e+03 3.2986e+03
3.7557e+02 1.6155e+03 1.3044e+03 3.2955e+03
3.7555e+02 1.6154e+03 1.3013e+03 3.2923e+03
3.7554e+02 1.6154e+03 1.2982e+03 3.2892e+03
3.7553e+02 1.6153e+03 1.2952e+03 3.2860e+03
3.7551e+02 1.6153e+03 1.2921e+03 3.2829e+03
3.7550e+02 1.6152e+03 1.2891e+03 3.2798e+03
3.7548e+02 1.6152e+03 1.2860e+03 3.2767e+03
3.7547e+02 1.6151e+03 1.2830e+03 3.2736e+03
3.7546e+02 1.6151e+03 1.2800e+03 3.2705e+03
3.7544e+02 1.6150e+03 1.2770e+03 3.2675e+03
3.7543e+02 1.6150e+03 1.2740e+03 3.2644e+03
3.7541e+02 1.6149e+03 1.2710e+03 3.2614e+03
3.7540e+02 1.6149e+03 1.2681e+03 3.2583e+03
3.7539e+02 1.6148e+03 1.2651e+03 3.2553e+03
3.7537e+02 1.6148e+03 1.2621e+03 3.2523e+03
3.7536e+02 1.6147e+03 1.2592e+03 3.2493e+03
3.7534e+02 1.6147e+03 1.2563e+03 3.2463e+03
3.7533e+02 1.6146e+03 1.2533e+03 3.2433e+03
3.7532e+02 1.6146e+03 1.2504e+03 3.2403e+03
3.7530e+02 1.6145e+03 1.2475e+03 3.2373e+03
3.7529e+02 1.6145e+03 1.2446e+03 3.2344e+03
3.7527e+02 1.6144e+03 1.2417e+03 3.2314e+03
3.7526e+02 1.6144e+03 1.2388e+03 3.2284e+03
3.7525e+02 1.6143e+03 1.2359e+03 3.2255e+03
3.7523e+02 1.6143e+03 1.2330e+03 3.2226e+03
3.7522e+02 1.6142e+03 1.2302e+03 3.2196e+03
3.7520e+02 1.6142e+03 1.2273e+03 3.2167e+03
3.7519e+02 1.6141e+03 1.2244e+03 3.2138e+03
3.7518e+02 1.6141e+03 1.2216e+03 3.2109e+03
3.7516e+02 1.6141e+03 1.2187e+03 3.2080e+03
3.7515e+02 1.6140e+03 1.2159e+03 3.2051e+03
3.7514e+02 1.6140e+03 1.2131e+03 3.2022e+03
3.7512e+02 1.6139e+03 1.2103e+03 3.1993e+03
3.7511e+02 1.6139e+03 1.2074e+03 3.1964e+03
3.7509e+02 1.6138e+03 1.2046e+03 3.1935e+03
3.7508e+02 1.6138e+03 1.2018e+03 3.1907e+03
3.7507e+02 1.6137e+03 1.1991e+03 3.1878e+03
3.7505e+02 1.6137e+03 1.1963e+03 3.1850e+03
3.7504e+02 1.6136e+03 1.1935e+03 3.1822e+03
3.7503e+02 1.6136e+03 1.1907e+03 3.1793e+03
3.7501e+02 1.6135e+03 1.1880e+03 3.1765e+03
3.7500e+02 1.6135e+03 1.1853e+03 3.1737e+03
3.7499e+02 1.6134e+03 1.1825e+03 3.1709e+03
3.7497e+02 1.6134e+03 1.1798e+03 3.1681e+03
3.7496e+02 1.6133e+03 1.1771e+03 3.1653e+03
3.7494e+02 1.6133e+03 1.1744e+03 3.1626e+03
3.7493e+02 1.6132e+03 1.1716e+03 3.1598e+03
3.7492e+02 1.6132e+03 1.1689e+03 3.1570e+03
3.7490e+02 1.6131e+03 1.1662e+03 3.1543e+03
3.7489e+02 1.6131e+03 1.1636e+03 3.1515e+03
3.7488e+02 1.6130e+03 1.1609e+03 3.1488e+03
3.7486e+02 1.6130e+03 1.1582e+03 3.1461e+03
3.7485e+02 1.6129e+03 1.1556e+03 3.1434e+03
3.7484e+02 1.6129e+03 1.1529e+03 3.1406e+03
3.7482e+02 1.6128e+03 1.1503e+03 3.1379e+03
3.7481e+02 1.6128e+03 1.1476e+03 3.1352e+03
3.7480e+02 1.6127e+03 1.1450e+03 3.1326e+03
3.7479e+02 1.6127e+03 1.1424e+03 3.1299e+03
3.7477e+02 1.6127e+03 1.1398e+03 3.1272e+03
3.7476e+02 1.6126e+03 1.1372e+03 3.1245e+03
3.7475e+02 1.6126e+03 1.1346e+03 3.1219e+03
3.7473e+02 1.6125e+03 1.1320e+03 3.1192e+03
3.7472e+02 1.6125e+03 1.1294e+03 3.1166e+03
3.7471e+02 1.6124e+03 1.1268e+03 3.1140e+03
3.7469e+02 1.6124e+03 1.1243e+03 3.1113e+03
3.7468e+02 1.6123e+03 1.1217e+03 3.1087e+03
3.7467e+02 1.6123e+03 1.1192e+03 3.1061e+03
3.7465e+02 1.6122e+03 1.1166e+03 3.1035e+03
3.7464e+02 1.6122e+03 1.1141e+03 3.1009e+03
3.7463e+02 1.6121e+03 1.1116e+03 3.0983e+03
3.7462e+02 1.6121e+03 1.1091e+03 3.0958e+03
3.7460e+02 1.6120e+03 1.1065e+03 3.0932e+03
3.7459e+02 1.6120e+03 1.1040e+03 3.0906e+03
3.7458e+02 1.6119e+03 1.1016e+03 3.0881e+03
3.7456e+02 1.6119e+03 1.0991e+03 3.0855e+03
3.7455e+02 1.6118e+03 1.0966e+03 3.0830e+03
3.7454e+02 1.6118e+03 1.0941e+03 3.0805e+03
3.7453e+02 1.6117e+03 1.0917e+03 3.0780e+03
3.7451e+02 1.6117e+03 1.0892e+03 3.0755e+03
3.7450e+02 1.6117e+03 1.0868e+03 3.0730e+03
3.7449e+02 1.6116e+03 1.0844e+03 3.0705e+03
3.7448e+02 1.6116e+03 1.0819e+03 3.0680e+03
3.7446e+02 1.6115e+03 1.0795e+03 3.0655e+03
3.7445e+02 1.6115e+03 1.0771e+03 3.0630e+03
3.7444e+02 1.6114e+03 1.0747e+03 3.0605e+03
3.7442e+02 1.6114e+03 1.0723e+03 3.0581e+03
3.7441e+02 1.6113e+03 1.0699e+03 3.0556e+03
3.7440e+02 1.6113e+03 1.0675e+03 3.0532e+03
3.7439e+02 1.6112e+03 1.0651e+03 3.0507e+03
3.7437e+02 1.6112e+03 1.0627e+03 3.0483e+03
3.7436e+02 1.6111e+03 1.0604e+03 3.0459e+03
3.7435e+02 1.6111e+03 1.0580e+03 3.0434e+03
3.7434e+02 1.6110e+03 1.0556e+03 3.0410e+03
3.7432e+02 1.6110e+03 1.0533e+03 3.0386e+03
3.7431e+02 1.6109e+03 1.0509e+03 3.0362e+03
3.7430e+02 1.6109e+03 1.0486e+03 3.0338e+03
3.7429e+02 1.6109e+03 1.0463e+03 3.0314e+03
3.7427e+02 1.6108e+03 1.0439e+03 3.0290e+03
3.7426e+02 1.6108e+03 1.0416e+03 3.0267e+03
3.7425e+02 1.6107e+03 1.0393e+03 3.0243e+03
3.7424e+02 1.6107e+03 1.0370e+03 3.0219e+03
3.7422e+02 1.6106e+03 1.0347e+03 3.0196e+03
3.7421e+02 1.6106e+03 1.0325e+03 3.0172e+03
3.7420e+02 1.6105e+03 1.0302e+03 3.0149e+03
3.7419e+02 1.6105e+03 1.0279e+03 3.0126e+03
3.7417e+02 1.6104e+03 1.0256e+03 3.0102e+03
3.7416e+02 1.6104e+03 1.0234e+03 3.0079e+03
3.7415e+02 1.6103e+03 1.0211e+03 3.0056e+03
3.7414e+02 1.6103e+03 1.0189e+03 3.0033e+03
3.7413e+02 1.6102e+03 1.0166e+03 3.0010e+03
3.7411e+02 1.6102e+03 1.0144e+03 2.9987e+03
3.7410e+02 1.6102e+03 1.0122e+03 2.9964e+03
3.7409e+02 1.6101e+03 1.0100e+03 2.9942e+03
3.7408e+02 1.6101e+03 1.0078e+03 2.9919e+03
3.7406e+02 1.6100e+03 1.0056e+03 2.9896e+03
3.7405e+02 1.6100e+03 1.0034e+03 2.9874e+03
3.7404e+02 1.6099e+03 1.0012e+03 2.9851e+03
3.7403e+02 1.6099e+03 9.9899e+02 2.9829e+03
3.7402e+02 1.6098e+03 9.9682e+02 2.9807e+03
3.7400e+02 1.6098e+03 9.9465e+02 2.9784e+03
3.7399e+02 1.6097e+03 9.9248e+02 2.9762e+03
3.7398e+02 1.6097e+03 9.9032e+02 2.9740e+03
3.7397e+02 1.6096e+03 9.8817e+02 2.9718e+03
3.7395e+02 1.6096e+03 9.8602e+02 2.9696e+03
3.7394e+02 1.6096e+03 9.8388e+02 2.9674e+03
3.7393e+02 1.6095e+03 9.8174e+02 2.9652e+03
3.7392e+02 1.6095e+03 9.7962e+02 2.9630e+03
3.7391e+02 1.6094e+03 9.7750e+02 2.9608e+03
3.7389e+02 1.6094e+03 9.7539e+02 2.9587e+03
3.7388e+02 1.6093e+03 9.7329e+02 2.9565e+03
3.7387e+02 1.6093e+03 9.7119e+02 2.9543e+03
3.7386e+02 1.6092e+03 9.6910e+02 2.9522e+03
3.7385e+02 1.6092e+03 9.6702e+02 2.9501e+03
3.7383e+02 1.6091e+03 9.6494e+02 2.9479e+03
3.7382e+02 1.6091e+03 9.6287e+02 2.9458e+03
3.7381e+02 1.6091e+03 9.6081e+02 2.9437e+03
3.7380e+02 1.6090e+03 9.5875e+02 2.9416e+03
3.7379e+02 1.6090e+03 9.5671e+02 2.9395e+03
3.7377e+02 1.6089e+03 9.5466e+02 2.9374e+03
3.7376e+02 1.6089e+03 9.5263e+02 2.9353e+03
3.7375e+02 1.6088e+03 9.5060e+02 2.9332e+03
3.7374e+02 1.6088e+03 9.4859e+02 2.9311e+03
3.7373e+02 1.6087e+03 9.4658e+02 2.9290e+03
3.7372e+02 1.6087e+03 9.4458e+02 2.9270e+03
3.7370e+02 1.6086e+03 9.4258e+02 2.9249e+03
3.7369e+02 1.6086e+03 9.4059e+02 2.9229e+03
3.7368e+02 1.6086e+03 9.3860e+02 2.9208e+03
3.7367e+02 1.6085e+03 9.3662e+02 2.9188e+03
3.7366e+02 1.6085e+03 9.3463e+02 2.9167e+03
3.7365e+02 1.6084e+03 9.3266e+02 2.9147e+03
3.7363e+02 1.6084e+03 9.3069e+02 2.9127e+03
3.7362e+02 1.6083e+03 9.2873e+02 2.9107e+03
3.7361e+02 1.6083e+03 9.2677e+02 2.9087e+03
3.7360e+02 1.6082e+03 9.2482e+02 2.9066e+03
3.7359e+02 1.6082e+03 9.2287e+02 2.9046e+03
3.7357e+02 1.6081e+03 9.2093e+02 2.9027e+03
3.7356e+02 1.6081e+03 9.1900e+02 2.9007e+03
3.7355e+02 1.6081e+03 9.1708e+02 2.8987e+03
3.7354e+02 1.6080e+03 9.1516e+02 2.8967e+03
3.7353e+02 1.6080e+03 9.1325e+02 2.8947e+03
3.7352e+02 1.6079e+03 9.1134e+02 2.8928e+03
3.7351e+02 1.6079e+03 9.0943e+02 2.8908e+03
3.7349e+02 1.6078e+03 9.0754e+02 2.8889e+03
3.7348e+02 1.6078e+03 9.0565e+02 2.8869e+03
3.7347e+02 1.6077e+03 9.0376e+02 2.8850e+03
3.7346e+02 1.6077e+03 9.0188e+02 2.8830e+03
3.7345e+02 1.6076e+03 9.0000e+02 2.8811e+03
3.7344e+02 1.6076e+03 8.9814e+02 2.8792e+03
3.7342e+02 1.6076e+03 8.9628e+02 2.8773e+03
3.7341e+02 1.6075e+03 8.9442e+02 2.8753e+03
3.7340e+02 1.6075e+03 8.9257e+02 2.8734e+03
3.7339e+02 1.6074e+03 8.9073e+02 2.8715e+03
3.7338e+02 1.6074e+03 8.8889e+02 2.8696e+03
3.7337e+02 1.6073e+03 8.8705e+02 2.8677e+03
3.7336e+02 1.6073e+03 8.8522e+02 2.8659e+03
3.7334e+02 1.6072e+03 8.8340e+02 2.8640e+03
3.7333e+02 1.6072e+03 8.8158e+02 2.8621e+03
3.7332e+02 1.6072e+03 8.7976e+02 2.8602e+03
3.7331e+02 1.6071e+03 8.7795e+02 2.8584e+03
3.7330e+02 1.6071e+03 8.7614e+02 2.8565e+03
3.7329e+02 1.6070e+03 8.7434e+02 2.8547e+03
3.7328e+02 1.6070e+03 8.7255e+02 2.8528e+03
3.7326e+02 1.6069e+03 8.7076e+02 2.8510e+03
3.7325e+02 1.6069e+03 8.6897e+02 2.8491e+03
3.7324e+02 1.6068e+03 8.6718e+02 2.8473e+03
3.7323e+02 1.6068e+03 8.6541e+02 2.8454e+03
3.7322e+02 1.6068e+03 8.6364e+02 2.8436e+03
3.7321e+02 1.6067e+03 8.6187e+02 2.8418e+03
3.7320e+02 1.6067e+03 8.6012e+02 2.8400e+03
3.7319e+02 1.6066e+03 8.5836e+02 2.8382e+03
3.7318e+02 1.6066e+03 8.5661e+02 2.8364e+03
3.7317e+02 1.6065e+03 8.5487e+02 2.8346e+03
3.7315e+02 1.6065e+03 8.5313e+02 2.8328e+03
3.7314e+02 1.6064e+03 8.5139e+02 2.8310e+03
3.7313e+02 1.6064e+03 8.4966e+02 2.8292e+03
3.7312e+02 1.6064e+03 8.4793e+02 2.8274e+03
3.7311e+02 1.6063e+03 8.4621e+02 2.8256e+03
3.7310e+02 1.6063e+03 8.4448e+02 2.8239e+03
3.7309e+02 1.6062e+03 8.4276e+02 2.8221e+03
3.7308e+02 1.6062e+03 8.4105e+02 2.8203e+03
3.7307e+02 1.6061e+03 8.3934e+02 2.8185e+03
3.7306e+02 1.6061e+03 8.3763e+02 2.8168e+03
3.7305e+02 1.6061e+03 8.3593e+02 2.8150e+03
3.7303e+02 1.6060e+03 8.3424e+02 2.8133e+03
3.7302e+02 1.6060e+03 8.3255e+02 2.8115e+03
3.7301e+02 1.6059e+03 8.3087e+02 2.8098e+03
3.7300e+02 1.6059e+03 8.2919e+02 2.8081e+03
3.7299e+02 1.6058e+03 8.2752e+02 2.8063e+03
3.7298e+02 1.6058e+03 8.2585e+02 2.8046e+03
3.7297e+02 1.6057e+03 8.2419e+02 2.8029e+03
3.7296e+02 1.6057e+03 8.2254e+02 2.8012e+03
3.7295e+02 1.6057e+03 8.2089e+02 2.7995e+03
3.7294e+02 1.6056e+03 8.1925e+02 2.7978e+03
3.7293e+02 1.6056e+03 8.1762e+02 2.7961e+03
3.7292e+02 1.6055e+03 8.1599e+02 2.7944e+03
3.7291e+02 1.6055e+03 8.1436e+02 2.7928e+03
3.7290e+02 1.6054e+03 8.1274e+02 2.7911e+03
3.7288e+02 1.6054e+03 8.1112e+02 2.7894e+03
3.7287e+02 1.6054e+03 8.0950e+02 2.7877e+03
3.7286e+02 1.6053e+03 8.0789e+02 2.7861e+03
3.7285e+02 1.6053e+03 8.0628e+02 2.7844e+03
3.7284e+02 1.6052e+03 8.0468e+02 2.7827e+03
3.7283e+02 1.6052e+03 8.0307e+02 2.7811e+03
3.7282e+02 1.6051e+03 8.0147e+02 2.7794e+03
3.7281e+02 1.6051e+03 7.9988e+02 2.7778e+03
3.7280e+02 1.6051e+03 7.9829e+02 2.7761e+03
3.7279e+02 1.6050e+03 7.9670e+02 2.7745e+03
3.7278e+02 1.6050e+03 7.9512e+02 2.7729e+03
3.7277e+02 1.6049e+03 7.9355e+02 2.7712e+03
3.7276e+02 1.6049e+03 7.9198e+02 2.7696e+03
3.7275e+02 1.6048e+03 7.9042e+02 2.7680e+03
3.7274e+02 1.6048e+03 7.8886e+02 2.7664e+03
3.7273e+02 1.6048e+03 7.8732e+02 2.7648e+03
3.7272e+02 1.6047e+03 7.8577e+02 2.7632e+03
3.7271e+02 1.6047e+03 7.8423e+02 2.7616e+03
3.7270e+02 1.6046e+03 7.8269e+02 2.7600e+03
3.7269e+02 1.6046e+03 7.8116e+02 2.7584e+03
3.7268e+02 1.6045e+03 7.7964e+02 2.7569e+03
3.7267e+02 1.6045e+03 7.7811e+02 2.7553e+03
3.7266e+02 1.6045e+03 7.7660e+02 2.7537e+03
3.7265e+02 1.6044e+03 7.7509e+02 2.7521e+03
3.7264e+02 1.6044e+03 7.7358e+02 2.7506e+03
3.7263e+02 1.6043e+03 7.7209e+02 2.7490e+03
3.7262e+02 1.6043e+03 7.7060e+02 2.7475e+03
3.7261e+02 1.6042e+03 7.6911e+02 2.7460e+03
3.7260e+02 1.6042e+03 7.6763e+02 2.7444e+03
3.7259e+02 1.6042e+03 7.6616e+02 2.7429e+03
3.7258e+02 1.6041e+03 7.6469e+02 2.7414e+03
3.7257e+02 1.6041e+03 7.6322e+02 2.7399e+03
3.7256e+02 1.6040e+03 7.6176e+02 2.7383e+03
3.7255e+02 1.6040e+03 7.6029e+02 2.7368e+03
3.7254e+02 1.6039e+03 7.5883e+02 2.7353e+03
3.7253e+02 1.6039e+03 7.5737e+02 2.7338e+03
3.7252e+02 1.6039e+03 7.5592e+02 2.7323e+03
3.7251e+02 1.6038e+03 7.5447e+02 2.7308e+03
3.7250e+02 1.6038e+03 7.5302e+02 2.7293e+03
3.7249e+02 1.6037e+03 7.5157e+02 2.7278e+03
3.7248e+02 1.6037e+03 7.5013e+02 2.7263e+03
3.7247e+02 1.6036e+03 7.4870e+02 2.7248e+03
3.7246e+02 1.6036e+03 7.4727e+02 2.7233e+03
3.7245e+02 1.6036e+03 7.4584e+02 2.7218e+03
3.7244e+02 1.6035e+03 7.4441e+02 2.7204e+03
3.7243e+02 1.6035e+03 7.4300e+02 2.7189e+03
3.7242e+02 1.6034e+03 7.4159e+02 2.7174e+03
3.7241e+02 1.6034e+03 7.4018e+02 2.7160e+03
3.7240e+02 1.6034e+03 7.3877e+02 2.7145e+03
3.7239e+02 1.6033e+03 7.3737e+02 2.7131e+03
3.7238e+02 1.6033e+03 7.3597e+02 2.7116e+03
3.7237e+02 1.6032e+03 7.3458e+02 2.7102e+03
3.7236e+02 1.6032e+03 7.3319e+02 2.7087e+03
3.7235e+02 1.6031e+03 7.3181e+02 2.7073e+03
3.7234e+02 1.6031e+03 7.3043e+02 2.7059e+03
3.7233e+02 1.6031e+03 7.2906e+02 2.7044e+03
3.7232e+02 1.6030e+03 7.2769e+02 2.7030e+03
3.7231e+02 1.6030e+03 7.2633e+02 2.7016e+03
3.7230e+02 1.6029e+03 7.2497e+02 2.7002e+03
3.7229e+02 1.6029e+03 7.2361e+02 2.6988e+03
3.7228e+02 1.6028e+03 7.2226e+02 2.6974e+03
3.7227e+02 1.6028e+03 7.2092e+02 2.6960e+03
3.7226e+02 1.6028e+03 7.1957e+02 2.6946e+03
3.7225e+02 1.6027e+03 7.1823e+02 2.6932e+03
3.7224e+02 1.6027e+03 7.1689e+02 2.6918e+03
3.7223e+02 1.6026e+03 7.1555e+02 2.6904e+03
3.7223e+02 1.6026e+03 7.1422e+02 2.6890e+03
3.7222e+02 1.6026e+03 7.1290e+02 2.6877e+03
3.7221e+02 1.6025e+03 7.1158e+02 2.6863e+03
3.7220e+02 1.6025e+03 7.1026e+02 2.6849e+03
3.7219e+02 1.6024e+03 7.0894e+02 2.6836e+03
3.7218e+02 1.6024e+03 7.0763e+02 2.6822e+03
3.7217e+02 1.6023e+03 7.0632e+02 2.6808e+03
3.7216e+02 1.6023e+03 7.0502e+02 2.6795e+03
3.7215e+02 1.6023e+03 7.0372e+02 2.6781e+03
3.7214e+02 1.6022e+03 7.0243e+02 2.6768e+03
3.7213e+02 1.6022e+03 7.0114e+02 2.6754e+03
3.7212e+02 1.6021e+03 6.9985e+02 2.6741e+03
3.7211e+02 1.6021e+03 6.9856e+02 2.6728e+03
3.7210e+02 1.6021e+03 6.9728e+02 2.6714e+03
3.7209e+02 1.6020e+03 6.9600e+02 2.6701e+03
3.7208e+02 1.6020e+03 6.9473e+02 2.6688e+03
3.7207e+02 1.6019e+03 6.9346e+02 2.6675e+03
3.7206e+02 1.6019e+03 6.9220e+02 2.6662e+03
3.7205e+02 1.6018e+03 6.9094e+02 2.6648e+03
3.7204e+02 1.6018e+03 6.8968e+02 2.6635e+03
3.7204e+02 1.6018e+03 6.8842e+02 2.6622e+03
3.7203e+02 1.6017e+03 6.8717e+02 2.6609e+03
3.7202e+02 1.6017e+03 6.8592e+02 2.6596e+03
3.7201e+02 1.6016e+03 6.8467e+02 2.6583e+03
3.7200e+02 1.6016e+03 6.8343e+02 2.6570e+03
3.7199e+02 1.6016e+03 6.8219e+02 2.6557e+03
3.7198e+02 1.6015e+03 6.8095e+02 2.6544e+03
3.7197e+02 1.6015e+03 6.7972e+02 2.6532e+03
3.7196e+02 1.6014e+03 6.7850e+02 2.6519e+03
3.7195e+02 1.6014e+03 6.7727e+02 2.6506e+03
3.7194e+02 1.6014e+03 6.7605e+02 2.6493e+03
3.7193e+02 1.6013e+03 6.7483e+02 2.6481e+03
3.7193e+02 1.6013e+03 6.7362e+02 2.6468e+03
3.7192e+02 1.6012e+03 6.7240e+02 2.6455e+03
3.7191e+02 1.6012e+03 6.7120e+02 2.6443e+03
3.7190e+02 1.6011e+03 6.7000e+02 2.6430e+03
3.7189e+02 1.6011e+03 6.6880e+02 2.6418e+03
3.7188e+02 1.6011e+03 6.6760e+02 2.6405e+03
3.7187e+02 1.6010e+03 6.6641e+02 2.6393e+03
3.7186e+02 1.6010e+03 6.6522e+02 2.6381e+03
3.7185e+02 1.6009e+03 6.6404e+02 2.6368e+03
3.7184e+02 1.6009e+03 6.6286e+02 2.6356e+03
3.7183e+02 1.6009e+03 6.6168e+02 2.6344e+03
3.7183e+02 1.6008e+03 6.6051e+02 2.6332e+03
3.7182e+02 1.6008e+03 6.5934e+02 2.6319e+03
3.7181e+02 1.6007e+03 6.5818e+02 2.6307e+03
3.7180e+02 1.6007e+03 6.5701e+02 2.6295e+03
3.7179e+02 1.6007e+03 6.5585e+02 2.6283e+03
3.7178e+02 1.6006e+03 6.5469e+02 2.6271e+03
3.7177e+02 1.6006e+03 6.5353e+02 2.6259e+03
3.7176e+02 1.6005e+03 6.5238e+02 2.6247e+03
3.7175e+02 1.6005e+03 6.5124e+02 2.6235e+03
3.7175e+02 1.6004e+03 6.5010e+02 2.6223e+03
3.7174e+02 1.6004e+03 6.4896e+02 2.6211e+03
3.7173e+02 1.6004e+03 6.4783e+02 2.6199e+03
3.7172e+02 1.6003e+03 6.4671e+02 2.6187e+03
3.7171e+02 1.6003e+03 6.4558e+02 2.6176e+03
3.7170e+02 1.6002e+03 6.4447e+02 2.6164e+03
3.7169e+02 1.6002e+03 6.4335e+02 2.6152e+03
3.7168e+02 1.6002e+03 6.4224e+02 2.6141e+03
3.7167e+02 1.6001e+03 6.4113e+02 2.6129e+03
3.7167e+02 1.6001e+03 6.4003e+02 2.6118e+03
3.7166e+02 1.6000e+03 6.3893e+02 2.6106e+03
3.7165e+02 1.6000e+03 6.3783e+02 2.6095e+03
3.7164e+02 1.6000e+03 6.3673e+02 2.6083e+03
3.7163e+02 1.5999e+03 6.3564e+02 2.6072e+03
3.7162e+02 1.5999e+03 6.3454e+02 2.6060e+03
3.7161e+02 1.5998e+03 6.3345e+02 2.6049e+03
3.7160e+02 1.5998e+03 6.3236e+02 2.6038e+03
3.7159e+02 1.5998e+03 6.3128e+02 2.6026e+03
3.7159e+02 1.5997e+03 6.3019e+02 2.6015e+03
3.7158e+02 1.5997e+03 6.2911e+02 2.6004e+03
3.7157e+02 1.5996e+03 6.2804e+02 2.5992e+03
3.7156e+02 1.5996e+03 6.2696e+02 2.5981e+03
3.7155e+02 1.5996e+03 6.2590e+02 2.5970e+03
3.7154e+02 1.5995e+03 6.2483e+02 2.5959e+03
3.7153e+02 1.5995e+03 6.2377e+02 2.5948e+03
3.7152e+02 1.5994e+03 6.2271e+02 2.5937e+03
3.7152e+02 1.5994e+03 6.2166e+02 2.5926e+03
3.7151e+02 1.5994e+03 6.2061e+02 2.5915e+03
3.7150e+02 1.5993e+03 6.1956e+02 2.5904e+03
3.7149e+02 1.5993e+03 6.1852e+02 2.5893e+03
3.7148e+02 1.5992e+03 6.1749e+02 2.5882e+03
3.7147e+02 1.5992e+03 6.1646e+02 2.5871e+03
3.7146e+02 1.5991e+03 6.1543e+02 2.5860e+03
3.7145e+02 1.5991e+03 6.1441e+02 2.5850e+03
3.7145e+02 1.5991e+03 6.1339e+02 2.5839e+03
3.7144e+02 1.5990e+03 6.1238e+02 2.5828e+03
3.7143e+02 1.5990e+03 6.1136e+02 2.5818e+03
3.7142e+02 1.5989e+03 6.1035e+02 2.5807e+03
3.7141e+02 1.5989e+03 6.0934e+02 2.5797e+03
3.7140e+02 1.5989e+03 6.0833e+02 2.5786e+03
3.7139e+02 1.5988e+03 6.0733e+02 2.5775e+03
3.7139e+02 1.5988e+03 6.0633e+02 2.5765e+03
3.7138e+02 1.5987e+03 6.0532e+02 2.5754e+03
3.7137e+02 1.5987e+03 6.0432e+02 2.5744e+03
3.7136e+02 1.5987e+03 6.0333e+02 2.5734e+03
3.7135e+02 1.5986e+03 6.0234e+02 2.5723e+03
3.7134e+02 1.5986e+03 6.0136e+02 2.5713e+03
3.7133e+02 1.5985e+03 6.0038e+02 2.5703e+03
3.7133e+02 1.5985e+03 5.9940e+02 2.5692e+03
3.7132e+02 1.5985e+03 5.9843e+02 2.5682e+03
3.7131e+02 1.5984e+03 5.9746e+02 2.5672e+03
3.7130e+02 1.5984e+03 5.9649e+02 2.5662e+03
3.7129e+02 1.5983e+03 5.9553e+02 2.5652e+03
3.7128e+02 1.5983e+03 5.9456e+02 2.5642e+03
3.7127e+02 1.5983e+03 5.9360e+02 2.5631e+03
3.7127e+02 1.5982e+03 5.9265e+02 2.5621e+03
3.7126e+02 1.5982e+03 5.9169e+02 2.5611e+03
3.7125e+02 1.5981e+03 5.9074e+02 2.5601e+03
3.7124e+02 1.5981e+03 5.8979e+02 2.5591e+03
3.7123e+02 1.5981e+03 5.8884e+02 2.5581e+03
3.7122e+02 1.5980e+03 5.8789e+02 2.5571e+03
3.7122e+02 1.5980e+03 5.8695e+02 2.5561e+03
3.7121e+02 1.5979e+03 5.8600e+02 2.5552e+03
3.7120e+02 1.5979e+03 5.8506e+02 2.5542e+03
3.7119e+02 1.5979e+03 5.8413e+02 2.5532e+03
3.7118e+02 1.5978e+03 5.8320e+02 2.5522e+03
3.7117e+02 1.5978e+03 5.8227e+02 2.5512e+03
3.7117e+02 1.5977e+03 5.8134e+02 2.5503e+03
3.7116e+02 1.5977e+03 5.8042e+02 2.5493e+03
3.7115e+02 1.5977e+03 5.7950e+02 2.5483e+03
3.7114e+02 1.5976e+03 5.7858e+02 2.5474e+03
3.7113e+02 1.5976e+03 5.7767e+02 2.5464e+03
3.7112e+02 1.5975e+03 5.7676e+02 2.5454e+03
3.7112e+02 1.5975e+03 5.7585e+02 2.5445e+03
3.7111e+02 1.5975e+03 5.7495e+02 2.5435e+03
3.7110e+02 1.5974e+03 5.7405e+02 2.5426e+03
3.7109e+02 1.5974e+03 5.7315e+02 2.5416e+03
3.7108e+02 1.5973e+03 5.7226e+02 2.5407e+03
3.7107e+02 1.5973e+03 5.7137e+02 2.5397e+03
3.7107e+02 1.5973e+03 5.7048e+02 2.5388e+03
3.7106e+02 1.5972e+03 5.6959e+02 2.5379e+03
3.7105e+02 1.5972e+03 5.6871e+02 2.5370e+03
3.7104e+02 1.5972e+03 5.6783e+02 2.5360e+03
3.7103e+02 1.5971e+03 5.6696e+02 2.5351e+03
3.7102e+02 1.5971e+03 5.6609e+02 2.5342e+03
3.7102e+02 1.5970e+03 5.6522e+02 2.5333e+03
3.7101e+02 1.5970e+03 5.6435e+02 2.5323e+03
3.7100e+02 1.5970e+03 5.6348e+02 2.5314e+03
3.7099e+02 1.5969e+03 5.6261e+02 2.5305e+03
3.7098e+02 1.5969e+03 5.6175e+02 2.5296e+03
3.7098e+02 1.5968e+03 5.6089e+02 2.5287e+03
3.7097e+02 1.5968e+03 5.6003e+02 2.5278e+03
3.7096e+02 1.5968e+03 5.5917e+02 2.5269e+03
3.7095e+02 1.5967e+03 5.5831e+02 2.5260e+03
3.7094e+02 1.5967e+03 5.5746e+02 2.5251e+03
3.7093e+02 1.5966e+03 5.5662e+02 2.5242e+03
3.7093e+02 1.5966e+03 5.5578e+02 2.5233e+03
3.7092e+02 1.5966e+03 5.5494e+02 2.5224e+03
3.7091e+02 1.5965e+03 5.5411e+02 2.5215e+03
3.7090e+02 1.5965e+03 5.5328e+02 2.5207e+03
3.7089e+02 1.5964e+03 5.5245e+02 2.5198e+03
3.7089e+02 1.5964e+03 5.5163e+02 2.5189e+03
3.7088e+02 1.5964e+03 5.5082e+02 2.5181e+03
3.7087e+02 1.5963e+03 5.5001e+02 2.5172e+03
3.7086e+02 1.5963e+03 5.4920e+02 2.5163e+03
3.7085e+02 1.5962e+03 5.4839e+02 2.5155e+03
3.7085e+02 1.5962e+03 5.4758e+02 2.5146e+03
3.7084e+02 1.5962e+03 5.4678e+02 2.5138e+03
3.7083e+02 1.5961e+03 5.4598e+02 2.5129e+03
3.7082e+02 1.5961e+03 5.4518e+02 2.5121e+03
3.7081e+02 1.5960e+03 5.4438e+02 2.5112e+03
3.7081e+02 1.5960e+03 5.4358e+02 2.5104e+03
3.7080e+02 1.5960e+03 5.4279e+02 2.5096e+03
3.7079e+02 1.5959e+03 5.4200e+02 2.5087e+03
3.7078e+02 1.5959e+03 5.4121e+02 2.5079e+03
3.7077e+02 1.5959e+03 5.4043e+02 2.5071e+03
3.7077e+02 1.5958e+03 5.3965e+02 2.5062e+03
3.7076e+02 1.5958e+03 5.3888e+02 2.5054e+03
3.7075e+02 1.5957e+03 5.3811e+02 2.5046e+03
3.7074e+02 1.5957e+03 5.3733e+02 2.5038e+03
3.7073e+02 1.5957e+03 5.3656e+02 2.5030e+03
3.7073e+02 1.5956e+03 5.3579e+02 2.5021e+03
3.7072e+02 1.5956e+03 5.3502e+02 2.5013e+03
3.7071e+02 1.5955e+03 5.3425e+02 2.5005e+03
3.7070e+02 1.5955e+03 5.3349e+02 2.4997e+03
3.7069e+02 1.5955e+03 5.3273e+02 2.4989e+03
3.7069e+02 1.5954e+03 5.3197e+02 2.4981e+03
3.7068e+02 1.5954e+03 5.3122e+02 2.4973e+03
3.7067e+02 1.5953e+03 5.3046e+02 2.4965e+03
3.7066e+02 1.5953e+03 5.2971e+02 2.4957e+03
3.7066e+02 1.5953e+03 5.2895e+02 2.4949e+03
3.7065e+02 1.5952e+03 5.2820e+02 2.4941e+03
3.7064e+02 1.5952e+03 5.2746e+02 2.4933e+03
3.7063e+02 1.5952e+03 5.2671e+02 2.4925e+03
3.7062e+02 1.5951e+03 5.2598e+02 2.4917e+03
3.7062e+02 1.5951e+03 5.2524e+02 2.4909e+03
3.7061e+02 1.5950e+03 5.2450e+02 2.4901e+03
3.7060e+02 1.5950e+03 5.2377e+02 2.4894e+03
3.7059e+02 1.5950e+03 5.2304e+02 2.4886e+03
3.7058e+02 1.5949e+03 5.2231e+02 2.4878e+03
3.7058e+02 1.5949e+03 5.2159e+02 2.4870e+03
3.7057e+02 1.5948e+03 5.2086e+02 2.4863e+03
3.7056e+02 1.5948e+03 5.2014e+02 2.4855e+03
3.7055e+02 1.5948e+03 5.1943e+02 2.4847e+03
3.7055e+02 1.5947e+03 5.1871e+02 2.4840e+03
3.7054e+02 1.5947e+03 5.1800e+02 2.4832e+03
3.7053e+02 1.5946e+03 5.1729e+02 2.4825e+03
3.7052e+02 1.5946e+03 5.1657e+02 2.4817e+03
3.7051e+02 1.5946e+03 5.1587e+02 2.4810e+03
3.7051e+02 1.5945e+03 5.1516e+02 2.4802e+03
3.7050e+02 1.5945e+03 5.1446e+02 2.4795e+03
3.7049e+02 1.5945e+03 5.1376e+02 2.4787e+03
3.7048e+02 1.5944e+03 5.1307e+02 2.4780e+03
3.7048e+02 1.5944e+03 5.1238e+02 2.4772e+03
3.7047e+02 1.5943e+03 5.1169e+02 2.4765e+03
3.7046e+02 1.5943e+03 5.1100e+02 2.4758e+03
3.7045e+02 1.5943e+03 5.1032e+02 2.4750e+03
3.7045e+02 1.5942e+03 5.0963e+02 2.4743e+03
3.7044e+02 1.5942e+03 5.0895e+02 2.4736e+03
3.7043e+02 1.5941e+03 5.0827e+02 2.4728e+03
3.7042e+02 1.5941e+03 5.0759e+02 2.4721e+03
3.7042e+02 1.5941e+03 5.0691e+02 2.4714e+03
3.7041e+02 1.5940e+03 5.0624e+02 2.4707e+03
3.7040e+02 1.5940e+03 5.0557e+02 2.4700e+03
3.7039e+02 1.5940e+03 5.0490e+02 2.4692e+03
3.7038e+02 1.5939e+03 5.0424e+02 2.4685e+03
3.7038e+02 1.5939e+03 5.0358e+02 2.4678e+03
3.7037e+02 1.5938e+03 5.0292e+02 2.4671e+03
3.7036e+02 1.5938e+03 5.0226e+02 2.4664e+03
3.7035e+02 1.5938e+03 5.0161e+02 2.4657e+03
3.7035e+02 1.5937e+03 5.0096e+02 2.4650e+03
3.7034e+02 1.5937e+03 5.0031e+02 2.4643e+03
3.7033e+02 1.5936e+03 4.9965e+02 2.4636e+03
3.7032e+02 1.5936e+03 4.9900e+02 2.4629e+03
3.7032e+02 1.5936e+03 4.9835e+02 2.4622e+03
3.7031e+02 1.5935e+03 4.9771e+02 2.4615e+03
3.7030e+02 1.5935e+03 4.9707e+02 2.4609e+03
3.7029e+02 1.5935e+03 4.9643e+02 2.4602e+03
3.7029e+02 1.5934e+03 4.9579e+02 2.4595e+03
3.7028e+02 1.5934e+03 4.9516e+02 2.4588e+03
3.7027e+02 1.5933e+03 4.9452e+02 2.4581e+03
3.7026e+02 1.5933e+03 4.9389e+02 2.4575e+03
3.7026e+02 1.5933e+03 4.9326e+02 2.4568e+03
3.7025e+02 1.5932e+03 4.9263e+02 2.4561e+03
3.7024e+02 1.5932e+03 4.9201e+02 2.4554e+03
3.7023e+02 1.5931e+03 4.9139e+02 2.4548e+03
3.7023e+02 1.5931e+03 4.9076e+02 2.4541e+03
3.7022e+02 1.5931e+03 4.9014e+02 2.4534e+03
3.7021e+02 1.5930e+03 4.8952e+02 2.4528e+03
3.7020e+02 1.5930e+03 4.8890e+02 2.4521e+03
3.7020e+02 1.5930e+03 4.8828e+02 2.4514e+03
3.7019e+02 1.5929e+03 4.8767e+02 2.4508e+03
3.7018e+02 1.5929e+03 4.8705e+02 2.4501e+03
3.7017e+02 1.5928e+03 4.8644e+02 2.4495e+03
3.7017e+02 1.5928e+03 4.8583e+02 2.4488e+03
3.7016e+02 1.5928e+03 4.8522e+02 2.4482e+03
3.7015e+02 1.5927e+03 4.8462e+02 2.4475e+03
3.7014e+02 1.5927e+03 4.8402e+02 2.4469e+03
3.7014e+02 1.5927e+03 4.8342e+02 2.4462e+03
3.7013e+02 1.5926e+03 4.8282e+02 2.4456e+03
3.7012e+02 1.5926e+03 4.8223e+02 2.4449e+03
3.7011e+02 1.5925e+03 4.8163e+02 2.4443e+03
3.7011e+02 1.5925e+03 4.8105e+02 2.4437e+03
3.7010e+02 1.5925e+03 4.8046e+02 2.4430e+03
3.7009e+02 1.5924e+03 4.7988e+02 2.4424e+03
3.7009e+02 1.5924e+03 4.7929e+02 2.4418e+03
3.7008e+02 1.5923e+03 4.7871e+02 2.4411e+03
3.7007e+02 1.5923e+03 4.7813e+02 2.4405e+03
3.7006e+02 1.5923e+03 4.7755e+02 2.4399e+03
3.7006e+02 1.5922e+03 4.7698e+02 2.4393e+03
3.7005e+02 1.5922e+03 4.7641e+02 2.4387e+03
3.7004e+02 1.5922e+03 4.7584e+02 2.4380e+03
3.7003e+02 1.5921e+03 4.7528e+02 2.4374e+03
3.7003e+02 1.5921e+03 4.7472e+02 2.4368e+03
3.7002e+02 1.5920e+03 4.7416e+02 2.4362e+03
3.7001e+02 1.5920e+03 4.7360e+02 2.4356e+03
3.7000e+02 1.5920e+03 4.7304e+02 2.4350e+03
3.7000e+02 1.5919e+03 4.7249e+02 2.4344e+03
3.6999e+02 1.5919e+03 4.7194e+02 2.4338e+03
3.6998e+02 1.5919e+03 4.7139e+02 2.4332e+03
3.6998e+02 1.5918e+03 4.7084e+02 2.4326e+03
3.6997e+02 1.5918e+03 4.7030e+02 2.4320e+03
3.6996e+02 1.5917e+03 4.6975e+02 2.4315e+03
3.6995e+02 1.5917e+03 4.6921e+02 2.4309e+03
3.6995e+02 1.5917e+03 4.6867e+02 2.4303e+03
3.6994e+02 1.5916e+03 4.6812e+02 2.4297e+03
3.6993e+02 1.5916e+03 4.6758e+02 2.4291e+03
3.6993e+02 1.5916e+03 4.6705e+02 2.4285e+03
3.6992e+02 1.5915e+03 4.6651e+02 2.4279e+03
3.6991e+02 1.5915e+03 4.6598e+02 2.4274e+03
3.6990e+02 1.5914e+03 4.6545e+02 2.4268e+03
3.6990e+02 1.5914e+03 4.6491e+02 2.4262e+03
3.6989e+02 1.5914e+03 4.6439e+02 2.4256e+03
3.6988e+02 1.5913e+03 4.6386e+02 2.4251e+03
3.6987e+02 1.5913e+03 4.6334e+02 2.4245e+03
3.6987e+02 1.5913e+03 4.6281e+02 2.4239e+03
3.6986e+02 1.5912e+03 4.6229e+02 2.4234e+03
3.6985e+02 1.5912e+03 4.6177e+02 2.4228e+03
3.6985e+02 1.5911e+03 4.6125e+02 2.4222e+03
3.6984e+02 1.5911e+03 4.6073e+02 2.4217e+03
3.6983e+02 1.5911e+03 4.6022e+02 2.4211e+03
3.6982e+02 1.5910e+03 4.5970e+02 2.4206e+03
3.6982e+02 1.5910e+03 4.5918e+02 2.4200e+03
3.6981e+02 1.5910e+03 4.5867e+02 2.4194e+03
3.6980e+02 1.5909e+03 4.5816e+02 2.4189e+03
3.6980e+02 1.5909e+03 4.5765e+02 2.4183e+03
3.6979e+02 1.5908e+03 4.5714e+02 2.4178e+03
3.6978e+02 1.5908e+03 4.5663e+02 2.4172e+03
3.6978e+02 1.5908e+03 4.5611e+02 2.4167e+03
3.6977e+02 1.5907e+03 4.5560e+02 2.4161e+03
3.6976e+02 1.5907e+03 4.5509e+02 2.4155e+03
3.6975e+02 1.5907e+03 4.5458e+02 2.4150e+03
3.6975e+02 1.5906e+03 4.5407e+02 2.4144e+03
3.6974e+02 1.5906e+03 4.5356e+02 2.4139e+03
3.6973e+02 1.5905e+03 4.5305e+02 2.4133e+03
3.6973e+02 1.5905e+03 4.5255e+02 2.4128e+03
3.6972e+02 1.5905e+03 4.5204e+02 2.4122e+03
3.6971e+02 1.5904e+03 4.5154e+02 2.4117e+03
3.6971e+02 1.5904e+03 4.5103e+02 2.4111e+03
3.6970e+02 1.5904e+03 4.5053e+02 2.4106e+03
3.6969e+02 1.5903e+03 4.5003e+02 2.4100e+03
3.6968e+02 1.5903e+03 4.4953e+02 2.4095e+03
3.6968e+02 1.5902e+03 4.4903e+02 2.4090e+03
3.6967e+02 1.5902e+03 4.4854e+02 2.4084e+03
3.6966e+02 1.5902e+03 4.4804e+02 2.4079e+03
3.6966e+02 1.5901e+03 4.4755e+02 2.4073e+03
3.6965e+02 1.5901e+03 4.4706e+02 2.4068e+03
3.6964e+02 1.5901e+03 4.4657e+02 2.4063e+03
3.6964e+02 1.5900e+03 4.4608e+02 2.4057e+03
3.6963e+02 1.5900e+03 4.4560e+02 2.4052e+03
3.6962e+02 1.5899e+03 4.4512e+02 2.4047e+03
3.6962e+02 1.5899e+03 4.4464e+02 2.4042e+03
3.6961e+02 1.5899e+03 4.4416e+02 2.4036e+03
3.6960e+02 1.5898e+03 4.4369e+02 2.4031e+03
3.6959e+02 1.5898e+03 4.4321e+02 2.4026e+03
3.6959e+02 1.5898e+03 4.4274e+02 2.4021e+03
3.6958e+02 1.5897e+03 4.4227e+02 2.4016e+03
3.6957e+02 1.5897e+03 4.4180e+02 2.4011e+03
3.6957e+02 1.5896e+03 4.4134e+02 2.4005e+03
3.6956e+02 1.5896e+03 4.4087e+02 2.4000e+03
3.6955e+02 1.5896e+03 4.4040e+02 2.3995e+03
3.6955e+02 1.5895e+03 4.3994e+02 2.3990e+03
3.6954e+02 1.5895e+03 4.3948e+02 2.3985e+03
3.6953e+02 1.5895e+03 4.3902e+02 2.3980e+03
3.6953e+02 1.5894e+03 4.3856e+02 2.3975e+03
3.6952e+02 1.5894e+03 4.3811e+02 2.3970e+03
3.6951e+02 1.5893e+03 4.3765e+02 2.3965e+03
3.6951e+02 1.5893e+03 4.3720e+02 2.3960e+03
3.6950e+02 1.5893e+03 4.3675e+02 2.3955e+03
3.6949e+02 1.5892e+03 4.3630e+02 2.3950e+03
3.6949e+02 1.5892e+03 4.3585e+02 2.3945e+03
3.6948e+02 1.5892e+03 4.3541e+02 2.3940e+03
3.6947e+02 1.5891e+03 4.3497e+02 2.3936e+03
3.6947e+02 1.5891e+03 4.3453e+02 2.3931e+03
3.6946e+02 1.5891e+03 4.3409e+02 2.3926e+03
3.6945e+02 1.5890e+03 4.3365e+02 2.3921e+03
3.6945e+02 1.5890e+03 4.3321e+02 2.3916e+03
3.6944e+02 1.5889e+03 4.3278e+02 2.3912e+03
3.6943e+02 1.5889e+03 4.3234e+02 2.3907e+03
3.6943e+02 1.5889e+03 4.3191e+02 2.3902e+03
3.6942e+02 1.5888e+03 4.3148e+02 2.3897e+03
3.6941e+02 1.5888e+03 4.3104e+02 2.3892e+03
3.6940e+02 1.5888e+03 4.3062e+02 2.3888e+03
3.6940e+02 1.5887e+03 4.3019e+02 2.3883e+03
3.6939e+02 1.5887e+03 4.2976e+02 2.3878e+03
3.6938e+02 1.5886e+03 4.2934e+02 2.3874e+03
3.6938e+02 1.5886e+03 4.2891e+02 2.3869e+03
3.6937e+02 1.5886e+03 4.2849e+02 2.3864e+03
3.6936e+02 1.5885e+03 4.2806e+02 2.3860e+03
3.6936e+02 1.5885e+03 4.2764e+02 2.3855e+03
3.6935e+02 1.5885e+03 4.2722e+02 2.3850e+03
3.6934e+02 1.5884e+03 4.2680e+02 2.3846e+03
3.6934e+02 1.5884e+03 4.2638e+02 2.3841e+03
3.6933e+02 1.5883e+03 4.2597e+02 2.3836e+03
3.6932e+02 1.5883e+03 4.2555e+02 2.3832e+03
3.6932e+02 1.5883e+03 4.2514e+02 2.3827e+03
3.6931e+02 1.5882e+03 4.2472e+02 2.3823e+03
3.6930e+02 1.5882e+03 4.2431e+02 2.3818e+03
3.6930e+02 1.5882e+03 4.2390e+02 2.3814e+03
3.6929e+02 1.5881e+03 4.2349e+02 2.3809e+03
3.6928e+02 1.5881e+03 4.2309e+02 2.3805e+03
3.6928e+02 1.5881e+03 4.2268e+02 2.3800e+03
3.6927e+02 1.5880e+03 4.2229e+02 2.3796e+03
3.6926e+02 1.5880e+03 4.2189e+02 2.3791e+03
3.6926e+02 1.5879e+03 4.2149e+02 2.3787e+03
3.6925e+02 1.5879e+03 4.2109e+02 2.3783e+03
3.6925e+02 1.5879e+03 4.2070e+02 2.3778e+03
3.6924e+02 1.5878e+03 4.2030e+02 2.3774e+03
3.6923e+02 1.5878e+03 4.1991e+02 2.3769e+03
3.6923e+02 1.5878e+03 4.1951e+02 2.3765e+03
3.6922e+02 1.5877e+03 4.1912e+02 2.3761e+03
3.6921e+02 1.5877e+03 4.1873e+02 2.3756e+03
3.6921e+02 1.5876e+03 4.1834e+02 2.3752e+03
3.6920e+02 1.5876e+03 4.1795e+02 2.3748e+03
3.6919e+02 1.5876e+03 4.1757e+02 2.3743e+03
3.6919e+02 1.5875e+03 4.1718e+02 2.3739e+03
3.6918e+02 1.5875e+03 4.1679e+02 2.3735e+03
3.6917e+02 1.5875e+03 4.1641e+02 2.3730e+03
3.6917e+02 1.5874e+03 4.1602e+02 2.3726e+03
3.6916e+02 1.5874e+03 4.1564e+02 2.3722e+03
3.6915e+02 1.5874e+03 4.1525e+02 2.3718e+03
3.6915e+02 1.5873e+03 4.1487e+02 2.3713e+03
3.6914e+02 1.5873e+03 4.1449e+02 2.3709e+03
3.6913e+02 1.5872e+03 4.1411e+02 2.3705e+03
3.6913e+02 1.5872e+03 4.1373e+02 2.3701e+03
3.6912e+02 1.5872e+03 4.1335e+02 2.3696e+03
3.6911e+02 1.5871e+03 4.1297e+02 2.3692e+03
3.6911e+02 1.5871e+03 4.1259e+02 2.3688e+03
3.6910e+02 1.5871e+03 4.1222e+02 2.3684e+03
3.6910e+02 1.5870e+03 4.1184e+02 2.3680e+03
3.6909e+02 1.5870e+03 4.1147e+02 2.3675e+03
3.6908e+02 1.5870e+03 4.1109e+02 2.3671e+03
3.6908e+02 1.5869e+03 4.1072e+02 2.3667e+03
3.6907e+02 1.5869e+03 4.1035e+02 2.3663e+03
3.6906e+02 1.5868e+03 4.0997e+02 2.3659e+03
3.6906e+02 1.5868e+03 4.0960e+02 2.3655e+03
3.6905e+02 1.5868e+03 4.0923e+02 2.3651e+03
3.6904e+02 1.5867e+03 4.0886e+02 2.3646e+03
3.6904e+02 1.5867e+03 4.0850e+02 2.3642e+03
3.6903e+02 1.5867e+03 4.0814e+02 2.3638e+03
3.6903e+02 1.5866e+03 4.0777e+02 2.3634e+03
3.6902e+02 1.5866e+03 4.0741e+02 2.3630e+03
3.6901e+02 1.5866e+03 4.0705e+02 2.3626e+03
3.6901e+02 1.5865e+03 4.0669e+02 2.3622e+03
3.6900e+02 1.5865e+03 4.0633e+02 2.3618e+03
3.6899e+02 1.5864e+03 4.0597e+02 2.3614e+03
3.6899e+02 1.5864e+03 4.0562e+02 2.3610e+03
3.6898e+02 1.5864e+03 4.0526e+02 2.3606e+03
3.6898e+02 1.5863e+03 4.0490e+02 2.3602e+03
3.6897e+02 1.5863e+03 4.0455e+02 2.3598e+03
3.6896e+02 1.5863e+03 4.0419e+02 2.3594e+03
3.6896e+02 1.5862e+03 4.0384e+02 2.3590e+03
3.6895e+02 1.5862e+03 4.0349e+02 2.3586e+03
3.6894e+02 1.5862e+03 4.0314e+02 2.3582e+03
3.6894e+02 1.5861e+03 4.0279e+02 2.3578e+03
3.6893e+02 1.5861e+03 4.0243e+02 2.3574e+03
3.6893e+02 1.5860e+03 4.0208e+02 2.3571e+03
3.6892e+02 1.5860e+03 4.0174e+02 2.3567e+03
3.6891e+02 1.5860e+03 4.0139e+02 2.3563e+03
3.6891e+02 1.5859e+03 4.0104e+02 2.3559e+03
3.6890e+02 1.5859e+03 4.0070e+02 2.3555e+03
3.6890e+02 1.5859e+03 4.0036e+02 2.3551e+03
3.6889e+02 1.5858e+03 4.0002e+02 2.3547e+03
3.6888e+02 1.5858e+03 3.9968e+02 2.3544e+03
3.6888e+02 1.5858e+03 3.9934e+02 2.3540e+03
3.6887e+02 1.5857e+03 3.9900e+02 2.3536e+03
3.6886e+02 1.5857e+03 3.9866e+02 2.3532e+03
3.6886e+02 1.5856e+03 3.9832e+02 2.3528e+03
3.6885e+02 1.5856e+03 3.9799e+02 2.3525e+03
3.6885e+02 1.5856e+03 3.9765e+02 2.3521e+03
3.6884e+02 1.5855e+03 3.9732e+02 2.3517e+03
3.6883e+02 1.5855e+03 3.9698e+02 2.3513e+03
3.6883e+02 1.5855e+03 3.9665e+02 2.3509e+03
3.6882e+02 1.5854e+03 3.9632e+02 2.3506e+03
3.6882e+02 1.5854e+03 3.9600e+02 2.3502e+03
3.6881e+02 1.5854e+03 3.9567e+02 2.3498e+03
3.6880e+02 1.5853e+03 3.9534e+02 2.3495e+03
3.6880e+02 1.5853e+03 3.9501e+02 2.3491e+03
3.6879e+02 1.5853e+03 3.9469e+02 2.3487e+03
3.6879e+02 1.5852e+03 3.9436e+02 2.3484e+03
3.6878e+02 1.5852e+03 3.9404e+02 2.3480e+03
3.6877e+02 1.5851e+03 3.9372e+02 2.3476e+03
3.6877e+02 1.5851e+03 3.9341e+02 2.3473e+03
3.6876e+02 1.5851e+03 3.9309e+02 2.3469e+03
3.6876e+02 1.5850e+03 3.9277e+02 2.3466e+03
3.6875e+02 1.5850e+03 3.9246e+02 2.3462e+03
3.6874e+02 1.5850e+03 3.9214e+02 2.3459e+03
3.6874e+02 1.5849e+03 3.9183e+02 2.3455e+03
3.6873e+02 1.5849e+03 3.9152e+02 2.3451e+03
3.6873e+02 1.5849e+03 3.9121e+02 2.3448e+03
3.6872e+02 1.5848e+03 3.9090e+02 2.3444e+03
3.6871e+02 1.5848e+03 3.9059e+02 2.3441e+03
3.6871e+02 1.5847e+03 3.9028e+02 2.3437e+03
3.6870e+02 1.5847e+03 3.8997e+02 2.3434e+03
3.6870e+02 1.5847e+03 3.8966e+02 2.3430e+03
3.6869e+02 1.5846e+03 3.8936e+02 2.3427e+03
3.6868e+02 1.5846e+03 3.8905e+02 2.3423e+03
3.6868e+02 1.5846e+03 3.8875e+02 2.3420e+03
3.6867e+02 1.5845e+03 3.8845e+02 2.3417e+03
3.6867e+02 1.5845e+03 3.8815e+02 2.3413e+03
3.6866e+02 1.5845e+03 3.8785e+02 2.3410e+03
3.6865e+02 1.5844e+03 3.8755e+02 2.3406e+03
3.6865e+02 1.5844e+03 3.8726e+02 2.3403e+03
3.6864e+02 1.5844e+03 3.8696e+02 2.3400e+03
3.6864e+02 1.5843e+03 3.8667e+02 2.3396e+03
3.6863e+02 1.5843e+03 3.8637e+02 2.3393e+03
3.6862e+02 1.5842e+03 3.8608e+02 2.3390e+03
3.6862e+02 1.5842e+03 3.8579e+02 2.3386e+03
3.6861e+02 1.5842e+03 3.8550e+02 2.3383e+03
3.6861e+02 1.5841e+03 3.8521e+02 2.3380e+03
3.6860e+02 1.5841e+03 3.8493e+02 2.3376e+03
3.6860e+02 1.5841e+03 3.8464e+02 2.3373e+03
3.6859e+02 1.5840e+03 3.8436e+02 2.3370e+03
3.6858e+02 1.5840e+03 3.8407e+02 2.3367e+03
3.6858e+02 1.5840e+03 3.8379e+02 2.3363e+03
3.6857e+02 1.5839e+03 3.8351e+02 2.3360e+03
3.6857e+02 1.5839e+03 3.8323e+02 2.3357e+03
3.6856e+02 1.5839e+03 3.8295e+02 2.3354e+03
3.6856e+02 1.5838e+03 3.8267e+02 2.3350e+03
3.6855e+02 1.5838e+03 3.8240e+02 2.3347e+03
3.6854e+02 1.5837e+03 3.8212e+02 2.3344e+03
3.6854e+02 1.5837e+03 3.8185e+02 2.3341e+03
3.6853e+02 1.5837e+03 3.8157e+02 2.3338e+03
3.6853e+02 1.5836e+03 3.8130e+02 2.3335e+03
3.6852e+02 1.5836e+03 3.8103e+02 2.3332e+03
3.6851e+02 1.5836e+03 3.8076e+02 2.3328e+03
3.6851e+02 1.5835e+03 3.8049e+02 2.3325e+03
3.6850e+02 1.5835e+03 3.8022e+02 2.3322e+03
3.6850e+02 1.5835e+03 3.7995e+02 2.3319e+03
3.6849e+02 1.5834e+03 3.7969e+02 2.3316e+03
3.6849e+02 1.5834e+03 3.7942e+02 2.3313e+03
3.6848e+02 1.5834e+03 3.7916e+02 2.3310e+03
3.6847e+02 1.5833e+03 3.7890e+02 2.3307e+03
3.6847e+02 1.5833e+03 3.7864e+02 2.3304e+03
3.6846e+02 1.5833e+03 3.7838e+02 2.3301e+03
3.6846e+02 1.5832e+03 3.7812e+02 2.3298e+03
3.6845e+02 1.5832e+03 3.7786e+02 2.3295e+03
3.6845e+02 1.5831e+03 3.7760e+02 2.3292e+03
3.6844e+02 1.5831e+03 3.7734e+02 2.3289e+03
3.6843e+02 1.5831e+03 3.7708e+02 2.3286e+03
3.6843e+02 1.5830e+03 3.7683e+02 2.3283e+03
3.6842e+02 1.5830e+03 3.7657e+02 2.3280e+03
3.6842e+02 1.5830e+03 3.7632e+02 2.3277e+03
3.6841e+02 1.5829e+03 3.7606e+02 2.3274e+03
3.6841e+02 1.5829e+03 3.7581e+02 2.3271e+03
3.6840e+02 1.5829e+03 3.7556e+02 2.3268e+03
3.6840e+02 1.5828e+03 3.7530e+02 2.3265e+03
3.6839e+02 1.5828e+03 3.7505e+02 2.3262e+03
3.6838e+02 1.5828e+03 3.7480e+02 2.3259e+03
3.6838e+02 1.5827e+03 3.7455e+02 2.3256e+03
3.6837e+02 1.5827e+03 3.7430e+02 2.3254e+03
3.6837e+02 1.5826e+03 3.7405e+02 2.3251e+03
3.6836e+02 1.5826e+03 3.7381e+02 2.3248e+03
3.6836e+02 1.5826e+03 3.7356e+02 2.3245e+03
3.6835e+02 1.5825e+03 3.7332e+02 2.3242e+03
3.6835e+02 1.5825e+03 3.7308e+02 2.3239e+03
3.6834e+02 1.5825e+03 3.7283e+02 2.3236e+03
3.6834e+02 1.5824e+03 3.7259e+02 2.3234e+03
3.6833e+02 1.5824e+03 3.7235e+02 2.3231e+03
3.6832e+02 1.5824e+03 3.7211e+02 2.3228e+03
3.6832e+02 1.5823e+03 3.7187e+02 2.3225e+03
3.6831e+02 1.5823e+03 3.7163e+02 2.3222e+03
3.6831e+02 1.5823e+03 3.7140e+02 2.3220e+03
3.6830e+02 1.5822e+03 3.7116e+02 2.3217e+03
3.6830e+02 1.5822e+03 3.7092e+02 2.3214e+03
3.6829e+02 1.5822e+03 3.7069e+02 2.3211e+03
3.6829e+02 1.5821e+03 3.7045e+02 2.3209e+03
3.6828e+02 1.5821e+03 3.7021e+02 2.3206e+03
3.6828e+02 1.5820e+03 3.6998e+02 2.3203e+03
3.6827e+02 1.5820e+03 3.6974e+02 2.3200e+03
3.6826e+02 1.5820e+03 3.6950e+02 2.3197e+03
3.6826e+02 1.5819e+03 3.6927e+02 2.3195e+03
3.6825e+02 1.5819e+03 3.6904e+02 2.3192e+03
3.6825e+02 1.5819e+03 3.6880e+02 2.3189e+03
3.6824e+02 1.5818e+03 3.6857e+02 2.3186e+03
3.6824e+02 1.5818e+03 3.6834e+02 2.3184e+03
3.6823e+02 1.5818e+03 3.6811e+02 2.3181e+03
3.6823e+02 1.5817e+03 3.6788e+02 2.3178e+03
3.6822e+02 1.5817e+03 3.6765e+02 2.3176e+03
3.6822e+02 1.5817e+03 3.6743e+02 2.3173e+03
3.6821e+02 1.5816e+03 3.6720e+02 2.3170e+03
3.6821e+02 1.5816e+03 3.6698e+02 2.3168e+03
3.6820e+02 1.5816e+03 3.6675e+02 2.3165e+03
3.6820e+02 1.5815e+03 3.6653e+02 2.3162e+03
3.6819e+02 1.5815e+03 3.6631e+02 2.3160e+03
3.6819e+02 1.5814e+03 3.6609e+02 2.3157e+03
3.6818e+02 1.5814e+03 3.6587e+02 2.3155e+03
3.6817e+02 1.5814e+03 3.6565e+02 2.3152e+03
3.6817e+02 1.5813e+03 3.6543e+02 2.3149e+03
3.6816e+02 1.5813e+03 3.6521e+02 2.3147e+03
3.6816e+02 1.5813e+03 3.6499e+02 2.3144e+03
3.6815e+02 1.5812e+03 3.6477e+02 2.3142e+03
3.6815e+02 1.5812e+03 3.6456e+02 2.3139e+03
3.6814e+02 1.5812e+03 3.6434e+02 2.3136e+03
3.6814e+02 1.5811e+03 3.6412e+02 2.3134e+03
3.6813e+02 1.5811e+03 3.6391e+02 2.3131e+03
3.6813e+02 1.5811e+03 3.6369e+02 2.3129e+03
3.6812e+02 1.5810e+03 3.6348e+02 2.3126e+03
3.6812e+02 1.5810e+03 3.6326e+02 2.3124e+03
3.6811e+02 1.5810e+03 3.6305e+02 2.3121e+03
3.6811e+02 1.5809e+03 3.6284e+02 2.3119e+03
3.6810e+02 1.5809e+03 3.6263e+02 2.3116e+03
3.6810e+02 1.5808e+03 3.6243e+02 2.3114e+03
3.6809e+02 1.5808e+03 3.6222e+02 2.3111e+03
3.6809e+02 1.5808e+03 3.6201e+02 2.3109e+03
3.6808e+02 1.5807e+03 3.6180e+02 2.3106e+03
3.6808e+02 1.5807e+03 3.6160e+02 2.3104e+03
3.6807e+02 1.5807e+03 3.6139e+02 2.3101e+03
3.6807e+02 1.5806e+03 3.6119e+02 2.3099e+03
3.6806e+02 1.5806e+03 3.6099e+02 2.3096e+03
3.6806e+02 1.5806e+03 3.6078e+02 2.3094e+03
3.6805e+02 1.5805e+03 3.6058e+02 2.3092e+03
3.6805e+02 1.5805e+03 3.6038e+02 2.3089e+03
3.6804e+02 1.5805e+03 3.6018e+02 2.3087e+03
3.6804e+02 1.5804e+03 3.5998e+02 2.3084e+03
3.6803e+02 1.5804e+03 3.5978e+02 2.3082e+03
3.6803e+02 1.5804e+03 3.5958e+02 2.3080e+03
3.6802e+02 1.5803e+03 3.5939e+02 2.3077e+03
3.6801e+02 1.5803e+03 3.5919e+02 2.3075e+03
3.6801e+02 1.5802e+03 3.5899e+02 2.3073e+03
3.6800e+02 1.5802e+03 3.5880e+02 2.3070e+03
3.6800e+02 1.5802e+03 3.5860e+02 2.3068e+03
3.6799e+02 1.5801e+03 3.5841e+02 2.3065e+03
3.6799e+02 1.5801e+03 3.5822e+02 2.3063e+03
3.6798e+02 1.5801e+03 3.5803e+02 2.3061e+03


==> Fig/ResAviris/spect_clust_mod2_AvirisRoi2.txt <==
1.9336e+01 1.5400e+00 1.1538e+01 1.1493e+01 3.1684e+00 1.4140e+00 3.0141e+00 1.4021e+01 1.9964e+01 1.7076e+01 1.6275e+01 1.4884e+01 3.5681e+00 1.3584e+01 1.8125e+01 1.4497e+01 1.2627e+00 2.3989e+00 1.0719e+01 1.0704e+01 1.2572e+01 3.2650e+00 1.9456e+01 1.5214e+01 3.0545e+00 8.6901e+00 2.2486e+01 6.4278e+00 3.5504e+00 3.6481e+00
7.2696e+01 5.7897e+00 4.3379e+01 4.3208e+01 1.1912e+01 5.3162e+00 1.1332e+01 5.2713e+01 7.5056e+01 6.4198e+01 6.1188e+01 5.5956e+01 1.3415e+01 5.1070e+01 6.8144e+01 5.4502e+01 4.7471e+00 9.0187e+00 4.0300e+01 4.0243e+01 4.7265e+01 1.2275e+01 7.3147e+01 5.7198e+01 1.1484e+01 3.2671e+01 8.4536e+01 2.4166e+01 1.3348e+01 1.3715e+01
1.2607e+02 1.0041e+01 7.5227e+01 7.4931e+01 2.0658e+01 9.2193e+00 1.9652e+01 9.1416e+01 1.3016e+02 1.1133e+02 1.0611e+02 9.7039e+01 2.3264e+01 8.8565e+01 1.1817e+02 9.4518e+01 8.2325e+00 1.5640e+01 6.9888e+01 6.9790e+01 8.1968e+01 2.1287e+01 1.2685e+02 9.9193e+01 1.9915e+01 5.6658e+01 1.4660e+02 4.1909e+01 2.3148e+01 2.3785e+01
1.9223e+02 1.5310e+01 1.1471e+02 1.1426e+02 3.1499e+01 1.4058e+01 2.9966e+01 1.3939e+02 1.9848e+02 1.6976e+02 1.6180e+02 1.4797e+02 3.5473e+01 1.3505e+02 1.8020e+02 1.4412e+02 1.2553e+01 2.3849e+01 1.0657e+02 1.0642e+02 1.2499e+02 3.2459e+01 1.9343e+02 1.5125e+02 3.0367e+01 8.6394e+01 2.2354e+02 6.3903e+01 3.5297e+01 3.6268e+01
2.5695e+02 1.9707e+01 1.5630e+02 1.5558e+02 4.1798e+01 1.7750e+01 4.0010e+01 1.9106e+02 2.7134e+02 2.3343e+02 2.2159e+02 2.0089e+02 4.8635e+01 1.8144e+02 2.4367e+02 1.9734e+02 1.5834e+01 3.1288e+01 1.4467e+02 1.4546e+02 1.7124e+02 4.3006e+01 2.6136e+02 2.0705e+02 4.0122e+01 1.1876e+02 2.9890e+02 8.6560e+01 4.7661e+01 4.8306e+01
3.1347e+02 2.2623e+01 1.9628e+02 1.9517e+02 5.0420e+01 1.9703e+01 4.8732e+01 2.4200e+02 3.4239e+02 2.9702e+02 2.8033e+02 2.5093e+02 6.1624e+01 2.2311e+02 3.0254e+02 2.4956e+02 1.7543e+01 3.7067e+01 1.8069e+02 1.8351e+02 2.1675e+02 5.1752e+01 3.2414e+02 2.6177e+02 4.8072e+01 1.5104e+02 3.6483e+02 1.0775e+02 5.9052e+01 5.8612e+01
3.7430e+02 2.6486e+01 2.3644e+02 2.3503e+02 5.9991e+01 2.2801e+01 5.8157e+01 2.9226e+02 4.1304e+02 3.5919e+02 3.3842e+02 3.0178e+02 7.4429e+01 2.6705e+02 3.6320e+02 3.0125e+02 2.0289e+01 4.3849e+01 2.1731e+02 2.2135e+02 2.6172e+02 6.1528e+01 3.8900e+02 3.1596e+02 5.7073e+01 1.8263e+02 4.3569e+02 1.2946e+02 7.0845e+01 6.9866e+01
4.3685e+02 3.0377e+01 2.7806e+02 2.7634e+02 6.9801e+01 2.5876e+01 6.7847e+01 3.4446e+02 4.8635e+02 4.2384e+02 3.9875e+02 3.5442e+02 8.7733e+01 3.1235e+02 4.2589e+02 3.5492e+02 2.3011e+01 5.0761e+01 2.5521e+02 2.6063e+02 3.0841e+02 7.1542e+01 4.5601e+02 3.7222e+02 6.6281e+01 2.1547e+02 5.0857e+02 1.5190e+02 8.3027e+01 8.1421e+01
4.9534e+02 3.4808e+01 3.1715e+02 3.1516e+02 8.1268e+01 3.1063e+01 7.9164e+01 3.9338e+02 5.5690e+02 4.8469e+02 4.5527e+02 4.0583e+02 1.0168e+02 3.5551e+02 4.8465e+02 4.0545e+02 2.7551e+01 6.0909e+01 2.9086e+02 2.9770e+02 3.5220e+02 8.8920e+01 5.1896e+02 4.2500e+02 7.6244e+01 2.4716e+02 5.7570e+02 1.7505e+02 9.8160e+01 9.4641e+01
5.3383e+02 3.7207e+01 3.4560e+02 3.4334e+02 8.9018e+01 3.4019e+01 8.7044e+01 4.2988e+02 6.0922e+02 5.3072e+02 4.9731e+02 4.4294e+02 1.1228e+02 3.8493e+02 5.2590e+02 4.4302e+02 3.0101e+01 6.7824e+01 3.1638e+02 3.2508e+02 3.8481e+02 1.0169e+02 5.6301e+02 4.6418e+02 8.2662e+01 2.7118e+02 6.1976e+02 1.9177e+02 1.0934e+02 1.0369e+02
5.8246e+02 4.1690e+01 3.7951e+02 3.7695e+02 1.0048e+02 4.0515e+01 9.8482e+01 4.7253e+02 6.7153e+02 5.8418e+02 5.4650e+02 4.8836e+02 1.2571e+02 4.2186e+02 5.7600e+02 4.8715e+02 3.5918e+01 7.9348e+01 3.4716e+02 3.5757e+02 4.2303e+02 1.2213e+02 6.1667e+02 5.1011e+02 9.2181e+01 2.9973e+02 6.7483e+02 2.1338e+02 1.2511e+02 1.1680e+02
6.2624e+02 4.8291e+01 4.1112e+02 4.0811e+02 1.1329e+02 5.1233e+01 1.1141e+02 5.1198e+02 7.2846e+02 6.3363e+02 5.9186e+02 5.2980e+02 1.3966e+02 4.5593e+02 6.2175e+02 5.2791e+02 4.6189e+01 9.3816e+01 3.7581e+02 3.8825e+02 4.5863e+02 1.4451e+02 6.6551e+02 5.5244e+02 1.0315e+02 3.2730e+02 7.2382e+02 2.3534e+02 1.4189e+02 1.3135e+02
6.7327e+02 5.8695e+01 4.4421e+02 4.4058e+02 1.3015e+02 6.8860e+01 1.2837e+02 5.5222e+02 7.8659e+02 6.8370e+02 6.3807e+02 5.7305e+02 1.5594e+02 4.9287e+02 6.6968e+02 5.6960e+02 6.3405e+01 1.1452e+02 4.0608e+02 4.2052e+02 4.9528e+02 1.7399e+02 7.1664e+02 5.9561e+02 1.1794e+02 3.5675e+02 7.7564e+02 2.6104e+02 1.6276e+02 1.5029e+02
7.2500e+02 7.5294e+01 4.8106e+02 4.7645e+02 1.5349e+02 9.7834e+01 1.5195e+02 5.9593e+02 8.4893e+02 7.3779e+02 6.8807e+02 6.2005e+02 1.7668e+02 5.3456e+02 7.2213e+02 6.1488e+02 9.2174e+01 1.4522e+02 4.3994e+02 4.5696e+02 5.3560e+02 2.1409e+02 7.7239e+02 6.4235e+02 1.3892e+02 3.9088e+02 8.3150e+02 2.9337e+02 1.9029e+02 1.7634e+02
7.7855e+02 1.0634e+02 5.1899e+02 5.1268e+02 1.9155e+02 1.5408e+02 1.9043e+02 6.3751e+02 9.0799e+02 7.8834e+02 7.3520e+02 6.6742e+02 2.0576e+02 5.8051e+02 7.7446e+02 6.5827e+02 1.4853e+02 1.9998e+02 4.7549e+02 4.9568e+02 5.7537e+02 2.8124e+02 8.2770e+02 6.8652e+02 1.7367e+02 4.2968e+02 8.8564e+02 3.3807e+02 2.3292e+02 2.1830e+02
8.3025e+02 1.3302e+02 5.5477e+02 5.4705e+02 2.2504e+02 2.0211e+02 2.2419e+02 6.7718e+02 9.6485e+02 8.3664e+02 7.8031e+02 7.1283e+02 2.3167e+02 6.2396e+02 8.2467e+02 6.9968e+02 1.9652e+02 2.4748e+02 5.0903e+02 5.3185e+02 6.1302e+02 3.4049e+02 8.8091e+02 7.2880e+02 2.0411e+02 4.6536e+02 9.3872e+02 3.7821e+02 2.7070e+02 2.5524e+02
8.9090e+02 1.6570e+02 5.9753e+02 5.8801e+02 2.6531e+02 2.6091e+02 2.6490e+02 7.2457e+02 1.0319e+03 8.9431e+02 8.3410e+02 7.6604e+02 2.6290e+02 6.7530e+02 8.8406e+02 7.4903e+02 2.5545e+02 3.0484e+02 5.4901e+02 5.7524e+02 6.5809e+02 4.1050e+02 9.4371e+02 7.7919e+02 2.4099e+02 5.0828e+02 1.0009e+03 4.2639e+02 3.1574e+02 2.9970e+02
9.4819e+02 1.8394e+02 6.3729e+02 6.2675e+02 2.9063e+02 2.9242e+02 2.9036e+02 7.7139e+02 1.0986e+03 9.5201e+02 8.8770e+02 8.1667e+02 2.8497e+02 7.2100e+02 9.4114e+02 7.9758e+02 2.8675e+02 3.3796e+02 5.8573e+02 6.1441e+02 7.0132e+02 4.5322e+02 1.0044e+03 8.2931e+02 2.6394e+02 5.4454e+02 1.0629e+03 4.6116e+02 3.4524e+02 3.2795e+02
9.9618e+02 1.8792e+02 6.7076e+02 6.5992e+02 3.0025e+02 2.9729e+02 2.9998e+02 8.1358e+02 1.1586e+03 1.0047e+03 9.3635e+02 8.5975e+02 2.9707e+02 7.5689e+02 9.9052e+02 8.4103e+02 2.9122e+02 3.4658e+02 6.1607e+02 6.4639e+02 7.3913e+02 4.6700e+02 1.0572e+03 8.7468e+02 2.7243e+02 5.7198e+02 1.1180e+03 4.8088e+02 3.5794e+02 3.3912e+02
1.0381e+03 1.7882e+02 7.0050e+02 6.8989e+02 2.9540e+02 2.7750e+02 2.9510e+02 8.5419e+02 1.2156e+03 1.0561e+03 9.8351e+02 8.9793e+02 3.0064e+02 7.8548e+02 1.0358e+03 8.8245e+02 2.7097e+02 3.3236e+02 6.4229e+02 6.7369e+02 7.7435e+02 4.5303e+02 1.1057e+03 9.1854e+02 2.6772e+02 5.9328e+02 1.1700e+03 4.8757e+02 3.5497e+02 3.3462e+02
1.0725e+03 1.6584e+02 7.2590e+02 7.1573e+02 2.8578e+02 2.5074e+02 2.8544e+02 8.9037e+02 1.2661e+03 1.1022e+03 1.0256e+03 9.3029e+02 3.0074e+02 8.0808e+02 1.0744e+03 9.1918e+02 2.4380e+02 3.1127e+02 6.6432e+02 6.9669e+02 8.0530e+02 4.3044e+02 1.1472e+03 9.5760e+02 2.5868e+02 6.1008e+02 1.2141e+03 4.8878e+02 3.4684e+02 3.2491e+02
1.1347e+03 1.7017e+02 7.7273e+02 7.6196e+02 2.9691e+02 2.5541e+02 2.9692e+02 9.5051e+02 1.3494e+03 1.1778e+03 1.0948e+03 9.8827e+02 3.1721e+02 8.5525e+02 1.1416e+03 9.8073e+02 2.4831e+02 3.2022e+02 7.0620e+02 7.4181e+02 8.5915e+02 4.4341e+02 1.2186e+03 1.0220e+03 2.6877e+02 6.4913e+02 1.2861e+03 5.1473e+02 3.6191e+02 3.3818e+02
1.1605e+03 1.6631e+02 7.9514e+02 7.8436e+02 2.9620e+02 2.4672e+02 2.9640e+02 9.8140e+02 1.3917e+03 1.2175e+03 1.1303e+03 1.0155e+03 3.2205e+02 8.7484e+02 1.1727e+03 1.0121e+03 2.3959e+02 3.1477e+02 7.2569e+02 7.6332e+02 8.8628e+02 4.3848e+02 1.2516e+03 1.0549e+03 2.6794e+02 6.6644e+02 1.3175e+03 5.2222e+02 3.6349e+02 3.3811e+02
1.1861e+03 1.6161e+02 8.1886e+02 8.0827e+02 2.9507e+02 2.3632e+02 2.9522e+02 1.0145e+03 1.4368e+03 1.2604e+03 1.1683e+03 1.0442e+03 3.2646e+02 8.9504e+02 1.2045e+03 1.0457e+03 2.2915e+02 3.0803e+02 7.4638e+02 7.8627e+02 9.1536e+02 4.3256e+02 1.2853e+03 1.0901e+03 2.6672e+02 6.8348e+02 1.3485e+03 5.2941e+02 3.6538e+02 3.3769e+02
1.2113e+03 1.5598e+02 8.4267e+02 8.3219e+02 2.9257e+02 2.2415e+02 2.9285e+02 1.0481e+03 1.4821e+03 1.3038e+03 1.2068e+03 1.0724e+03 3.3053e+02 9.1462e+02 1.2366e+03 1.0797e+03 2.1705e+02 2.9934e+02 7.6694e+02 8.0924e+02 9.4473e+02 4.2341e+02 1.3192e+03 1.1257e+03 2.6435e+02 7.0102e+02 1.3797e+03 5.3575e+02 3.6546e+02 3.3581e+02
1.2363e+03 1.5534e+02 8.6709e+02 8.5616e+02 2.9483e+02 2.2191e+02 2.9577e+02 1.0814e+03 1.5264e+03 1.3467e+03 1.2449e+03 1.1007e+03 3.3848e+02 9.3485e+02 1.2689e+03 1.1134e+03 2.1505e+02 2.9917e+02 7.8790e+02 8.3331e+02 9.7437e+02 4.2315e+02 1.3533e+03 1.1610e+03 2.6635e+02 7.2240e+02 1.4094e+03 5.4691e+02 3.7012e+02 3.3908e+02
1.2699e+03 1.5760e+02 8.9788e+02 8.8692e+02 3.0193e+02 2.2403e+02 3.0273e+02 1.1223e+03 1.5822e+03 1.3994e+03 1.2916e+03 1.1374e+03 3.4850e+02 9.6321e+02 1.3092e+03 1.1552e+03 2.1730e+02 3.0426e+02 8.1530e+02 8.6383e+02 1.0111e+03 4.3127e+02 1.3957e+03 1.2043e+03 2.7282e+02 7.4594e+02 1.4478e+03 5.6292e+02 3.8149e+02 3.4778e+02
1.3071e+03 1.5589e+02 9.3133e+02 9.2036e+02 3.0489e+02 2.1842e+02 3.0574e+02 1.1677e+03 1.6436e+03 1.4576e+03 1.3436e+03 1.1772e+03 3.5727e+02 9.9302e+02 1.3540e+03 1.2013e+03 2.1181e+02 3.0233e+02 8.4473e+02 8.9649e+02 1.0513e+03 4.3045e+02 1.4431e+03 1.2524e+03 2.7556e+02 7.7138e+02 1.4920e+03 5.7683e+02 3.8823e+02 3.5209e+02
1.3286e+03 1.5150e+02 9.5146e+02 9.4071e+02 3.0313e+02 2.0851e+02 3.0388e+02 1.1959e+03 1.6815e+03 1.4942e+03 1.3759e+03 1.2009e+03 3.6033e+02 1.0099e+03 1.3809e+03 1.2299e+03 2.0198e+02 2.9520e+02 8.6230e+02 9.1593e+02 1.0761e+03 4.2275e+02 1.4715e+03 1.2824e+03 2.7404e+02 7.8518e+02 1.5184e+03 5.8206e+02 3.8871e+02 3.5090e+02
1.3422e+03 1.4089e+02 9.6825e+02 9.5812e+02 2.9436e+02 1.8710e+02 2.9487e+02 1.2219e+03 1.7155e+03 1.5287e+03 1.4058e+03 1.2196e+03 3.5872e+02 1.0207e+03 1.4019e+03 1.2559e+03 1.8072e+02 2.7719e+02 8.7646e+02 9.3206e+02 1.0983e+03 4.0178e+02 1.4936e+03 1.3098e+03 2.6616e+02 7.9416e+02 1.5371e+03 5.8014e+02 3.8211e+02 3.4217e+02
nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        
1.3279e+03 1.5092e+02 9.5154e+02 9.4032e+02 3.0186e+02 2.0802e+02 3.0329e+02 1.1962e+03 1.6813e+03 1.4945e+03 1.3764e+03 1.2004e+03 3.6128e+02 1.0086e+03 1.3815e+03 1.2300e+03 2.0161e+02 2.9426e+02 8.6179e+02 9.1594e+02 1.0763e+03 4.2026e+02 1.4721e+03 1.2828e+03 2.7280e+02 7.8811e+02 1.5182e+03 5.8214e+02 3.8662e+02 3.4951e+02
1.3378e+03 1.3943e+02 9.6478e+02 9.5480e+02 2.9248e+02 1.8453e+02 2.9287e+02 1.2176e+03 1.7097e+03 1.5235e+03 1.4009e+03 1.2155e+03 3.5674e+02 1.0172e+03 1.3971e+03 1.2516e+03 1.7811e+02 2.7464e+02 8.7336e+02 9.2859e+02 1.0944e+03 3.9892e+02 1.4885e+03 1.3053e+03 2.6442e+02 7.9066e+02 1.5323e+03 5.7724e+02 3.7999e+02 3.4004e+02
1.3523e+03 1.3198e+02 9.8034e+02 9.7176e+02 2.8846e+02 1.6824e+02 2.8733e+02 1.2409e+03 1.7419e+03 1.5547e+03 1.4276e+03 1.2345e+03 3.5448e+02 1.0302e+03 1.4156e+03 1.2755e+03 1.6166e+02 2.6247e+02 8.8766e+02 9.4376e+02 1.1145e+03 3.8826e+02 1.5082e+03 1.3297e+03 2.6084e+02 7.9409e+02 1.5502e+03 5.7681e+02 3.7986e+02 3.3638e+02
1.3805e+03 1.4628e+02 1.0062e+03 9.9732e+02 3.0774e+02 1.9332e+02 3.0614e+02 1.2723e+03 1.7850e+03 1.5948e+03 1.4630e+03 1.2652e+03 3.6916e+02 1.0574e+03 1.4471e+03 1.3079e+03 1.8700e+02 2.8788e+02 9.1160e+02 9.7057e+02 1.1438e+03 4.2061e+02 1.5413e+03 1.3626e+03 2.7859e+02 8.1511e+02 1.5785e+03 6.0036e+02 4.0396e+02 3.5807e+02
1.4297e+03 2.1440e+02 1.0495e+03 1.0374e+03 3.8503e+02 3.2061e+02 3.8421e+02 1.3141e+03 1.8426e+03 1.6455e+03 1.5088e+03 1.3155e+03 4.2129e+02 1.1122e+03 1.4968e+03 1.3521e+03 3.1546e+02 4.0634e+02 9.5330e+02 1.0193e+03 1.1873e+03 5.6178e+02 1.5924e+03 1.4056e+03 3.4952e+02 8.6752e+02 1.6165e+03 6.7854e+02 4.9004e+02 4.4279e+02
1.5020e+03 3.5771e+02 1.1147e+03 1.0940e+03 5.4051e+02 5.9147e+02 5.4354e+02 1.3672e+03 1.9128e+03 1.7065e+03 1.5651e+03 1.3867e+03 5.2647e+02 1.1999e+03 1.5682e+03 1.4086e+03 5.8935e+02 6.5293e+02 1.0162e+03 1.0959e+03 1.2479e+03 8.4705e+02 1.6646e+03 1.4590e+03 4.9264e+02 9.6665e+02 1.6622e+03 8.3155e+02 6.5718e+02 6.1245e+02
1.5858e+03 5.6302e+02 1.1907e+03 1.1570e+03 7.5717e+02 9.8028e+02 7.6689e+02 1.4200e+03 1.9778e+03 1.7631e+03 1.6192e+03 1.4639e+03 6.7236e+02 1.3073e+03 1.6483e+03 1.4652e+03 9.8321e+02 1.0017e+03 1.0902e+03 1.1884e+03 1.3139e+03 1.2411e+03 1.7441e+03 1.5108e+03 6.9330e+02 1.0990e+03 1.7066e+03 1.0412e+03 8.8482e+02 8.4847e+02
1.6898e+03 8.6209e+02 1.2849e+03 1.2336e+03 1.0688e+03 1.5438e+03 1.0884e+03 1.4762e+03 2.0440e+03 1.8214e+03 1.6745e+03 1.5552e+03 8.8082e+02 1.4490e+03 1.7422e+03 1.5277e+03 1.5508e+03 1.4994e+03 1.1834e+03 1.3077e+03 1.3913e+03 1.7996e+03 1.8354e+03 1.5646e+03 9.8205e+02 1.2807e+03 1.7575e+03 1.3378e+03 1.2085e+03 1.1853e+03
1.7533e+03 1.1546e+03 1.3555e+03 1.2885e+03 1.3697e+03 2.0939e+03 1.3981e+03 1.5052e+03 2.0709e+03 1.8488e+03 1.6985e+03 1.6141e+03 1.0767e+03 1.5633e+03 1.7964e+03 1.5629e+03 2.1035e+03 1.9789e+03 1.2556e+03 1.4054e+03 1.4440e+03 2.3343e+03 1.8837e+03 1.5890e+03 1.2616e+03 1.4367e+03 1.7655e+03 1.6150e+03 1.5206e+03 1.5091e+03
1.8077e+03 1.3778e+03 1.4154e+03 1.3373e+03 1.6002e+03 2.5120e+03 1.6341e+03 1.5357e+03 2.1017e+03 1.8806e+03 1.7262e+03 1.6651e+03 1.2250e+03 1.6566e+03 1.8441e+03 1.5983e+03 2.5241e+03 2.3437e+03 1.3168e+03 1.4862e+03 1.4918e+03 2.7403e+03 1.9272e+03 1.6162e+03 1.4765e+03 1.5549e+03 1.7779e+03 1.8272e+03 1.7608e+03 1.7576e+03
1.8828e+03 1.5463e+03 1.4849e+03 1.3979e+03 1.7770e+03 2.8254e+03 1.8152e+03 1.5899e+03 2.1675e+03 1.9433e+03 1.7830e+03 1.7332e+03 1.3433e+03 1.7515e+03 1.9159e+03 1.6567e+03 2.8396e+03 2.6194e+03 1.3847e+03 1.5699e+03 1.5556e+03 3.0471e+03 1.9982e+03 1.6701e+03 1.6416e+03 1.6626e+03 1.8270e+03 1.9981e+03 1.9462e+03 1.9491e+03
1.8657e+03 1.5897e+03 1.4788e+03 1.3896e+03 1.8193e+03 2.9087e+03 1.8587e+03 1.5732e+03 2.1414e+03 1.9214e+03 1.7621e+03 1.7201e+03 1.3675e+03 1.7501e+03 1.8977e+03 1.6402e+03 2.9237e+03 2.6903e+03 1.3804e+03 1.5690e+03 1.5448e+03 3.1247e+03 1.9773e+03 1.6509e+03 1.6810e+03 1.6722e+03 1.7967e+03 2.0312e+03 1.9894e+03 1.9943e+03
1.9154e+03 1.6494e+03 1.5202e+03 1.4278e+03 1.8838e+03 3.0181e+03 1.9248e+03 1.6142e+03 2.1944e+03 1.9710e+03 1.8074e+03 1.7644e+03 1.4139e+03 1.8005e+03 1.9477e+03 1.6832e+03 3.0339e+03 2.7875e+03 1.4194e+03 1.6146e+03 1.5868e+03 3.2324e+03 2.0286e+03 1.6933e+03 1.7415e+03 1.7236e+03 1.8418e+03 2.0992e+03 2.0577e+03 2.0646e+03
1.9815e+03 1.7060e+03 1.5734e+03 1.4778e+03 1.9480e+03 3.1212e+03 1.9906e+03 1.6712e+03 2.2713e+03 2.0408e+03 1.8713e+03 1.8255e+03 1.4627e+03 1.8627e+03 2.0157e+03 1.7425e+03 3.1376e+03 2.8822e+03 1.4690e+03 1.6712e+03 1.6427e+03 3.3410e+03 2.0993e+03 1.7532e+03 1.8011e+03 1.7839e+03 1.9060e+03 2.1713e+03 2.1277e+03 2.1350e+03
2.0215e+03 1.7404e+03 1.6055e+03 1.5079e+03 1.9871e+03 3.1841e+03 2.0305e+03 1.7054e+03 2.3172e+03 2.0826e+03 1.9096e+03 1.8621e+03 1.4922e+03 1.9002e+03 2.0566e+03 1.7781e+03 3.2008e+03 2.9398e+03 1.4988e+03 1.7052e+03 1.6763e+03 3.4068e+03 2.1418e+03 1.7890e+03 1.8373e+03 1.8201e+03 1.9447e+03 2.2150e+03 2.1700e+03 2.1778e+03
2.0448e+03 1.7557e+03 1.6237e+03 1.5252e+03 2.0047e+03 3.2116e+03 2.0486e+03 1.7257e+03 2.3445e+03 2.1075e+03 1.9325e+03 1.8831e+03 1.5062e+03 1.9209e+03 2.0807e+03 1.7991e+03 3.2286e+03 2.9654e+03 1.5157e+03 1.7241e+03 1.6958e+03 3.4358e+03 2.1670e+03 1.8104e+03 1.8538e+03 1.8392e+03 1.9682e+03 2.2361e+03 2.1893e+03 2.1973e+03
2.1196e+03 1.8178e+03 1.6809e+03 1.5791e+03 2.0752e+03 3.3243e+03 2.1205e+03 1.7861e+03 2.4266e+03 2.1810e+03 2.0002e+03 1.9495e+03 1.5589e+03 1.9898e+03 2.1550e+03 1.8622e+03 3.3416e+03 3.0687e+03 1.5693e+03 1.7846e+03 1.7551e+03 3.5547e+03 2.2444e+03 1.8739e+03 1.9192e+03 1.9035e+03 2.0416e+03 2.3145e+03 2.2655e+03 2.2744e+03
2.0962e+03 1.8030e+03 1.6665e+03 1.5667e+03 2.0590e+03 3.2960e+03 2.1023e+03 1.7715e+03 2.4059e+03 2.1644e+03 1.9836e+03 1.9313e+03 1.5425e+03 1.9724e+03 2.1319e+03 1.8472e+03 3.3135e+03 3.0428e+03 1.5569e+03 1.7702e+03 1.7410e+03 3.5253e+03 2.2200e+03 1.8580e+03 1.9049e+03 1.8795e+03 2.0166e+03 2.2930e+03 2.2499e+03 2.2569e+03
2.0933e+03 1.7889e+03 1.6698e+03 1.5721e+03 2.0474e+03 3.2680e+03 2.0881e+03 1.7802e+03 2.4181e+03 2.1776e+03 1.9935e+03 1.9355e+03 1.5310e+03 1.9725e+03 2.1318e+03 1.8560e+03 3.2859e+03 3.0204e+03 1.5604e+03 1.7731e+03 1.7476e+03 3.5039e+03 2.2202e+03 1.8668e+03 1.8945e+03 1.8669e+03 2.0138e+03 2.2804e+03 2.2425e+03 2.2453e+03
2.0987e+03 1.7803e+03 1.6801e+03 1.5844e+03 2.0425e+03 3.2501e+03 2.0808e+03 1.7971e+03 2.4418e+03 2.2012e+03 2.0128e+03 1.9484e+03 1.5251e+03 1.9803e+03 2.1411e+03 1.8733e+03 3.2683e+03 3.0078e+03 1.5705e+03 1.7835e+03 1.7621e+03 3.4945e+03 2.2302e+03 1.8842e+03 1.8901e+03 1.8622e+03 2.0193e+03 2.2761e+03 2.2428e+03 2.2410e+03
2.1481e+03 1.8130e+03 1.7258e+03 1.6293e+03 2.0837e+03 3.3082e+03 2.1212e+03 1.8509e+03 2.5149e+03 2.2695e+03 2.0732e+03 2.0014e+03 1.5547e+03 2.0296e+03 2.1956e+03 1.9291e+03 3.3272e+03 3.0644e+03 1.6133e+03 1.8316e+03 1.8131e+03 3.5638e+03 2.2870e+03 1.9403e+03 1.9285e+03 1.9005e+03 2.0671e+03 2.3232e+03 2.2925e+03 2.2871e+03
2.1624e+03 1.8230e+03 1.7440e+03 1.6482e+03 2.0983e+03 3.3251e+03 2.1342e+03 1.8740e+03 2.5463e+03 2.3003e+03 2.0990e+03 2.0222e+03 1.5628e+03 2.0479e+03 2.2136e+03 1.9531e+03 3.3444e+03 3.0822e+03 1.6308e+03 1.8514e+03 1.8347e+03 3.5880e+03 2.3056e+03 1.9640e+03 1.9421e+03 1.9095e+03 2.0794e+03 2.3384e+03 2.3129e+03 2.3037e+03
2.1851e+03 1.8386e+03 1.7688e+03 1.6732e+03 2.1192e+03 3.3522e+03 2.1538e+03 1.9044e+03 2.5873e+03 2.3398e+03 2.1330e+03 2.0505e+03 1.5761e+03 2.0735e+03 2.2404e+03 1.9846e+03 3.3720e+03 3.1094e+03 1.6542e+03 1.8778e+03 1.8634e+03 3.6228e+03 2.3334e+03 1.9953e+03 1.9617e+03 1.9259e+03 2.1002e+03 2.3613e+03 2.3399e+03 2.3273e+03
2.1918e+03 1.8427e+03 1.7807e+03 1.6863e+03 2.1270e+03 3.3582e+03 2.1599e+03 1.9206e+03 2.6096e+03 2.3621e+03 2.1510e+03 2.0642e+03 1.5789e+03 2.0848e+03 2.2503e+03 2.0015e+03 3.3783e+03 3.1171e+03 1.6660e+03 1.8910e+03 1.8783e+03 3.6358e+03 2.3435e+03 2.0118e+03 1.9690e+03 1.9278e+03 2.1050e+03 2.3686e+03 2.3530e+03 2.3365e+03
2.2418e+03 1.8819e+03 1.8266e+03 1.7315e+03 2.1750e+03 3.4281e+03 2.2069e+03 1.9733e+03 2.6814e+03 2.4292e+03 2.2101e+03 2.1172e+03 1.6119e+03 2.1362e+03 2.3041e+03 2.0565e+03 3.4486e+03 3.1836e+03 1.7095e+03 1.9401e+03 1.9290e+03 3.7164e+03 2.3994e+03 2.0666e+03 2.0137e+03 1.9673e+03 2.1524e+03 2.4210e+03 2.4098e+03 2.3897e+03
2.3062e+03 1.9503e+03 1.8839e+03 1.7869e+03 2.2542e+03 3.5517e+03 2.2857e+03 2.0344e+03 2.7647e+03 2.5061e+03 2.2779e+03 2.1828e+03 1.6656e+03 2.2049e+03 2.3701e+03 2.1210e+03 3.5721e+03 3.2973e+03 1.7644e+03 2.0029e+03 1.9896e+03 3.8518e+03 2.4676e+03 2.1300e+03 2.0871e+03 2.0250e+03 2.2106e+03 2.5032e+03 2.4996e+03 2.4762e+03
2.2942e+03 1.9413e+03 1.8792e+03 1.7838e+03 2.2458e+03 3.5341e+03 2.2755e+03 2.0314e+03 2.7604e+03 2.5041e+03 2.2743e+03 2.1766e+03 1.6560e+03 2.1979e+03 2.3596e+03 2.1179e+03 3.5546e+03 3.2821e+03 1.7607e+03 1.9985e+03 1.9863e+03 3.8365e+03 2.4564e+03 2.1263e+03 2.0796e+03 2.0110e+03 2.1973e+03 2.4917e+03 2.4933e+03 2.4673e+03
2.2273e+03 1.8747e+03 1.8288e+03 1.7375e+03 2.1718e+03 3.4112e+03 2.1988e+03 1.9809e+03 2.6911e+03 2.4434e+03 2.2180e+03 2.1177e+03 1.5994e+03 2.1353e+03 2.2935e+03 2.0648e+03 3.4321e+03 3.1708e+03 1.7137e+03 1.9442e+03 1.9355e+03 3.7081e+03 2.3877e+03 2.0731e+03 2.0118e+03 1.9443e+03 2.1330e+03 2.4105e+03 2.4150e+03 2.3873e+03
2.4423e+03 2.0606e+03 2.0096e+03 1.9118e+03 2.3909e+03 3.7474e+03 2.4185e+03 2.1785e+03 2.9635e+03 2.6907e+03 2.4392e+03 2.3300e+03 1.7564e+03 2.3481e+03 2.5148e+03 2.2722e+03 3.7679e+03 3.4842e+03 1.8846e+03 2.1381e+03 2.1283e+03 4.0839e+03 2.6179e+03 2.2797e+03 2.2136e+03 2.1291e+03 2.3383e+03 2.6492e+03 2.6632e+03 2.6270e+03
2.5102e+03 2.1661e+03 2.0674e+03 1.9638e+03 2.5063e+03 3.9443e+03 2.5373e+03 2.2311e+03 3.0351e+03 2.7540e+03 2.4965e+03 2.3953e+03 1.8386e+03 2.4230e+03 2.5824e+03 2.3285e+03 3.9647e+03 3.6613e+03 1.9395e+03 2.2042e+03 2.1846e+03 4.2896e+03 2.6869e+03 2.3339e+03 2.3193e+03 2.2132e+03 2.3936e+03 2.7670e+03 2.7870e+03 2.7517e+03
2.2919e+03 1.8753e+03 1.8903e+03 1.8019e+03 2.1866e+03 3.4059e+03 2.2088e+03 2.0639e+03 2.8066e+03 2.5517e+03 2.3125e+03 2.1934e+03 1.6093e+03 2.1954e+03 2.3681e+03 2.1501e+03 3.4276e+03 3.1772e+03 1.7713e+03 2.0057e+03 2.0097e+03 3.7286e+03 2.4669e+03 2.1602e+03 2.0256e+03 1.9707e+03 2.2022e+03 2.4358e+03 2.4446e+03 2.4063e+03
2.4260e+03 1.8965e+03 2.0011e+03 1.9154e+03 2.2309e+03 3.4338e+03 2.2478e+03 2.2060e+03 3.0067e+03 2.7345e+03 2.4747e+03 2.3314e+03 1.6439e+03 2.3121e+03 2.5114e+03 2.2973e+03 3.4549e+03 3.2178e+03 1.8748e+03 2.1159e+03 2.1383e+03 3.7947e+03 2.6190e+03 2.3105e+03 2.0665e+03 2.0379e+03 2.3490e+03 2.5013e+03 2.5096e+03 2.4577e+03
2.4350e+03 1.8269e+03 2.0109e+03 1.9305e+03 2.1664e+03 3.3004e+03 2.1786e+03 2.2355e+03 3.0512e+03 2.7762e+03 2.5104e+03 2.3501e+03 1.6004e+03 2.3102e+03 2.5282e+03 2.3265e+03 3.3216e+03 3.1073e+03 1.8828e+03 2.1197e+03 2.1584e+03 3.6793e+03 2.6389e+03 2.3426e+03 2.0066e+03 2.0090e+03 2.3712e+03 2.4458e+03 2.4509e+03 2.3901e+03
2.3820e+03 1.7626e+03 1.9694e+03 1.8928e+03 2.0963e+03 3.1816e+03 2.1061e+03 2.1959e+03 2.9977e+03 2.7287e+03 2.4666e+03 2.3032e+03 1.5488e+03 2.2576e+03 2.4762e+03 2.2845e+03 3.2029e+03 3.0010e+03 1.8439e+03 2.0740e+03 2.1174e+03 3.5581e+03 2.5854e+03 2.3013e+03 1.9420e+03 1.9520e+03 2.3228e+03 2.3716e+03 2.3769e+03 2.3143e+03
2.3763e+03 1.7435e+03 1.9687e+03 1.8945e+03 2.0789e+03 3.1441e+03 2.0862e+03 2.2003e+03 3.0045e+03 2.7365e+03 2.4719e+03 2.3034e+03 1.5335e+03 2.2536e+03 2.4726e+03 2.2889e+03 3.1655e+03 2.9697e+03 1.8437e+03 2.0724e+03 2.1197e+03 3.5263e+03 2.5819e+03 2.3057e+03 1.9262e+03 1.9357e+03 2.3185e+03 2.3532e+03 2.3626e+03 2.2961e+03
2.3514e+03 1.7261e+03 1.9516e+03 1.8789e+03 2.0591e+03 3.1119e+03 2.0650e+03 2.1823e+03 2.9790e+03 2.7149e+03 2.4514e+03 2.2822e+03 1.5161e+03 2.2330e+03 2.4478e+03 2.2701e+03 3.1336e+03 2.9401e+03 1.8283e+03 2.0548e+03 2.1023e+03 3.4916e+03 2.5559e+03 2.2864e+03 1.9084e+03 1.9120e+03 2.2924e+03 2.3290e+03 2.3420e+03 2.2748e+03
2.3837e+03 1.7609e+03 1.9809e+03 1.9068e+03 2.0991e+03 3.1754e+03 2.1050e+03 2.2133e+03 3.0205e+03 2.7534e+03 2.4858e+03 2.3150e+03 1.5433e+03 2.2673e+03 2.4816e+03 2.3024e+03 3.1979e+03 2.9991e+03 1.8561e+03 2.0867e+03 2.1331e+03 3.5608e+03 2.5907e+03 2.3184e+03 1.9456e+03 1.9417e+03 2.3204e+03 2.3708e+03 2.3871e+03 2.3189e+03
2.4081e+03 1.7926e+03 2.0042e+03 1.9293e+03 2.1353e+03 3.2330e+03 2.1406e+03 2.2375e+03 3.0527e+03 2.7837e+03 2.5123e+03 2.3407e+03 1.5662e+03 2.2957e+03 2.5067e+03 2.3279e+03 3.2560e+03 3.0520e+03 1.8788e+03 2.1128e+03 2.1576e+03 3.6228e+03 2.6164e+03 2.3431e+03 1.9795e+03 1.9640e+03 2.3403e+03 2.4067e+03 2.4282e+03 2.3586e+03
2.4317e+03 1.8248e+03 2.0268e+03 1.9510e+03 2.1717e+03 3.2917e+03 2.1767e+03 2.2605e+03 3.0831e+03 2.8125e+03 2.5376e+03 2.3653e+03 1.5895e+03 2.3232e+03 2.5309e+03 2.3522e+03 3.3153e+03 3.1057e+03 1.9008e+03 2.1382e+03 2.1812e+03 3.6853e+03 2.6411e+03 2.3666e+03 2.0135e+03 1.9866e+03 2.3590e+03 2.4428e+03 2.4692e+03 2.3986e+03
2.4492e+03 1.8501e+03 2.0445e+03 1.9680e+03 2.2006e+03 3.3379e+03 2.2052e+03 2.2787e+03 3.1074e+03 2.8353e+03 2.5575e+03 2.3847e+03 1.6076e+03 2.3446e+03 2.5492e+03 2.3714e+03 3.3619e+03 3.1484e+03 1.9181e+03 2.1583e+03 2.1998e+03 3.7360e+03 2.6598e+03 2.3851e+03 2.0405e+03 2.0036e+03 2.3721e+03 2.4711e+03 2.5023e+03 2.4305e+03
2.4698e+03 1.8748e+03 2.0644e+03 1.9874e+03 2.2292e+03 3.3824e+03 2.2331e+03 2.2998e+03 3.1355e+03 2.8620e+03 2.5808e+03 2.4066e+03 1.6253e+03 2.3684e+03 2.5705e+03 2.3936e+03 3.4070e+03 3.1896e+03 1.9375e+03 2.1804e+03 2.2210e+03 3.7846e+03 2.6817e+03 2.4068e+03 2.0674e+03 2.0210e+03 2.3891e+03 2.4995e+03 2.5352e+03 2.4620e+03
2.4794e+03 1.8883e+03 2.0754e+03 1.9987e+03 2.2456e+03 3.4063e+03 2.2484e+03 2.3118e+03 3.1517e+03 2.8777e+03 2.5939e+03 2.4187e+03 1.6338e+03 2.3817e+03 2.5805e+03 2.4064e+03 3.4311e+03 3.2121e+03 1.9487e+03 2.1929e+03 2.2330e+03 3.8124e+03 2.6919e+03 2.4188e+03 2.0828e+03 2.0272e+03 2.3959e+03 2.5144e+03 2.5552e+03 2.4801e+03
2.4997e+03 1.9019e+03 2.0937e+03 2.0166e+03 2.2627e+03 3.4306e+03 2.2650e+03 2.3330e+03 3.1804e+03 2.9043e+03 2.6177e+03 2.4400e+03 1.6454e+03 2.4018e+03 2.6025e+03 2.4282e+03 3.4561e+03 3.2363e+03 1.9659e+03 2.2121e+03 2.2532e+03 3.8419e+03 2.7148e+03 2.4409e+03 2.0988e+03 2.0420e+03 2.4147e+03 2.5336e+03 2.5758e+03 2.4994e+03
2.5163e+03 1.9125e+03 2.1098e+03 2.0332e+03 2.2774e+03 3.4488e+03 2.2785e+03 2.3524e+03 3.2076e+03 2.9296e+03 2.6395e+03 2.4594e+03 1.6537e+03 2.4200e+03 2.6202e+03 2.4486e+03 3.4744e+03 3.2550e+03 1.9817e+03 2.2293e+03 2.2715e+03 3.8673e+03 2.7334e+03 2.4610e+03 2.1125e+03 2.0509e+03 2.4299e+03 2.5488e+03 2.5952e+03 2.5160e+03
2.5245e+03 1.9112e+03 2.1180e+03 2.0426e+03 2.2787e+03 3.4444e+03 2.2781e+03 2.3640e+03 3.2241e+03 2.9452e+03 2.6526e+03 2.4697e+03 1.6522e+03 2.4288e+03 2.6288e+03 2.4607e+03 3.4700e+03 3.2530e+03 1.9901e+03 2.2376e+03 2.2818e+03 3.8680e+03 2.7426e+03 2.4730e+03 2.1140e+03 2.0494e+03 2.4385e+03 2.5498e+03 2.5996e+03 2.5179e+03
2.5703e+03 1.9390e+03 2.1580e+03 2.0829e+03 2.3151e+03 3.4922e+03 2.3125e+03 2.4110e+03 3.2895e+03 3.0054e+03 2.7055e+03 2.5174e+03 1.6756e+03 2.4744e+03 2.6763e+03 2.5099e+03 3.5179e+03 3.3002e+03 2.0284e+03 2.2795e+03 2.3263e+03 3.9285e+03 2.7923e+03 2.5221e+03 2.1478e+03 2.0777e+03 2.4833e+03 2.5895e+03 2.6445e+03 2.5584e+03
2.6143e+03 1.9727e+03 2.1951e+03 2.1202e+03 2.3567e+03 3.5511e+03 2.3524e+03 2.4526e+03 3.3475e+03 3.0584e+03 2.7522e+03 2.5613e+03 1.7016e+03 2.5191e+03 2.7199e+03 2.5540e+03 3.5766e+03 3.3562e+03 2.0646e+03 2.3192e+03 2.3665e+03 3.9979e+03 2.8377e+03 2.5655e+03 2.1867e+03 2.1061e+03 2.5254e+03 2.6327e+03 2.6938e+03 2.6042e+03
2.6573e+03 2.0163e+03 2.2328e+03 2.1575e+03 2.4089e+03 3.6291e+03 2.4032e+03 2.4932e+03 3.4043e+03 3.1102e+03 2.7973e+03 2.6058e+03 1.7345e+03 2.5658e+03 2.7625e+03 2.5972e+03 3.6540e+03 3.4289e+03 2.1015e+03 2.3606e+03 2.4066e+03 4.0877e+03 2.8818e+03 2.6075e+03 2.2349e+03 2.1393e+03 2.5641e+03 2.6852e+03 2.7545e+03 2.6610e+03
2.6232e+03 2.0437e+03 2.2032e+03 2.1216e+03 2.4264e+03 3.6895e+03 2.4273e+03 2.4463e+03 3.3346e+03 3.0450e+03 2.7428e+03 2.5651e+03 1.7520e+03 2.5363e+03 2.7271e+03 2.5476e+03 3.7171e+03 3.4771e+03 2.0720e+03 2.3328e+03 2.3673e+03 4.1286e+03 2.8435e+03 2.5576e+03 2.2509e+03 2.1507e+03 2.5190e+03 2.6995e+03 2.7615e+03 2.6795e+03
2.4569e+03 1.8472e+03 2.0628e+03 1.9902e+03 2.2058e+03 3.3283e+03 2.2033e+03 2.3051e+03 3.1426e+03 2.8713e+03 2.5866e+03 2.4050e+03 1.5965e+03 2.3629e+03 2.5597e+03 2.3983e+03 3.3556e+03 3.1484e+03 1.9385e+03 2.1777e+03 2.2237e+03 3.7450e+03 2.6709e+03 2.4110e+03 2.0473e+03 1.9830e+03 2.3712e+03 2.4693e+03 2.5199e+03 2.4394e+03
2.4778e+03 1.7288e+03 2.0777e+03 2.0170e+03 2.0979e+03 3.0963e+03 2.0849e+03 2.3529e+03 3.2194e+03 2.9415e+03 2.6449e+03 2.4380e+03 1.5188e+03 2.3647e+03 2.5859e+03 2.4474e+03 3.1202e+03 2.9539e+03 1.9527e+03 2.1826e+03 2.2555e+03 3.5463e+03 2.7026e+03 2.4637e+03 1.9469e+03 1.9238e+03 2.4193e+03 2.3722e+03 2.4229e+03 2.3244e+03
2.5727e+03 1.6769e+03 2.1520e+03 2.0963e+03 2.0619e+03 2.9899e+03 2.0436e+03 2.4628e+03 3.3764e+03 3.0846e+03 2.7726e+03 2.5367e+03 1.5029e+03 2.4319e+03 2.6922e+03 2.5596e+03 3.0129e+03 2.8737e+03 2.0198e+03 2.2499e+03 2.3486e+03 3.4717e+03 2.8175e+03 2.5815e+03 1.9131e+03 1.9472e+03 2.5384e+03 2.3613e+03 2.3997e+03 2.2886e+03
2.5705e+03 1.5579e+03 2.1515e+03 2.1075e+03 1.9504e+03 2.7584e+03 1.9221e+03 2.4911e+03 3.4251e+03 3.1304e+03 2.8084e+03 2.5494e+03 1.4213e+03 2.4164e+03 2.6956e+03 2.5886e+03 2.7780e+03 2.6771e+03 2.0198e+03 2.2402e+03 2.3631e+03 3.2681e+03 2.8247e+03 2.6133e+03 1.8094e+03 1.8778e+03 2.5602e+03 2.2565e+03 2.2973e+03 2.1692e+03
2.5815e+03 1.5051e+03 2.1601e+03 2.1204e+03 1.9013e+03 2.6562e+03 1.8692e+03 2.5148e+03 3.4606e+03 3.1635e+03 2.8370e+03 2.5649e+03 1.3881e+03 2.4172e+03 2.7110e+03 2.6122e+03 2.6755e+03 2.5917e+03 2.0272e+03 2.2440e+03 2.3794e+03 3.1777e+03 2.8426e+03 2.6391e+03 1.7641e+03 1.8561e+03 2.5828e+03 2.2144e+03 2.2517e+03 2.1174e+03
2.5807e+03 1.4754e+03 2.1574e+03 2.1190e+03 1.8713e+03 2.6004e+03 1.8383e+03 2.5174e+03 3.4650e+03 3.1672e+03 2.8409e+03 2.5641e+03 1.3690e+03 2.4098e+03 2.7119e+03 2.6140e+03 2.6202e+03 2.5443e+03 2.0238e+03 2.2382e+03 2.3791e+03 3.1247e+03 2.8446e+03 2.6425e+03 1.7364e+03 1.8432e+03 2.5875e+03 2.1881e+03 2.2210e+03 2.0857e+03
2.5646e+03 1.4463e+03 2.1429e+03 2.1076e+03 1.8417e+03 2.5442e+03 1.8059e+03 2.5049e+03 3.4502e+03 3.1535e+03 2.8274e+03 2.5495e+03 1.3439e+03 2.3933e+03 2.6933e+03 2.6013e+03 2.5632e+03 2.4947e+03 2.0113e+03 2.2217e+03 2.3654e+03 3.0715e+03 2.8258e+03 2.6296e+03 1.7092e+03 1.8136e+03 2.5748e+03 2.1551e+03 2.1917e+03 2.0535e+03
2.5910e+03 1.4425e+03 2.1638e+03 2.1297e+03 1.8428e+03 2.5345e+03 1.8053e+03 2.5333e+03 3.4908e+03 3.1901e+03 2.8601e+03 2.5767e+03 1.3448e+03 2.4148e+03 2.7212e+03 2.6306e+03 2.5535e+03 2.4902e+03 2.0310e+03 2.2417e+03 2.3903e+03 3.0716e+03 2.8557e+03 2.6598e+03 1.7103e+03 1.8212e+03 2.6046e+03 2.1606e+03 2.1973e+03 2.0557e+03
2.5680e+03 1.4211e+03 2.1452e+03 2.1131e+03 1.8196e+03 2.4944e+03 1.7805e+03 2.5139e+03 3.4653e+03 3.1669e+03 2.8383e+03 2.5560e+03 1.3248e+03 2.3942e+03 2.6965e+03 2.6106e+03 2.5130e+03 2.4542e+03 2.0144e+03 2.2220e+03 2.3711e+03 3.0320e+03 2.8301e+03 2.6393e+03 1.6889e+03 1.7950e+03 2.5821e+03 2.1330e+03 2.1734e+03 2.0303e+03
2.5898e+03 1.4385e+03 2.1629e+03 2.1302e+03 1.8402e+03 2.5256e+03 1.8007e+03 2.5330e+03 3.4912e+03 3.1904e+03 2.8597e+03 2.5763e+03 1.3382e+03 2.4154e+03 2.7180e+03 2.6305e+03 2.5448e+03 2.4839e+03 2.0314e+03 2.2407e+03 2.3898e+03 3.0671e+03 2.8527e+03 2.6592e+03 1.7083e+03 1.8103e+03 2.6020e+03 2.1548e+03 2.1969e+03 2.0533e+03
2.5961e+03 1.4498e+03 2.1707e+03 2.1379e+03 1.8535e+03 2.5464e+03 1.8134e+03 2.5411e+03 3.5019e+03 3.2007e+03 2.8685e+03 2.5848e+03 1.3455e+03 2.4247e+03 2.7251e+03 2.6391e+03 2.5662e+03 2.5037e+03 2.0393e+03 2.2497e+03 2.3982e+03 3.0911e+03 2.8598e+03 2.6673e+03 1.7208e+03 1.8160e+03 2.6053e+03 2.1671e+03 2.2128e+03 2.0682e+03
2.6045e+03 1.4618e+03 2.1802e+03 2.1472e+03 1.8675e+03 2.5681e+03 1.8268e+03 2.5513e+03 3.5149e+03 3.2135e+03 2.8795e+03 2.5947e+03 1.3533e+03 2.4357e+03 2.7341e+03 2.6496e+03 2.5885e+03 2.5242e+03 2.0487e+03 2.2604e+03 2.4084e+03 3.1151e+03 2.8690e+03 2.6775e+03 1.7341e+03 1.8225e+03 2.6108e+03 2.1803e+03 2.2294e+03 2.0839e+03
2.6153e+03 1.4726e+03 2.1916e+03 2.1588e+03 1.8813e+03 2.5873e+03 1.8396e+03 2.5643e+03 3.5330e+03 3.2304e+03 2.8940e+03 2.6080e+03 1.3609e+03 2.4489e+03 2.7458e+03 2.6633e+03 2.6080e+03 2.5432e+03 2.0599e+03 2.2729e+03 2.4211e+03 3.1395e+03 2.8811e+03 2.6909e+03 1.7470e+03 1.8295e+03 2.6192e+03 2.1937e+03 2.2467e+03 2.0993e+03
2.6204e+03 1.4781e+03 2.1971e+03 2.1644e+03 1.8885e+03 2.5973e+03 1.8463e+03 2.5705e+03 3.5417e+03 3.2383e+03 2.9008e+03 2.6146e+03 1.3646e+03 2.4554e+03 2.7513e+03 2.6698e+03 2.6184e+03 2.5536e+03 2.0655e+03 2.2790e+03 2.4272e+03 3.1532e+03 2.8868e+03 2.6971e+03 1.7537e+03 1.8326e+03 2.6226e+03 2.2005e+03 2.2560e+03 2.1075e+03
2.6087e+03 1.4673e+03 2.1873e+03 2.1540e+03 1.8755e+03 2.5795e+03 1.8342e+03 2.5596e+03 3.5263e+03 3.2238e+03 2.8887e+03 2.6032e+03 1.3574e+03 2.4426e+03 2.7408e+03 2.6579e+03 2.6013e+03 2.5378e+03 2.0554e+03 2.2681e+03 2.4166e+03 3.1336e+03 2.8759e+03 2.6858e+03 1.7415e+03 1.8264e+03 2.6108e+03 2.1883e+03 2.2407e+03 2.0937e+03
nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        
2.6140e+03 1.4720e+03 2.1912e+03 2.1590e+03 1.8820e+03 2.5859e+03 1.8393e+03 2.5638e+03 3.5332e+03 3.2301e+03 2.8934e+03 2.6084e+03 1.3585e+03 2.4495e+03 2.7437e+03 2.6629e+03 2.6070e+03 2.5438e+03 2.0602e+03 2.2726e+03 2.4207e+03 3.1431e+03 2.8790e+03 2.6901e+03 1.7477e+03 1.8241e+03 2.6160e+03 2.1924e+03 2.2494e+03 2.1005e+03
2.6116e+03 1.4724e+03 2.1892e+03 2.1574e+03 1.8818e+03 2.5859e+03 1.8385e+03 2.5611e+03 3.5287e+03 3.2267e+03 2.8902e+03 2.6049e+03 1.3565e+03 2.4480e+03 2.7401e+03 2.6602e+03 2.6070e+03 2.5427e+03 2.0589e+03 2.2707e+03 2.4184e+03 3.1403e+03 2.8751e+03 2.6871e+03 1.7480e+03 1.8197e+03 2.6132e+03 2.1904e+03 2.2488e+03 2.1002e+03
2.6417e+03 1.4887e+03 2.2149e+03 2.1852e+03 1.9054e+03 2.6111e+03 1.8587e+03 2.5921e+03 3.5736e+03 3.2679e+03 2.9252e+03 2.6369e+03 1.3671e+03 2.4801e+03 2.7684e+03 2.6935e+03 2.6312e+03 2.5684e+03 2.0852e+03 2.2981e+03 2.4475e+03 3.1775e+03 2.9048e+03 2.7194e+03 1.7702e+03 1.8287e+03 2.6433e+03 2.2127e+03 2.2802e+03 2.1261e+03
2.6753e+03 1.4992e+03 2.2437e+03 2.2166e+03 1.9240e+03 2.6251e+03 1.8737e+03 2.6286e+03 3.6266e+03 3.3166e+03 2.9666e+03 2.6733e+03 1.3751e+03 2.5139e+03 2.8012e+03 2.7324e+03 2.6439e+03 2.5848e+03 2.1140e+03 2.3280e+03 2.4810e+03 3.2054e+03 2.9395e+03 2.7577e+03 1.7875e+03 1.8377e+03 2.6786e+03 2.2317e+03 2.3073e+03 2.1467e+03
2.7135e+03 1.5051e+03 2.2752e+03 2.2504e+03 1.9374e+03 2.6302e+03 1.8838e+03 2.6693e+03 3.6846e+03 3.3702e+03 3.0131e+03 2.7125e+03 1.3814e+03 2.5493e+03 2.8395e+03 2.7753e+03 2.6481e+03 2.5932e+03 2.1447e+03 2.3597e+03 2.5178e+03 3.2223e+03 2.9801e+03 2.8006e+03 1.8004e+03 1.8487e+03 2.7209e+03 2.2480e+03 2.3281e+03 2.1619e+03
2.7349e+03 1.4883e+03 2.2923e+03 2.2702e+03 1.9250e+03 2.5944e+03 1.8687e+03 2.6962e+03 3.7236e+03 3.4065e+03 3.0445e+03 2.7356e+03 1.3723e+03 2.5653e+03 2.8624e+03 2.8032e+03 2.6114e+03 2.5643e+03 2.1610e+03 2.3752e+03 2.5402e+03 3.1947e+03 3.0050e+03 2.8294e+03 1.7891e+03 1.8464e+03 2.7494e+03 2.2396e+03 2.3199e+03 2.1490e+03
2.7282e+03 1.4380e+03 2.2833e+03 2.2625e+03 1.8706e+03 2.5002e+03 1.8143e+03 2.6950e+03 3.7208e+03 3.4053e+03 3.0447e+03 2.7260e+03 1.3409e+03 2.5461e+03 2.8594e+03 2.8002e+03 2.5175e+03 2.4799e+03 2.1502e+03 2.3609e+03 2.5346e+03 3.0935e+03 3.0031e+03 2.8293e+03 1.7393e+03 1.8278e+03 2.7545e+03 2.1930e+03 2.2603e+03 2.0906e+03
nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        
2.6224e+03 4.7148e+02 1.9842e+03 2.0017e+03 8.1990e+02 6.6757e+02 7.5851e+02 2.4842e+03 3.4672e+03 3.1397e+03 2.8437e+03 2.4488e+03 7.0117e+02 2.1472e+03 2.7023e+03 2.5674e+03 6.6241e+02 8.2052e+02 1.8456e+03 1.9506e+03 2.2547e+03 1.1432e+03 2.8702e+03 2.6416e+03 7.7104e+02 1.3671e+03 2.9139e+03 1.2490e+03 1.0817e+03 9.4361e+02
2.6064e+03 4.8067e+02 1.9795e+03 1.9982e+03 8.3098e+02 6.8475e+02 7.6774e+02 2.4777e+03 3.4584e+03 3.1334e+03 2.8355e+03 2.4421e+03 7.0213e+02 2.1432e+03 2.6872e+03 2.5613e+03 6.7982e+02 8.3673e+02 1.8428e+03 1.9485e+03 2.2500e+03 1.1660e+03 2.8537e+03 2.6336e+03 7.8130e+02 1.3572e+03 2.8905e+03 1.2529e+03 1.0974e+03 9.5578e+02
2.6407e+03 5.0923e+02 2.0123e+03 2.0334e+03 8.7094e+02 7.3296e+02 8.0259e+02 2.5154e+03 3.5138e+03 3.1835e+03 2.8775e+03 2.4831e+03 7.1870e+02 2.1852e+03 2.7195e+03 2.6020e+03 7.2790e+02 8.8686e+02 1.8770e+03 1.9844e+03 2.2864e+03 1.2371e+03 2.8875e+03 2.6723e+03 8.1845e+02 1.3664e+03 2.9182e+03 1.2880e+03 1.1505e+03 1.0003e+03
2.6477e+03 5.3030e+02 2.0251e+03 2.0483e+03 8.9890e+02 7.6948e+02 8.2659e+02 2.5290e+03 3.5344e+03 3.2029e+03 2.8919e+03 2.4987e+03 7.2739e+02 2.2037e+03 2.7251e+03 2.6173e+03 7.6451e+02 9.2349e+02 1.8920e+03 2.0004e+03 2.3007e+03 1.2886e+03 2.8929e+03 2.6853e+03 8.4452e+02 1.3634e+03 2.9169e+03 1.3082e+03 1.1879e+03 1.0313e+03
2.6488e+03 5.5035e+02 2.0324e+03 2.0578e+03 9.2465e+02 8.0434e+02 8.4845e+02 2.5355e+03 3.5449e+03 3.2132e+03 2.8983e+03 2.5073e+03 7.3385e+02 2.2170e+03 2.7238e+03 2.6254e+03 7.9948e+02 9.5773e+02 1.9021e+03 2.0110e+03 2.3085e+03 1.3361e+03 2.8910e+03 2.6908e+03 8.6870e+02 1.3561e+03 2.9093e+03 1.3248e+03 1.2220e+03 1.0597e+03
2.6830e+03 5.8829e+02 2.0645e+03 2.0918e+03 9.7290e+02 8.6984e+02 8.9182e+02 2.5700e+03 3.5942e+03 3.2583e+03 2.9363e+03 2.5456e+03 7.5488e+02 2.2601e+03 2.7543e+03 2.6627e+03 8.6530e+02 1.0218e+03 1.9361e+03 2.0470e+03 2.3430e+03 1.4201e+03 2.9226e+03 2.7258e+03 9.1415e+02 1.3672e+03 2.9349e+03 1.3663e+03 1.2824e+03 1.1132e+03
2.7214e+03 6.1723e+02 2.0954e+03 2.1194e+03 1.0054e+03 9.2507e+02 9.2719e+02 2.6038e+03 3.6396e+03 3.2988e+03 2.9743e+03 2.5817e+03 7.8538e+02 2.2932e+03 2.7971e+03 2.6971e+03 9.2120e+02 1.0732e+03 1.9632e+03 2.0790e+03 2.3756e+03 1.4780e+03 2.9673e+03 2.7616e+03 9.4349e+02 1.4107e+03 2.9735e+03 1.4079e+03 1.3164e+03 1.1489e+03
2.7396e+03 6.4125e+02 2.1106e+03 2.1343e+03 1.0339e+03 9.6893e+02 9.5472e+02 2.6182e+03 3.6607e+03 3.3168e+03 2.9901e+03 2.6003e+03 8.0151e+02 2.3144e+03 2.8134e+03 2.7128e+03 9.6525e+02 1.1149e+03 1.9787e+03 2.0962e+03 2.3907e+03 1.5303e+03 2.9842e+03 2.7764e+03 9.6976e+02 1.4237e+03 2.9869e+03 1.4344e+03 1.3495e+03 1.1802e+03
2.7337e+03 6.5652e+02 2.1073e+03 2.1301e+03 1.0492e+03 9.9893e+02 9.7056e+02 2.6105e+03 3.6501e+03 3.3064e+03 2.9808e+03 2.5957e+03 8.1026e+02 2.3136e+03 2.8065e+03 2.7052e+03 9.9555e+02 1.1415e+03 1.9762e+03 2.0946e+03 2.3853e+03 1.5612e+03 2.9764e+03 2.7678e+03 9.8368e+02 1.4269e+03 2.9758e+03 1.4464e+03 1.3654e+03 1.1966e+03
2.7761e+03 6.8998e+02 2.1419e+03 2.1641e+03 1.0900e+03 1.0587e+03 1.0103e+03 2.6485e+03 3.7030e+03 3.3538e+03 3.0233e+03 2.6371e+03 8.3654e+02 2.3557e+03 2.8484e+03 2.7451e+03 1.0558e+03 1.1990e+03 2.0098e+03 2.1314e+03 2.4222e+03 1.6321e+03 3.0203e+03 2.8073e+03 1.0216e+03 1.4561e+03 3.0151e+03 1.4893e+03 1.4131e+03 1.2418e+03
2.8143e+03 7.1981e+02 2.1757e+03 2.1971e+03 1.1264e+03 1.1125e+03 1.0461e+03 2.6866e+03 3.7552e+03 3.4018e+03 3.0660e+03 2.6766e+03 8.6173e+02 2.3941e+03 2.8888e+03 2.7848e+03 1.1100e+03 1.2506e+03 2.0417e+03 2.1673e+03 2.4590e+03 1.6947e+03 3.0624e+03 2.8471e+03 1.0553e+03 1.4863e+03 3.0508e+03 1.5291e+03 1.4558e+03 1.2822e+03
2.8262e+03 7.3860e+02 2.1926e+03 2.2141e+03 1.1496e+03 1.1465e+03 1.0681e+03 2.7061e+03 3.7814e+03 3.4276e+03 3.0874e+03 2.6952e+03 8.7511e+02 2.4124e+03 2.9038e+03 2.8053e+03 1.1445e+03 1.2832e+03 2.0583e+03 2.1867e+03 2.4782e+03 1.7356e+03 3.0776e+03 2.8667e+03 1.0769e+03 1.4981e+03 3.0581e+03 1.5513e+03 1.4848e+03 1.3080e+03
2.8543e+03 7.5997e+02 2.2230e+03 2.2447e+03 1.1777e+03 1.1841e+03 1.0948e+03 2.7428e+03 3.8314e+03 3.4753e+03 3.1284e+03 2.7302e+03 8.9330e+02 2.4443e+03 2.9367e+03 2.8435e+03 1.1827e+03 1.3206e+03 2.0871e+03 2.2194e+03 2.5130e+03 1.7836e+03 3.1117e+03 2.9046e+03 1.1030e+03 1.5195e+03 3.0835e+03 1.5817e+03 1.5207e+03 1.3396e+03
2.8933e+03 7.8781e+02 2.2594e+03 2.2802e+03 1.2120e+03 1.2340e+03 1.1288e+03 2.7853e+03 3.8887e+03 3.5291e+03 3.1760e+03 2.7720e+03 9.1835e+02 2.4835e+03 2.9801e+03 2.8874e+03 1.2333e+03 1.3685e+03 2.1210e+03 2.2578e+03 2.5535e+03 1.8412e+03 3.1568e+03 2.9489e+03 1.1349e+03 1.5519e+03 3.1209e+03 1.6209e+03 1.5614e+03 1.3779e+03
2.9029e+03 7.9920e+02 2.2716e+03 2.2929e+03 1.2271e+03 1.2539e+03 1.1424e+03 2.7997e+03 3.9087e+03 3.5484e+03 3.1919e+03 2.7861e+03 9.2584e+02 2.4973e+03 2.9911e+03 2.9027e+03 1.2534e+03 1.3884e+03 2.1332e+03 2.2716e+03 2.5675e+03 1.8676e+03 3.1681e+03 2.9635e+03 1.1489e+03 1.5575e+03 3.1276e+03 1.6348e+03 1.5811e+03 1.3947e+03
2.9200e+03 8.1347e+02 2.2876e+03 2.3087e+03 1.2446e+03 1.2795e+03 1.1595e+03 2.8180e+03 3.9336e+03 3.5716e+03 3.2123e+03 2.8046e+03 9.3742e+02 2.5154e+03 3.0095e+03 2.9217e+03 1.2792e+03 1.4129e+03 2.1485e+03 2.2888e+03 2.5851e+03 1.8976e+03 3.1872e+03 2.9824e+03 1.1652e+03 1.5708e+03 3.1432e+03 1.6535e+03 1.6020e+03 1.4142e+03
2.9279e+03 8.1960e+02 2.2936e+03 2.3148e+03 1.2523e+03 1.2902e+03 1.1667e+03 2.8244e+03 3.9428e+03 3.5796e+03 3.2195e+03 2.8121e+03 9.4168e+02 2.5233e+03 3.0166e+03 2.9286e+03 1.2900e+03 1.4234e+03 2.1546e+03 2.2952e+03 2.5914e+03 1.9111e+03 3.1947e+03 2.9891e+03 1.1723e+03 1.5748e+03 3.1504e+03 1.6610e+03 1.6112e+03 1.4227e+03
2.9284e+03 8.1886e+02 2.2898e+03 2.3109e+03 1.2508e+03 1.2889e+03 1.1654e+03 2.8186e+03 3.9357e+03 3.5715e+03 3.2131e+03 2.8085e+03 9.4021e+02 2.5215e+03 3.0140e+03 2.9227e+03 1.2884e+03 1.4219e+03 2.1513e+03 2.2908e+03 2.5861e+03 1.9091e+03 3.1923e+03 2.9833e+03 1.1710e+03 1.5723e+03 3.1514e+03 1.6589e+03 1.6083e+03 1.4208e+03
2.9305e+03 8.1716e+02 2.2830e+03 2.3032e+03 1.2467e+03 1.2864e+03 1.1625e+03 2.8082e+03 3.9222e+03 3.5563e+03 3.2017e+03 2.8018e+03 9.3920e+02 2.5174e+03 3.0115e+03 2.9120e+03 1.2857e+03 1.4184e+03 2.1448e+03 2.2826e+03 2.5765e+03 1.9023e+03 3.1901e+03 2.9730e+03 1.1671e+03 1.5726e+03 3.1558e+03 1.6556e+03 1.6000e+03 1.4159e+03
2.9406e+03 8.1520e+02 2.2783e+03 2.2968e+03 1.2416e+03 1.2836e+03 1.1595e+03 2.7996e+03 3.9112e+03 3.5422e+03 3.1927e+03 2.7981e+03 9.4007e+02 2.5161e+03 3.0157e+03 2.9029e+03 1.2827e+03 1.4142e+03 2.1397e+03 2.2756e+03 2.5684e+03 1.8928e+03 3.1952e+03 2.9652e+03 1.1623e+03 1.5787e+03 3.1706e+03 1.6539e+03 1.5885e+03 1.4096e+03
2.9226e+03 7.9078e+02 2.2505e+03 2.2699e+03 1.2122e+03 1.2385e+03 1.1301e+03 2.7659e+03 3.8679e+03 3.4981e+03 3.1555e+03 2.7689e+03 9.1833e+02 2.4906e+03 2.9885e+03 2.8684e+03 1.2364e+03 1.3717e+03 2.1144e+03 2.2445e+03 2.5360e+03 1.8424e+03 3.1677e+03 2.9309e+03 1.1350e+03 1.5527e+03 3.1572e+03 1.6213e+03 1.5523e+03 1.3766e+03
2.9267e+03 7.7632e+02 2.2411e+03 2.2594e+03 1.1934e+03 1.2121e+03 1.1133e+03 2.7541e+03 3.8523e+03 3.4805e+03 3.1432e+03 2.7598e+03 9.1047e+02 2.4821e+03 2.9876e+03 2.8557e+03 1.2096e+03 1.3459e+03 2.1045e+03 2.2319e+03 2.5239e+03 1.8075e+03 3.1676e+03 2.9198e+03 1.1177e+03 1.5514e+03 3.1685e+03 1.6067e+03 1.5261e+03 1.3556e+03
2.9089e+03 7.4936e+02 2.2158e+03 2.2351e+03 1.1612e+03 1.1619e+03 1.0812e+03 2.7248e+03 3.8139e+03 3.4423e+03 3.1109e+03 2.7324e+03 8.8797e+02 2.4569e+03 2.9628e+03 2.8254e+03 1.1585e+03 1.2985e+03 2.0811e+03 2.2033e+03 2.4952e+03 1.7503e+03 3.1426e+03 2.8900e+03 1.0881e+03 1.5267e+03 3.1562e+03 1.5728e+03 1.4873e+03 1.3198e+03
2.9049e+03 7.3431e+02 2.1996e+03 2.2195e+03 1.1429e+03 1.1330e+03 1.0626e+03 2.7043e+03 3.7879e+03 3.4147e+03 3.0885e+03 2.7161e+03 8.7370e+02 2.4447e+03 2.9499e+03 2.8046e+03 1.1289e+03 1.2710e+03 2.0668e+03 2.1844e+03 2.4754e+03 1.7169e+03 3.1299e+03 2.8694e+03 1.0714e+03 1.5101e+03 3.1566e+03 1.5524e+03 1.4636e+03 1.2991e+03
2.9136e+03 7.2871e+02 2.1998e+03 2.2187e+03 1.1345e+03 1.1225e+03 1.0558e+03 2.7043e+03 3.7869e+03 3.4128e+03 3.0891e+03 2.7161e+03 8.7253e+02 2.4447e+03 2.9569e+03 2.8040e+03 1.1184e+03 1.2598e+03 2.0659e+03 2.1827e+03 2.4747e+03 1.6985e+03 3.1377e+03 2.8702e+03 1.0641e+03 1.5158e+03 3.1705e+03 1.5485e+03 1.4505e+03 1.2898e+03
2.9149e+03 7.2240e+02 2.2058e+03 2.2269e+03 1.1304e+03 1.1078e+03 1.0491e+03 2.7150e+03 3.8011e+03 3.4286e+03 3.1012e+03 2.7224e+03 8.6556e+02 2.4494e+03 2.9598e+03 2.8152e+03 1.1036e+03 1.2477e+03 2.0726e+03 2.1891e+03 2.4838e+03 1.6870e+03 3.1407e+03 2.8810e+03 1.0611e+03 1.5067e+03 3.1721e+03 1.5427e+03 1.4503e+03 1.2860e+03
2.9188e+03 7.0418e+02 2.2110e+03 2.2321e+03 1.1110e+03 1.0735e+03 1.0306e+03 2.7265e+03 3.8152e+03 3.4438e+03 3.1149e+03 2.7278e+03 8.5849e+02 2.4477e+03 2.9695e+03 2.8261e+03 1.0694e+03 1.2165e+03 2.0753e+03 2.1925e+03 2.4924e+03 1.6481e+03 3.1511e+03 2.8936e+03 1.0431e+03 1.5105e+03 3.1827e+03 1.5302e+03 1.4291e+03 1.2651e+03
2.9250e+03 6.9122e+02 2.2144e+03 2.2358e+03 1.0973e+03 1.0484e+03 1.0171e+03 2.7337e+03 3.8246e+03 3.4531e+03 3.1237e+03 2.7320e+03 8.5219e+02 2.4484e+03 2.9772e+03 2.8331e+03 1.0441e+03 1.1937e+03 2.0775e+03 2.1943e+03 2.4976e+03 1.6201e+03 3.1596e+03 2.9017e+03 1.0307e+03 1.5109e+03 3.1944e+03 1.5207e+03 1.4139e+03 1.2504e+03
2.9406e+03 6.8952e+02 2.2280e+03 2.2482e+03 1.0947e+03 1.0448e+03 1.0162e+03 2.7522e+03 3.8470e+03 3.4759e+03 3.1449e+03 2.7457e+03 8.5725e+02 2.4580e+03 2.9977e+03 2.8512e+03 1.0410e+03 1.1894e+03 2.0882e+03 2.2070e+03 2.5139e+03 1.6096e+03 3.1811e+03 2.9215e+03 1.0288e+03 1.5276e+03 3.2149e+03 1.5257e+03 1.4095e+03 1.2480e+03
2.9585e+03 6.9560e+02 2.2449e+03 2.2638e+03 1.1007e+03 1.0555e+03 1.0236e+03 2.7735e+03 3.8729e+03 3.5023e+03 3.1691e+03 2.7626e+03 8.6695e+02 2.4721e+03 3.0205e+03 2.8724e+03 1.0525e+03 1.1981e+03 2.1024e+03 2.2240e+03 2.5335e+03 1.6142e+03 3.2047e+03 2.9440e+03 1.0350e+03 1.5472e+03 3.2358e+03 1.5382e+03 1.4149e+03 1.2551e+03
2.9690e+03 7.0906e+02 2.2558e+03 2.2682e+03 1.1076e+03 1.0868e+03 1.0388e+03 2.7848e+03 3.8810e+03 3.5126e+03 3.1819e+03 2.7692e+03 8.9189e+02 2.4738e+03 3.0426e+03 2.8818e+03 1.0853e+03 1.2208e+03 2.1067e+03 2.2347e+03 2.5447e+03 1.6238e+03 3.2270e+03 2.9565e+03 1.0409e+03 1.5946e+03 3.2506e+03 1.5606e+03 1.4126e+03 1.2625e+03
2.8837e+03 7.2188e+02 2.2005e+03 2.1999e+03 1.0976e+03 1.1323e+03 1.0468e+03 2.7108e+03 3.7657e+03 3.4126e+03 3.0963e+03 2.6906e+03 9.1695e+02 2.3952e+03 2.9779e+03 2.8011e+03 1.1337e+03 1.2460e+03 2.0444e+03 2.1816e+03 2.4795e+03 1.6209e+03 3.1559e+03 2.8782e+03 1.0290e+03 1.6337e+03 3.1580e+03 1.5620e+03 1.3790e+03 1.2495e+03
nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        nan        
2.7603e+03 3.4504e+02 1.8048e+03 1.7981e+03 6.2115e+02 4.4367e+02 5.9539e+02 2.2139e+03 3.1256e+03 2.7336e+03 2.5547e+03 2.2875e+03 6.3050e+02 2.0477e+03 2.6905e+03 2.2870e+03 4.2847e+02 5.8379e+02 1.6707e+03 1.7165e+03 1.9973e+03 7.8682e+02 2.8757e+03 2.3832e+03 5.8644e+02 1.3711e+03 3.1567e+03 1.0969e+03 7.4640e+02 7.1250e+02
2.7364e+03 3.5176e+02 1.7687e+03 1.7661e+03 6.2842e+02 4.5241e+02 5.9632e+02 2.1613e+03 3.0610e+03 2.6663e+03 2.4948e+03 2.2506e+03 6.1166e+02 2.0310e+03 2.6415e+03 2.2357e+03 4.3583e+02 5.9218e+02 1.6446e+03 1.6808e+03 1.9511e+03 8.0587e+02 2.8251e+03 2.3275e+03 5.9410e+02 1.3176e+03 3.1232e+03 1.0807e+03 7.5484e+02 7.1908e+02
2.7238e+03 3.5184e+02 1.7494e+03 1.7489e+03 6.2885e+02 4.5101e+02 5.9371e+02 2.1340e+03 3.0281e+03 2.6314e+03 2.4638e+03 2.2316e+03 6.0066e+02 2.0210e+03 2.6164e+03 2.2091e+03 4.3355e+02 5.9160e+02 1.6302e+03 1.6614e+03 1.9268e+03 8.1084e+02 2.7993e+03 2.2988e+03 5.9468e+02 1.2901e+03 3.1065e+03 1.0699e+03 7.5571e+02 7.1882e+02
2.7674e+03 3.7080e+02 1.7740e+03 1.7725e+03 6.5167e+02 4.8406e+02 6.1663e+02 2.1598e+03 3.0654e+03 2.6614e+03 2.4934e+03 2.2634e+03 6.1776e+02 2.0542e+03 2.6546e+03 2.2361e+03 4.6646e+02 6.2356e+02 1.6538e+03 1.6853e+03 1.9513e+03 8.4885e+02 2.8401e+03 2.3267e+03 6.1591e+02 1.3142e+03 3.1531e+03 1.0973e+03 7.7946e+02 7.4383e+02
2.7452e+03 3.6870e+02 1.7582e+03 1.7580e+03 6.4903e+02 4.8027e+02 6.1232e+02 2.1398e+03 3.0390e+03 2.6372e+03 2.4704e+03 2.2448e+03 6.0931e+02 2.0396e+03 2.6295e+03 2.2162e+03 4.6248e+02 6.1986e+02 1.6406e+03 1.6704e+03 1.9334e+03 8.4731e+02 2.8135e+03 2.3052e+03 6.1354e+02 1.2942e+03 3.1262e+03 1.0869e+03 7.7795e+02 7.4066e+02
2.7669e+03 3.8238e+02 1.7781e+03 1.7796e+03 6.6856e+02 5.0213e+02 6.2885e+02 2.1636e+03 3.0728e+03 2.6686e+03 2.4970e+03 2.2688e+03 6.1690e+02 2.0642e+03 2.6501e+03 2.2415e+03 4.8438e+02 6.4268e+02 1.6612e+03 1.6918e+03 1.9560e+03 8.7926e+02 2.8351e+03 2.3296e+03 6.3216e+02 1.2990e+03 3.1456e+03 1.1044e+03 8.0421e+02 7.6260e+02
2.7631e+03 3.9127e+02 1.7872e+03 1.7862e+03 6.7614e+02 5.2181e+02 6.3957e+02 2.1759e+03 3.0847e+03 2.6846e+03 2.5103e+03 2.2745e+03 6.3035e+02 2.0649e+03 2.6580e+03 2.2530e+03 5.0523e+02 6.5868e+02 1.6668e+03 1.7027e+03 1.9679e+03 8.9201e+02 2.8423e+03 2.3420e+03 6.3889e+02 1.3210e+03 3.1402e+03 1.1181e+03 8.1159e+02 7.7129e+02
2.7519e+03 3.9233e+02 1.7892e+03 1.7913e+03 6.8166e+02 5.2115e+02 6.4088e+02 2.1808e+03 3.0922e+03 2.6945e+03 2.5151e+03 2.2762e+03 6.2436e+02 2.0667e+03 2.6487e+03 2.2588e+03 5.0455e+02 6.6066e+02 1.6710e+03 1.7070e+03 1.9726e+03 9.0203e+02 2.8320e+03 2.3458e+03 6.4441e+02 1.3037e+03 3.1232e+03 1.1160e+03 8.2516e+02 7.7789e+02
2.7389e+03 3.9748e+02 1.7964e+03 1.7983e+03 6.8810e+02 5.3225e+02 6.4766e+02 2.1929e+03 3.1050e+03 2.7127e+03 2.5279e+03 2.2801e+03 6.3062e+02 2.0655e+03 2.6477e+03 2.2706e+03 5.1657e+02 6.7073e+02 1.6764e+03 1.7170e+03 1.9841e+03 9.1357e+02 2.8297e+03 2.3572e+03 6.5020e+02 1.3110e+03 3.1055e+03 1.1234e+03 8.3607e+02 7.8562e+02
2.7296e+03 4.0615e+02 1.8107e+03 1.8117e+03 6.9847e+02 5.5049e+02 6.5919e+02 2.2143e+03 3.1292e+03 2.7429e+03 2.5510e+03 2.2910e+03 6.4247e+02 2.0687e+03 2.6546e+03 2.2917e+03 5.3609e+02 6.8723e+02 1.6874e+03 1.7347e+03 2.0042e+03 9.3135e+02 2.8354e+03 2.3782e+03 6.5954e+02 1.3279e+03 3.0916e+03 1.1376e+03 8.5160e+02 7.9788e+02
2.6953e+03 4.0699e+02 1.8056e+03 1.8048e+03 6.9624e+02 5.5693e+02 6.5989e+02 2.2120e+03 3.1195e+03 2.7427e+03 2.5472e+03 2.2774e+03 6.4767e+02 2.0490e+03 2.6374e+03 2.2878e+03 5.4396e+02 6.9014e+02 1.6794e+03 1.7327e+03 2.0025e+03 9.2900e+02 2.8154e+03 2.3743e+03 6.5703e+02 1.3359e+03 3.0519e+03 1.1378e+03 8.5004e+02 7.9589e+02
2.6893e+03 4.1192e+02 1.8128e+03 1.8159e+03 7.0754e+02 5.6205e+02 6.6565e+02 2.2231e+03 3.1358e+03 2.7610e+03 2.5589e+03 2.2853e+03 6.4272e+02 2.0577e+03 2.6324e+03 2.3004e+03 5.4906e+02 6.9829e+02 1.6893e+03 1.7427e+03 2.0131e+03 9.4819e+02 2.8096e+03 2.3844e+03 6.6818e+02 1.3173e+03 3.0389e+03 1.1398e+03 8.7180e+02 8.0900e+02
2.6803e+03 4.2282e+02 1.8244e+03 1.8280e+03 7.2131e+02 5.8243e+02 6.7847e+02 2.2398e+03 3.1551e+03 2.7856e+03 2.5767e+03 2.2940e+03 6.5072e+02 2.0628e+03 2.6343e+03 2.3174e+03 5.7046e+02 7.1731e+02 1.6998e+03 1.7579e+03 2.0294e+03 9.7145e+02 2.8103e+03 2.4004e+03 6.8118e+02 1.3232e+03 3.0236e+03 1.1524e+03 8.9226e+02 8.2491e+02
2.6231e+03 4.2218e+02 1.8059e+03 1.8104e+03 7.1888e+02 5.8463e+02 6.7548e+02 2.2215e+03 3.1246e+03 2.7675e+03 2.5541e+03 2.2645e+03 6.4512e+02 2.0317e+03 2.5912e+03 2.2979e+03 5.7389e+02 7.1705e+02 1.6821e+03 1.7442e+03 2.0134e+03 9.7077e+02 2.7628e+03 2.3786e+03 6.7892e+02 1.3048e+03 2.9546e+03 1.1419e+03 8.9461e+02 8.2268e+02
2.5651e+03 4.1525e+02 1.7840e+03 1.7900e+03 7.1025e+02 5.7446e+02 6.6558e+02 2.1994e+03 3.0903e+03 2.7447e+03 2.5276e+03 2.2324e+03 6.3385e+02 1.9981e+03 2.5448e+03 2.2748e+03 5.6458e+02 7.0617e+02 1.6615e+03 1.7262e+03 1.9936e+03 9.5943e+02 2.7122e+03 2.3531e+03 6.7089e+02 1.2794e+03 2.8860e+03 1.1243e+03 8.9056e+02 8.1358e+02
2.5995e+03 4.2256e+02 1.7947e+03 1.8002e+03 7.1806e+02 5.8523e+02 6.7331e+02 2.2082e+03 3.1044e+03 2.7523e+03 2.5383e+03 2.2480e+03 6.3923e+02 2.0184e+03 2.5689e+03 2.2843e+03 5.7493e+02 7.1603e+02 1.6726e+03 1.7346e+03 2.0018e+03 9.6885e+02 2.7386e+03 2.3635e+03 6.7882e+02 1.2892e+03 2.9259e+03 1.1346e+03 8.9521e+02 8.2183e+02
2.5961e+03 4.1743e+02 1.7770e+03 1.7816e+03 7.0877e+02 5.7664e+02 6.6529e+02 2.1828e+03 3.0717e+03 2.7170e+03 2.5102e+03 2.2299e+03 6.3308e+02 2.0063e+03 2.5556e+03 2.2584e+03 5.6573e+02 7.0621e+02 1.6565e+03 1.7146e+03 1.9785e+03 9.5435e+02 2.7254e+03 2.3379e+03 6.7016e+02 1.2808e+03 2.9252e+03 1.1238e+03 8.7904e+02 8.1072e+02
2.5729e+03 4.1107e+02 1.7436e+03 1.7476e+03 6.9635e+02 5.6693e+02 6.5392e+02 2.1370e+03 3.0113e+03 2.6561e+03 2.4587e+03 2.1930e+03 6.2153e+02 1.9790e+03 2.5202e+03 2.2117e+03 5.5536e+02 6.9419e+02 1.6266e+03 1.6794e+03 1.9369e+03 9.3736e+02 2.6888e+03 2.2905e+03 6.5852e+02 1.2592e+03 2.9012e+03 1.1046e+03 8.5866e+02 7.9577e+02
2.5501e+03 3.9247e+02 1.6985e+03 1.6993e+03 6.6613e+02 5.3784e+02 6.2899e+02 2.0760e+03 2.9306e+03 2.5725e+03 2.3909e+03 2.1445e+03 6.0769e+02 1.9388e+03 2.4829e+03 2.1485e+03 5.2520e+02 6.6222e+02 1.5832e+03 1.6294e+03 1.8803e+03 8.9092e+02 2.6511e+03 2.2287e+03 6.2957e+02 1.2456e+03 2.8846e+03 1.0747e+03 8.1130e+02 7.6060e+02
2.4839e+03 3.8245e+02 1.6215e+03 1.6205e+03 6.4163e+02 5.2522e+02 6.0732e+02 1.9715e+03 2.7900e+03 2.4346e+03 2.2726e+03 2.0558e+03 5.8440e+02 1.8712e+03 2.3948e+03 2.0415e+03 5.1175e+02 6.4220e+02 1.5135e+03 1.5501e+03 1.7860e+03 8.5872e+02 2.5590e+03 2.1197e+03 6.0672e+02 1.1977e+03 2.8131e+03 1.0340e+03 7.6996e+02 7.3093e+02
2.4447e+03 3.5787e+02 1.5705e+03 1.5673e+03 6.0524e+02 4.8511e+02 5.7532e+02 1.9058e+03 2.7017e+03 2.3468e+03 2.1990e+03 1.9988e+03 5.6419e+02 1.8214e+03 2.3445e+03 1.9733e+03 4.7072e+02 6.0012e+02 1.4647e+03 1.4951e+03 1.7247e+03 8.0160e+02 2.5072e+03 2.0522e+03 5.7217e+02 1.1738e+03 2.7781e+03 9.9529e+02 7.1818e+02 6.8922e+02
2.4237e+03 3.4029e+02 1.5447e+03 1.5414e+03 5.8313e+02 4.5440e+02 5.5420e+02 1.8740e+03 2.6603e+03 2.3054e+03 2.1636e+03 1.9712e+03 5.4932e+02 1.7962e+03 2.3177e+03 1.9405e+03 4.3923e+02 5.7081e+02 1.4406e+03 1.4671e+03 1.6946e+03 7.6686e+02 2.4798e+03 2.0196e+03 5.5113e+02 1.1553e+03 2.7591e+03 9.7085e+02 6.9025e+02 6.6421e+02
2.3501e+03 3.2041e+02 1.5027e+03 1.4977e+03 5.5367e+02 4.2523e+02 5.2868e+02 1.8267e+03 2.5899e+03 2.2475e+03 2.1091e+03 1.9152e+03 5.3469e+02 1.7379e+03 2.2564e+03 1.8902e+03 4.1091e+02 5.3850e+02 1.3981e+03 1.4266e+03 1.6508e+03 7.2146e+02 2.4137e+03 1.9687e+03 5.2300e+02 1.1353e+03 2.6798e+03 9.3844e+02 6.5483e+02 6.3148e+02
2.2890e+03 3.0605e+02 1.4649e+03 1.4600e+03 5.3281e+02 4.0307e+02 5.0888e+02 1.7826e+03 2.5266e+03 2.1937e+03 2.0583e+03 1.8666e+03 5.1860e+02 1.6914e+03 2.2001e+03 1.8442e+03 3.8913e+02 5.1440e+02 1.3622e+03 1.3903e+03 1.6103e+03 6.9021e+02 2.3535e+03 1.9212e+03 5.0337e+02 1.1071e+03 2.6122e+03 9.0992e+02 6.3085e+02 6.0814e+02
2.3383e+03 3.0582e+02 1.4864e+03 1.4804e+03 5.3455e+02 4.0055e+02 5.1186e+02 1.8072e+03 2.5637e+03 2.2213e+03 2.0876e+03 1.8974e+03 5.2642e+02 1.7198e+03 2.2428e+03 1.8696e+03 3.8583e+02 5.1431e+02 1.3815e+03 1.4082e+03 1.6319e+03 6.8996e+02 2.4000e+03 1.9490e+03 5.0472e+02 1.1304e+03 2.6718e+03 9.2167e+02 6.2946e+02 6.0997e+02
2.3012e+03 2.9998e+02 1.4620e+03 1.4567e+03 5.2518e+02 3.9123e+02 5.0195e+02 1.7774e+03 2.5216e+03 2.1849e+03 2.0533e+03 1.8662e+03 5.1518e+02 1.6928e+03 2.2055e+03 1.8390e+03 3.7670e+02 5.0336e+02 1.3595e+03 1.3850e+03 1.6050e+03 6.7591e+02 2.3601e+03 1.9169e+03 4.9630e+02 1.1073e+03 2.6295e+03 9.0449e+02 6.1889e+02 5.9936e+02
2.3315e+03 3.0252e+02 1.4838e+03 1.4797e+03 5.3265e+02 3.9233e+02 5.0741e+02 1.8052e+03 2.5615e+03 2.2205e+03 2.0852e+03 1.8942e+03 5.1896e+02 1.7180e+03 2.2346e+03 1.8681e+03 3.7748e+02 5.0762e+02 1.3807e+03 1.4062e+03 1.6300e+03 6.8527e+02 2.3913e+03 1.9465e+03 5.0352e+02 1.1159e+03 2.6631e+03 9.1489e+02 6.3051e+02 6.0811e+02
2.3415e+03 2.9355e+02 1.4870e+03 1.4820e+03 5.2230e+02 3.7615e+02 4.9876e+02 1.8104e+03 2.5687e+03 2.2259e+03 2.0918e+03 1.8991e+03 5.1795e+02 1.7194e+03 2.2455e+03 1.8729e+03 3.6109e+02 4.9275e+02 1.3821e+03 1.4075e+03 1.6337e+03 6.6557e+02 2.4032e+03 1.9528e+03 4.9367e+02 1.1243e+03 2.6789e+03 9.1071e+02 6.1690e+02 5.9678e+02
2.3156e+03 2.9089e+02 1.4662e+03 1.4607e+03 5.1476e+02 3.7283e+02 4.9204e+02 1.7836e+03 2.5299e+03 2.1913e+03 2.0610e+03 1.8719e+03 5.1123e+02 1.6975e+03 2.2177e+03 1.8450e+03 3.5809e+02 4.8609e+02 1.3628e+03 1.3870e+03 1.6095e+03 6.5261e+02 2.3735e+03 1.9242e+03 4.8717e+02 1.1106e+03 2.6503e+03 8.9853e+02 6.0521e+02 5.8803e+02
2.3422e+03 2.8213e+02 1.4944e+03 1.4891e+03 5.0994e+02 3.5490e+02 4.8740e+02 1.8243e+03 2.5846e+03 2.2446e+03 2.1077e+03 1.9051e+03 5.1528e+02 1.7189e+03 2.2544e+03 1.8861e+03 3.4025e+02 4.7289e+02 1.3868e+03 1.4143e+03 1.6450e+03 6.3907e+02 2.4123e+03 1.9674e+03 4.8246e+02 1.1310e+03 2.6837e+03 9.0453e+02 6.0412e+02 5.8386e+02
2.3582e+03 2.7812e+02 1.5092e+03 1.5058e+03 5.0974e+02 3.4393e+02 4.8472e+02 1.8453e+03 2.6141e+03 2.2729e+03 2.1318e+03 1.9233e+03 5.1249e+02 1.7340e+03 2.2712e+03 1.9081e+03 3.2909e+02 4.6545e+02 1.4015e+03 1.4289e+03 1.6635e+03 6.3430e+02 2.4303e+03 1.9894e+03 4.8282e+02 1.1302e+03 2.7020e+03 9.0530e+02 6.0827e+02 5.8431e+02
2.3186e+03 2.7619e+02 1.4969e+03 1.4922e+03 5.0305e+02 3.4445e+02 4.8048e+02 1.8336e+03 2.5911e+03 2.2603e+03 2.1174e+03 1.9007e+03 5.1240e+02 1.7085e+03 2.2454e+03 1.8946e+03 3.3103e+02 4.6167e+02 1.3874e+03 1.4193e+03 1.6531e+03 6.2225e+02 2.4013e+03 1.9756e+03 4.7678e+02 1.1295e+03 2.6572e+03 8.9856e+02 6.0051e+02 5.7729e+02
2.2538e+03 2.6229e+02 1.4631e+03 1.4600e+03 4.8429e+02 3.2132e+02 4.6082e+02 1.7963e+03 2.5358e+03 2.2170e+03 2.0738e+03 1.8549e+03 4.9377e+02 1.6645e+03 2.1878e+03 1.8557e+03 3.0858e+02 4.3713e+02 1.3561e+03 1.3883e+03 1.6189e+03 5.9184e+02 2.3393e+03 1.9345e+03 4.5978e+02 1.0950e+03 2.5836e+03 8.6944e+02 5.8225e+02 5.5672e+02
2.2652e+03 2.5475e+02 1.4648e+03 1.4654e+03 4.8061e+02 3.0164e+02 4.5211e+02 1.7988e+03 2.5435e+03 2.2213e+03 2.0772e+03 1.8607e+03 4.8019e+02 1.6742e+03 2.1894e+03 1.8597e+03 2.8794e+02 4.2225e+02 1.3613e+03 1.3888e+03 1.6206e+03 5.8205e+02 2.3420e+03 1.9374e+03 4.5734e+02 1.0724e+03 2.5964e+03 8.5913e+02 5.8251e+02 5.5288e+02
2.3533e+03 2.6345e+02 1.5283e+03 1.5275e+03 4.9728e+02 3.1289e+02 4.6971e+02 1.8790e+03 2.6538e+03 2.3210e+03 2.1695e+03 1.9385e+03 5.0405e+02 1.7394e+03 2.2824e+03 1.9416e+03 2.9916e+02 4.3757e+02 1.4180e+03 1.4497e+03 1.6926e+03 6.0025e+02 2.4408e+03 2.0233e+03 4.7294e+02 1.1275e+03 2.6987e+03 8.9620e+02 6.0261e+02 5.7249e+02
2.2539e+03 2.3725e+02 1.4580e+03 1.4564e+03 4.5783e+02 2.7266e+02 4.3340e+02 1.7943e+03 2.5342e+03 2.2150e+03 2.0726e+03 1.8506e+03 4.7617e+02 1.6574e+03 2.1861e+03 1.8535e+03 2.5925e+02 3.9330e+02 1.3511e+03 1.3803e+03 1.6148e+03 5.4099e+02 2.3383e+03 1.9333e+03 4.3569e+02 1.0812e+03 2.5908e+03 8.4504e+02 5.5349e+02 5.2793e+02
2.1568e+03 2.2862e+02 1.3744e+03 1.3731e+03 4.3573e+02 2.6216e+02 4.1152e+02 1.6848e+03 2.3836e+03 2.0749e+03 1.9473e+03 1.7492e+03 4.4713e+02 1.5775e+03 2.0741e+03 1.7414e+03 2.4867e+02 3.7477e+02 1.2764e+03 1.2979e+03 1.5165e+03 5.1258e+02 2.2199e+03 1.8170e+03 4.1575e+02 1.0155e+03 2.4801e+03 7.9872e+02 5.2053e+02 5.0145e+02
2.0875e+03 2.2322e+02 1.3201e+03 1.3193e+03 4.2210e+02 2.5616e+02 3.9783e+02 1.6146e+03 2.2866e+03 1.9862e+03 1.8668e+03 1.6825e+03 4.2840e+02 1.5234e+03 1.9981e+03 1.6696e+03 2.4276e+02 3.6373e+02 1.2277e+03 1.2452e+03 1.4536e+03 4.9624e+02 2.1392e+03 1.7422e+03 4.0333e+02 9.7183e+02 2.4004e+03 7.6873e+02 5.0140e+02 4.8518e+02
2.0225e+03 2.0660e+02 1.2623e+03 1.2595e+03 3.9318e+02 2.3212e+02 3.7273e+02 1.5409e+03 2.1842e+03 1.8907e+03 1.7831e+03 1.6126e+03 4.0971e+02 1.4623e+03 1.9279e+03 1.5931e+03 2.1865e+02 3.3471e+02 1.1728e+03 1.1864e+03 1.3863e+03 4.5340e+02 2.0651e+03 1.6648e+03 3.7601e+02 9.4082e+02 2.3317e+03 7.3200e+02 4.6011e+02 4.5185e+02
1.8215e+03 1.9167e+02 1.1162e+03 1.1128e+03 3.5459e+02 2.1904e+02 3.3673e+02 1.3547e+03 1.9236e+03 1.6563e+03 1.5689e+03 1.4299e+03 3.6520e+02 1.3078e+03 1.7198e+03 1.4014e+03 2.0651e+02 3.0679e+02 1.0391e+03 1.0458e+03 1.2193e+03 4.0873e+02 1.8433e+03 1.4656e+03 3.3998e+02 8.3528e+02 2.1008e+03 6.5390e+02 4.0659e+02 4.0623e+02
1.7522e+03 1.6673e+02 1.0610e+03 1.0571e+03 3.1936e+02 1.7857e+02 3.0382e+02 1.2878e+03 1.8309e+03 1.5716e+03 1.4929e+03 1.3634e+03 3.4053e+02 1.2462e+03 1.6489e+03 1.3319e+03 1.6580e+02 2.6463e+02 9.8683e+02 9.8998e+02 1.1574e+03 3.5459e+02 1.7684e+03 1.3951e+03 3.0671e+02 7.9774e+02 2.0277e+03 6.1045e+02 3.6245e+02 3.6642e+02
1.7840e+03 1.5292e+02 1.0665e+03 1.0617e+03 3.0422e+02 1.5163e+02 2.9028e+02 1.2941e+03 1.8428e+03 1.5759e+03 1.5017e+03 1.3754e+03 3.3681e+02 1.2566e+03 1.6728e+03 1.3382e+03 1.3783e+02 2.4086e+02 9.9104e+02 9.9082e+02 1.1614e+03 3.2506e+02 1.7953e+03 1.4039e+03 2.9246e+02 8.0728e+02 2.0713e+03 6.0378e+02 3.4086e+02 3.4949e+02


==> Fig/ResSynth/endm_SISAL.txt <==
3.5611e+00 4.8941e+00 4.3910e+00 5.5602e+00
3.7011e+00 5.0936e+00 4.5614e+00 5.6753e+00
3.7822e+00 5.1048e+00 4.5951e+00 5.8631e+00
4.1320e+00 5.4926e+00 4.8413e+00 6.0346e+00
4.2837e+00 5.5558e+00 4.8983e+00 6.2940e+00
4.3657e+00 5.6680e+00 5.1606e+00 6.3604e+00
4.5944e+00 5.7427e+00 5.3557e+00 6.5471e+00
4.9069e+00 6.1114e+00 5.6056e+00 6.6996e+00
4.9341e+00 6.1820e+00 5.7852e+00 6.8832e+00
5.1906e+00 6.2808e+00 5.9969e+00 6.9622e+00
5.3317e+00 6.4177e+00 6.1829e+00 7.1258e+00
5.7082e+00 6.6772e+00 6.3841e+00 7.2564e+00
5.8808e+00 6.7526e+00 6.5625e+00 7.4110e+00
6.2389e+00 7.0368e+00 6.7834e+00 7.5116e+00
6.3861e+00 7.1001e+00 6.9065e+00 7.5863e+00
6.3402e+00 7.0562e+00 7.0244e+00 7.6492e+00
6.5313e+00 7.1719e+00 7.1375e+00 7.7330e+00
6.7650e+00 7.4358e+00 7.2993e+00 7.7194e+00
6.8694e+00 7.4953e+00 7.4171e+00 7.8803e+00
7.1104e+00 7.6945e+00 7.5650e+00 7.9637e+00
7.5230e+00 7.7941e+00 7.6751e+00 8.0552e+00
7.6342e+00 7.9821e+00 7.7506e+00 8.0391e+00
7.8001e+00 8.0483e+00 7.8617e+00 8.1193e+00
7.9159e+00 8.2550e+00 7.9269e+00 8.2157e+00
8.0036e+00 8.4430e+00 8.1417e+00 8.3433e+00
8.1063e+00 8.4760e+00 8.1823e+00 8.4404e+00
8.5063e+00 8.7792e+00 8.4006e+00 8.4862e+00
8.4827e+00 8.8546e+00 8.4545e+00 8.5790e+00
8.5411e+00 8.9275e+00 8.4963e+00 8.5973e+00
8.8945e+00 9.1090e+00 8.5967e+00 8.6904e+00
8.9497e+00 9.1444e+00 8.5776e+00 8.6901e+00
8.9376e+00 9.1402e+00 8.6573e+00 8.7655e+00
9.1727e+00 9.3787e+00 8.7388e+00 8.7161e+00
9.2930e+00 9.3443e+00 8.7452e+00 8.8089e+00
9.3965e+00 9.4607e+00 8.8385e+00 8.9184e+00
9.5973e+00 9.6322e+00 8.9008e+00 8.9420e+00
9.6739e+00 9.6010e+00 8.8658e+00 9.0114e+00
9.6410e+00 9.7205e+00 8.9335e+00 8.9842e+00
9.7712e+00 9.8338e+00 8.9813e+00 9.0943e+00
9.8909e+00 9.9386e+00 9.0053e+00 9.1867e+00
9.9070e+00 1.0029e+01 9.0731e+00 9.1752e+00
1.0168e+01 1.0235e+01 9.1524e+00 9.2491e+00
1.0244e+01 1.0251e+01 9.1801e+00 9.2871e+00
1.0412e+01 1.0520e+01 9.3207e+00 9.4764e+00
1.0580e+01 1.0514e+01 9.4055e+00 9.5115e+00
1.0694e+01 1.0747e+01 9.4770e+00 9.6601e+00
1.0845e+01 1.0827e+01 9.6030e+00 9.7662e+00
1.0946e+01 1.0922e+01 9.6979e+00 9.8388e+00
1.1214e+01 1.1190e+01 9.8424e+00 9.9996e+00
1.1549e+01 1.1544e+01 1.0140e+01 1.0275e+01
1.1663e+01 1.1646e+01 1.0325e+01 1.0478e+01
1.1982e+01 1.1836e+01 1.0549e+01 1.0714e+01
1.2095e+01 1.1874e+01 1.0771e+01 1.0866e+01
1.2248e+01 1.2074e+01 1.1074e+01 1.1197e+01
1.2704e+01 1.2549e+01 1.1515e+01 1.1534e+01
1.2926e+01 1.2843e+01 1.1932e+01 1.2036e+01
1.3198e+01 1.3078e+01 1.2375e+01 1.2459e+01
1.3633e+01 1.3465e+01 1.2898e+01 1.2985e+01
1.3890e+01 1.3806e+01 1.3418e+01 1.3511e+01
1.4408e+01 1.4284e+01 1.4083e+01 1.4241e+01
1.4791e+01 1.4835e+01 1.4752e+01 1.4746e+01
1.5191e+01 1.5010e+01 1.5339e+01 1.5376e+01
1.5452e+01 1.5388e+01 1.5878e+01 1.5907e+01
1.5814e+01 1.5703e+01 1.6457e+01 1.6518e+01
1.6167e+01 1.6072e+01 1.6961e+01 1.6962e+01
1.6368e+01 1.6308e+01 1.7414e+01 1.7382e+01
1.6964e+01 1.6726e+01 1.7837e+01 1.7900e+01
1.7050e+01 1.7059e+01 1.8181e+01 1.8127e+01
1.7550e+01 1.7222e+01 1.8431e+01 1.8400e+01
1.7658e+01 1.7562e+01 1.8732e+01 1.8752e+01
1.7918e+01 1.7625e+01 1.8877e+01 1.8944e+01
1.7983e+01 1.7812e+01 1.9046e+01 1.8975e+01
1.8340e+01 1.8156e+01 1.9243e+01 1.9256e+01
1.8637e+01 1.8308e+01 1.9401e+01 1.9385e+01
1.8725e+01 1.8595e+01 1.9612e+01 1.9481e+01
1.9085e+01 1.8832e+01 1.9767e+01 1.9729e+01
1.9260e+01 1.8882e+01 1.9787e+01 1.9760e+01
1.9501e+01 1.9216e+01 1.9927e+01 1.9921e+01
1.9409e+01 1.9157e+01 1.9884e+01 1.9815e+01
1.9434e+01 1.9093e+01 1.9777e+01 1.9722e+01
2.0062e+01 1.9563e+01 1.9786e+01 1.9738e+01
2.0174e+01 1.9704e+01 1.9722e+01 1.9686e+01
2.0237e+01 1.9787e+01 1.9545e+01 1.9487e+01
2.0200e+01 1.9823e+01 1.9333e+01 1.9311e+01
2.0396e+01 1.9802e+01 1.9095e+01 1.8975e+01
2.0350e+01 1.9799e+01 1.8840e+01 1.8788e+01
2.0479e+01 1.9805e+01 1.8548e+01 1.8611e+01
2.0431e+01 2.0007e+01 1.8387e+01 1.8492e+01
2.0580e+01 2.0055e+01 1.8205e+01 1.8295e+01
2.0567e+01 1.9940e+01 1.7920e+01 1.7994e+01
2.0429e+01 1.9948e+01 1.7749e+01 1.7765e+01
2.0597e+01 2.0043e+01 1.7641e+01 1.7716e+01
2.0590e+01 2.0002e+01 1.7501e+01 1.7621e+01
2.0842e+01 2.0348e+01 1.7508e+01 1.7739e+01
2.0945e+01 2.0445e+01 1.7308e+01 1.7547e+01
2.0961e+01 2.0258e+01 1.7169e+01 1.7451e+01
2.1033e+01 2.0386e+01 1.7096e+01 1.7317e+01
2.1049e+01 2.0399e+01 1.7093e+01 1.7236e+01
2.0920e+01 2.0382e+01 1.7045e+01 1.7321e+01
2.1247e+01 2.0589e+01 1.7028e+01 1.7292e+01
2.1328e+01 2.0578e+01 1.6971e+01 1.7214e+01
2.1349e+01 2.0601e+01 1.6927e+01 1.7238e+01
2.1304e+01 2.0550e+01 1.6808e+01 1.7084e+01
2.1438e+01 2.0735e+01 1.6778e+01 1.7031e+01
2.1371e+01 2.0421e+01 1.6523e+01 1.6800e+01
2.1390e+01 2.0434e+01 1.6413e+01 1.6753e+01
2.1412e+01 2.0517e+01 1.6245e+01 1.6562e+01
2.1435e+01 2.0494e+01 1.6119e+01 1.6469e+01
2.1420e+01 2.0521e+01 1.5996e+01 1.6267e+01
2.1562e+01 2.0429e+01 1.5850e+01 1.6201e+01
2.1643e+01 2.0537e+01 1.5754e+01 1.6080e+01
2.1941e+01 2.0660e+01 1.5711e+01 1.6076e+01
2.1922e+01 2.0720e+01 1.5691e+01 1.5974e+01
2.1736e+01 2.0739e+01 1.5689e+01 1.6040e+01
2.1628e+01 2.0532e+01 1.5538e+01 1.5901e+01
2.2061e+01 2.1020e+01 1.5710e+01 1.6078e+01
2.1954e+01 2.0864e+01 1.5619e+01 1.5978e+01
2.1884e+01 2.0871e+01 1.5621e+01 1.6004e+01
2.2010e+01 2.0943e+01 1.5517e+01 1.5915e+01
2.1880e+01 2.0468e+01 1.5178e+01 1.5616e+01
2.2092e+01 2.0948e+01 1.5167e+01 1.5708e+01
2.1907e+01 2.0918e+01 1.5022e+01 1.5509e+01
2.1831e+01 2.0644e+01 1.4715e+01 1.5157e+01
2.2221e+01 2.0869e+01 1.4595e+01 1.5133e+01
2.1907e+01 2.0679e+01 1.4341e+01 1.4983e+01
2.2014e+01 2.0853e+01 1.4287e+01 1.4918e+01
2.2060e+01 2.0831e+01 1.4128e+01 1.4732e+01
2.2043e+01 2.0787e+01 1.4002e+01 1.4642e+01
2.2135e+01 2.0876e+01 1.3972e+01 1.4728e+01
2.2380e+01 2.1108e+01 1.3930e+01 1.4621e+01
2.2000e+01 2.0868e+01 1.3732e+01 1.4519e+01
2.2063e+01 2.0841e+01 1.3546e+01 1.4359e+01
2.1761e+01 2.0796e+01 1.3380e+01 1.4250e+01
2.2033e+01 2.0817e+01 1.3276e+01 1.4206e+01
2.2088e+01 2.0851e+01 1.3220e+01 1.4219e+01
2.2108e+01 2.0836e+01 1.3093e+01 1.4040e+01
2.2073e+01 2.0882e+01 1.3116e+01 1.4103e+01
2.2242e+01 2.1126e+01 1.3203e+01 1.4265e+01
2.2156e+01 2.1046e+01 1.3161e+01 1.4264e+01
2.2251e+01 2.1260e+01 1.3287e+01 1.4335e+01
2.2688e+01 2.1339e+01 1.3420e+01 1.4393e+01
2.2817e+01 2.1488e+01 1.3571e+01 1.4515e+01
2.2744e+01 2.1673e+01 1.3848e+01 1.4798e+01
2.2878e+01 2.1703e+01 1.4140e+01 1.5066e+01
2.3376e+01 2.2011e+01 1.4605e+01 1.5517e+01
2.3611e+01 2.2222e+01 1.5356e+01 1.5994e+01
2.4071e+01 2.2719e+01 1.6323e+01 1.6849e+01
2.4839e+01 2.3276e+01 1.7477e+01 1.7919e+01
2.5515e+01 2.3925e+01 1.8872e+01 1.9202e+01
2.6058e+01 2.4683e+01 2.0554e+01 2.0685e+01
2.6864e+01 2.5250e+01 2.2096e+01 2.2137e+01
2.7693e+01 2.6125e+01 2.3880e+01 2.3764e+01
2.8481e+01 2.6813e+01 2.5576e+01 2.5411e+01
2.9184e+01 2.7530e+01 2.7310e+01 2.6915e+01
3.0106e+01 2.8382e+01 2.9002e+01 2.8507e+01
3.0791e+01 2.8996e+01 3.0547e+01 2.9863e+01
3.1509e+01 2.9526e+01 3.2125e+01 3.1220e+01
3.2293e+01 3.0290e+01 3.3593e+01 3.2492e+01
3.3048e+01 3.1035e+01 3.5107e+01 3.3691e+01
3.3755e+01 3.1561e+01 3.6383e+01 3.4753e+01
3.4420e+01 3.1850e+01 3.7660e+01 3.5809e+01
3.4851e+01 3.2375e+01 3.8898e+01 3.6781e+01
3.5333e+01 3.2789e+01 4.0079e+01 3.7700e+01
3.6101e+01 3.3283e+01 4.1082e+01 3.8479e+01
3.6602e+01 3.3746e+01 4.2175e+01 3.9422e+01
3.7208e+01 3.4327e+01 4.3160e+01 4.0254e+01
3.7446e+01 3.4584e+01 4.3977e+01 4.0851e+01
3.7815e+01 3.4806e+01 4.4635e+01 4.1338e+01
3.8245e+01 3.5087e+01 4.5338e+01 4.1935e+01
3.8729e+01 3.5426e+01 4.5909e+01 4.2233e+01
3.8882e+01 3.5596e+01 4.6464e+01 4.2765e+01
3.9040e+01 3.5800e+01 4.6878e+01 4.3140e+01
3.9244e+01 3.5931e+01 4.7223e+01 4.3350e+01
3.9314e+01 3.5841e+01 4.7462e+01 4.3539e+01
3.9530e+01 3.6097e+01 4.7759e+01 4.3783e+01
3.9713e+01 3.6243e+01 4.7920e+01 4.3965e+01
3.9886e+01 3.6285e+01 4.8097e+01 4.4021e+01
3.9925e+01 3.6452e+01 4.8283e+01 4.4169e+01
4.0159e+01 3.6671e+01 4.8467e+01 4.4343e+01
4.0054e+01 3.6425e+01 4.8400e+01 4.4299e+01
4.0334e+01 3.6694e+01 4.8567e+01 4.4420e+01
4.0440e+01 3.6804e+01 4.8657e+01 4.4513e+01
4.0557e+01 3.6941e+01 4.8686e+01 4.4473e+01
4.0280e+01 3.6806e+01 4.8641e+01 4.4444e+01
4.0325e+01 3.6752e+01 4.8679e+01 4.4427e+01
4.0540e+01 3.6948e+01 4.8757e+01 4.4520e+01
4.0619e+01 3.6952e+01 4.8786e+01 4.4600e+01
4.0739e+01 3.7144e+01 4.8820e+01 4.4621e+01
4.0702e+01 3.6967e+01 4.8723e+01 4.4625e+01
4.0590e+01 3.7064e+01 4.8744e+01 4.4518e+01
4.0876e+01 3.7149e+01 4.8756e+01 4.4612e+01
4.0667e+01 3.7190e+01 4.8817e+01 4.4691e+01
4.1001e+01 3.7138e+01 4.8775e+01 4.4627e+01
4.1061e+01 3.7341e+01 4.8848e+01 4.4671e+01
4.0808e+01 3.7237e+01 4.8802e+01 4.4527e+01
4.0945e+01 3.7291e+01 4.8842e+01 4.4638e+01
4.0848e+01 3.7201e+01 4.8851e+01 4.4625e+01
4.0973e+01 3.7442e+01 4.8916e+01 4.4730e+01
4.1078e+01 3.7523e+01 4.8986e+01 4.4770e+01
4.1156e+01 3.7393e+01 4.8914e+01 4.4732e+01
4.1111e+01 3.7483e+01 4.8940e+01 4.4658e+01
4.1074e+01 3.7438e+01 4.8934e+01 4.4821e+01
4.1368e+01 3.7717e+01 4.8995e+01 4.4850e+01
4.1159e+01 3.7644e+01 4.9032e+01 4.4850e+01
4.1171e+01 3.7601e+01 4.8933e+01 4.4914e+01
4.1179e+01 3.7601e+01 4.8957e+01 4.4966e+01
4.1234e+01 3.7630e+01 4.8963e+01 4.4922e+01
4.1146e+01 3.7579e+01 4.8946e+01 4.4956e+01
4.1067e+01 3.7474e+01 4.8933e+01 4.4940e+01
4.1251e+01 3.7605e+01 4.8954e+01 4.4974e+01
4.1080e+01 3.7376e+01 4.8887e+01 4.4997e+01
4.1323e+01 3.7666e+01 4.8937e+01 4.4932e+01
4.1236e+01 3.7494e+01 4.8850e+01 4.4941e+01
4.1301e+01 3.7671e+01 4.8952e+01 4.4929e+01
4.1471e+01 3.7750e+01 4.8914e+01 4.4994e+01
4.1396e+01 3.7740e+01 4.8855e+01 4.4898e+01
4.1324e+01 3.7755e+01 4.8759e+01 4.4881e+01
4.1382e+01 3.7770e+01 4.8569e+01 4.4786e+01
4.1217e+01 3.7729e+01 4.8297e+01 4.4738e+01
4.1163e+01 3.7939e+01 4.7921e+01 4.4618e+01
4.1028e+01 3.7761e+01 4.7400e+01 4.4545e+01
4.0980e+01 3.7761e+01 4.7293e+01 4.4442e+01
4.1014e+01 3.7791e+01 4.7214e+01 4.4453e+01
4.1097e+01 3.7764e+01 4.7199e+01 4.4385e+01
4.1295e+01 3.7964e+01 4.7469e+01 4.4483e+01
4.1606e+01 3.8101e+01 4.7658e+01 4.4489e+01
4.1781e+01 3.7993e+01 4.7777e+01 4.4157e+01
4.1881e+01 3.8040e+01 4.8010e+01 4.4314e+01
4.2043e+01 3.8124e+01 4.8203e+01 4.4373e+01
4.2004e+01 3.7977e+01 4.8302e+01 4.4311e+01
4.2435e+01 3.8255e+01 4.8478e+01 4.4465e+01
4.2776e+01 3.8448e+01 4.8669e+01 4.4515e+01
4.2449e+01 3.8376e+01 4.8736e+01 4.4569e+01
4.2722e+01 3.8396e+01 4.8735e+01 4.4586e+01
4.2816e+01 3.8504e+01 4.8793e+01 4.4619e+01
4.2600e+01 3.8528e+01 4.8850e+01 4.4640e+01
4.3085e+01 3.8829e+01 4.8910e+01 4.4741e+01
4.3090e+01 3.8819e+01 4.8884e+01 4.4704e+01
4.3143e+01 3.8731e+01 4.8721e+01 4.4590e+01
4.2730e+01 3.8715e+01 4.8663e+01 4.4604e+01
4.3055e+01 3.9093e+01 4.8547e+01 4.4674e+01
4.2704e+01 3.8854e+01 4.8103e+01 4.4541e+01
4.2463e+01 3.8958e+01 4.7344e+01 4.4388e+01
4.1971e+01 3.8675e+01 4.6108e+01 4.3935e+01
4.1541e+01 3.8634e+01 4.5125e+01 4.3592e+01
4.1358e+01 3.8683e+01 4.4742e+01 4.3484e+01
4.1469e+01 3.8838e+01 4.4723e+01 4.3554e+01
4.1432e+01 3.8942e+01 4.4682e+01 4.3587e+01
4.1641e+01 3.9061e+01 4.4741e+01 4.3657e+01
4.1696e+01 3.9218e+01 4.4770e+01 4.3648e+01
4.1856e+01 3.9355e+01 4.4882e+01 4.3693e+01
4.2105e+01 3.9451e+01 4.4974e+01 4.3845e+01
4.2568e+01 3.9730e+01 4.5208e+01 4.4004e+01
4.2553e+01 3.9768e+01 4.5394e+01 4.3974e+01
4.3026e+01 4.0046e+01 4.5690e+01 4.4256e+01
4.3141e+01 4.0165e+01 4.5823e+01 4.4234e+01
4.3159e+01 4.0231e+01 4.5952e+01 4.4424e+01
4.3168e+01 4.0139e+01 4.6056e+01 4.4379e+01
4.3229e+01 4.0179e+01 4.6037e+01 4.4345e+01
4.3677e+01 4.0458e+01 4.6128e+01 4.4448e+01
4.3554e+01 4.0388e+01 4.5994e+01 4.4420e+01
4.3600e+01 4.0585e+01 4.5839e+01 4.4540e+01
4.3586e+01 4.0783e+01 4.5604e+01 4.4509e+01
4.3173e+01 4.0547e+01 4.5188e+01 4.4275e+01
4.3113e+01 4.0589e+01 4.4608e+01 4.4208e+01
4.2442e+01 4.0434e+01 4.3728e+01 4.3764e+01
4.1971e+01 4.0248e+01 4.2692e+01 4.3394e+01
4.1588e+01 4.0134e+01 4.1561e+01 4.3016e+01
4.1293e+01 4.0023e+01 4.0469e+01 4.2593e+01
4.0314e+01 3.9559e+01 3.9228e+01 4.1992e+01
3.9883e+01 3.9502e+01 3.8256e+01 4.1560e+01
3.9191e+01 3.9148e+01 3.6816e+01 4.0741e+01
3.7767e+01 3.8372e+01 3.4603e+01 3.9674e+01
3.5936e+01 3.7366e+01 3.1322e+01 3.7628e+01
3.3598e+01 3.5586e+01 2.7236e+01 3.4583e+01
3.1499e+01 3.3766e+01 2.3440e+01 3.1435e+01
3.0885e+01 3.2954e+01 2.1093e+01 2.9075e+01
3.1034e+01 3.2844e+01 1.9931e+01 2.7913e+01
3.1130e+01 3.2858e+01 1.9424e+01 2.7275e+01
3.1184e+01 3.2793e+01 1.9201e+01 2.7136e+01
3.1389e+01 3.2916e+01 1.9154e+01 2.7161e+01
3.1564e+01 3.3193e+01 1.9316e+01 2.7374e+01
3.1688e+01 3.3586e+01 1.9625e+01 2.7779e+01
3.1915e+01 3.3928e+01 1.9980e+01 2.8126e+01
3.2233e+01 3.4203e+01 2.0473e+01 2.8819e+01
3.2506e+01 3.4649e+01 2.1243e+01 2.9540e+01
3.3080e+01 3.5135e+01 2.2032e+01 3.0466e+01
3.3401e+01 3.5483e+01 2.2828e+01 3.1200e+01
3.4015e+01 3.6130e+01 2.3826e+01 3.2175e+01
3.4552e+01 3.6489e+01 2.4764e+01 3.3036e+01
3.5014e+01 3.6986e+01 2.5672e+01 3.3720e+01
3.5293e+01 3.7232e+01 2.6562e+01 3.4548e+01
3.5839e+01 3.7669e+01 2.7410e+01 3.5144e+01
3.6466e+01 3.8272e+01 2.8325e+01 3.5925e+01
3.6638e+01 3.8463e+01 2.9126e+01 3.6604e+01
3.6987e+01 3.8575e+01 2.9767e+01 3.6971e+01
3.7356e+01 3.8808e+01 3.0431e+01 3.7442e+01
3.7731e+01 3.8981e+01 3.1015e+01 3.7789e+01
3.8183e+01 3.9359e+01 3.1692e+01 3.8196e+01
3.8240e+01 3.9351e+01 3.2166e+01 3.8601e+01
3.8708e+01 3.9935e+01 3.2786e+01 3.9027e+01
3.9100e+01 3.9978e+01 3.3250e+01 3.9282e+01
3.9252e+01 4.0128e+01 3.3689e+01 3.9611e+01
3.9638e+01 4.0411e+01 3.4160e+01 3.9875e+01
3.9807e+01 4.0472e+01 3.4454e+01 3.9947e+01
3.9890e+01 4.0529e+01 3.4739e+01 4.0180e+01
4.0138e+01 4.0786e+01 3.5058e+01 4.0355e+01
4.0144e+01 4.0715e+01 3.5134e+01 4.0405e+01
4.0451e+01 4.0838e+01 3.5261e+01 4.0419e+01
4.0409e+01 4.0808e+01 3.5224e+01 4.0389e+01
4.0464e+01 4.0892e+01 3.5210e+01 4.0366e+01
4.0187e+01 4.0707e+01 3.4986e+01 4.0132e+01
4.0159e+01 4.0625e+01 3.4720e+01 3.9972e+01
4.0070e+01 4.0683e+01 3.4492e+01 3.9903e+01
4.0080e+01 4.0710e+01 3.4209e+01 3.9727e+01
3.9795e+01 4.0578e+01 3.3841e+01 3.9510e+01
3.9511e+01 4.0264e+01 3.3391e+01 3.9115e+01
3.9558e+01 4.0366e+01 3.2989e+01 3.8963e+01
3.9254e+01 4.0234e+01 3.2526e+01 3.8773e+01
3.8928e+01 4.0208e+01 3.2013e+01 3.8399e+01
3.8762e+01 3.9934e+01 3.1408e+01 3.7995e+01
3.8464e+01 3.9776e+01 3.0902e+01 3.7718e+01
3.8501e+01 3.9737e+01 3.0460e+01 3.7442e+01
3.8140e+01 3.9565e+01 3.0191e+01 3.7193e+01
3.8329e+01 3.9552e+01 3.0019e+01 3.7153e+01
3.8235e+01 3.9672e+01 3.0008e+01 3.7123e+01
3.8328e+01 3.9728e+01 2.9993e+01 3.7171e+01
3.8296e+01 3.9815e+01 3.0030e+01 3.7100e+01
3.8161e+01 3.9529e+01 2.9822e+01 3.7057e+01
3.8270e+01 3.9051e+01 2.9964e+01 3.6272e+01
3.8254e+01 3.9043e+01 2.9558e+01 3.6008e+01
3.7909e+01 3.8971e+01 2.8854e+01 3.5591e+01
3.7160e+01 3.8645e+01 2.7522e+01 3.4547e+01
3.5792e+01 3.7111e+01 2.5143e+01 3.2548e+01
3.3920e+01 3.5267e+01 2.2100e+01 2.9430e+01
3.2025e+01 3.3141e+01 1.8855e+01 2.5818e+01
2.9913e+01 3.0652e+01 1.5994e+01 2.2108e+01
2.7948e+01 2.8295e+01 1.3852e+01 1.8952e+01
2.7149e+01 2.6715e+01 1.2653e+01 1.6977e+01
2.7118e+01 2.6245e+01 1.2182e+01 1.6276e+01
2.7385e+01 2.6557e+01 1.2210e+01 1.6238e+01
2.7893e+01 2.7111e+01 1.2504e+01 1.6560e+01
2.8113e+01 2.7538e+01 1.2685e+01 1.6922e+01
2.8320e+01 2.7838e+01 1.2936e+01 1.7223e+01
2.8665e+01 2.8263e+01 1.3188e+01 1.7674e+01
2.9083e+01 2.8750e+01 1.3487e+01 1.8173e+01
2.9410e+01 2.9071e+01 1.3798e+01 1.8758e+01
2.9674e+01 2.9659e+01 1.4192e+01 1.9432e+01
3.0165e+01 3.0291e+01 1.4749e+01 2.0174e+01
3.0363e+01 3.0644e+01 1.5092e+01 2.0759e+01
3.0924e+01 3.1247e+01 1.5595e+01 2.1497e+01
3.1104e+01 3.1819e+01 1.6129e+01 2.2296e+01
3.1557e+01 3.2503e+01 1.6620e+01 2.3019e+01
3.1870e+01 3.2888e+01 1.7103e+01 2.3732e+01
3.2397e+01 3.3406e+01 1.7530e+01 2.4241e+01
3.2636e+01 3.3707e+01 1.7958e+01 2.4890e+01
3.2591e+01 3.3884e+01 1.8238e+01 2.5296e+01
3.2935e+01 3.4302e+01 1.8705e+01 2.5761e+01
3.3089e+01 3.4607e+01 1.9006e+01 2.6267e+01
3.3025e+01 3.4673e+01 1.9297e+01 2.6689e+01
3.3414e+01 3.5210e+01 1.9819e+01 2.7367e+01
3.3617e+01 3.5557e+01 2.0504e+01 2.8040e+01
3.3652e+01 3.5660e+01 2.0945e+01 2.8558e+01
3.3811e+01 3.5895e+01 2.1469e+01 2.9094e+01
3.4003e+01 3.6117e+01 2.1894e+01 2.9586e+01
3.3707e+01 3.5961e+01 2.2259e+01 2.9953e+01
3.3111e+01 3.5632e+01 2.2401e+01 2.9978e+01
3.2623e+01 3.5339e+01 2.2472e+01 3.0002e+01
3.1718e+01 3.4800e+01 2.2409e+01 2.9872e+01
3.0841e+01 3.4010e+01 2.2200e+01 2.9661e+01
3.2110e+01 3.4716e+01 2.2323e+01 2.9803e+01
3.2001e+01 3.4297e+01 2.1456e+01 2.8793e+01
3.1911e+01 3.4190e+01 2.1406e+01 2.8764e+01
3.0450e+01 3.2549e+01 1.9464e+01 2.6452e+01
3.0359e+01 3.2398e+01 1.9359e+01 2.6343e+01
3.0265e+01 3.2261e+01 1.9258e+01 2.6237e+01
2.8362e+01 3.0660e+01 1.7867e+01 2.4720e+01
2.7598e+01 3.0007e+01 1.7121e+01 2.3823e+01
2.7802e+01 2.9956e+01 1.6697e+01 2.3375e+01
2.7604e+01 2.9374e+01 1.5912e+01 2.2170e+01
2.7251e+01 2.8742e+01 1.5127e+01 2.1191e+01
2.6527e+01 2.7857e+01 1.4402e+01 2.0162e+01
2.5654e+01 2.6805e+01 1.3496e+01 1.8645e+01
2.5220e+01 2.5837e+01 1.2834e+01 1.7475e+01
2.4744e+01 2.5086e+01 1.2270e+01 1.6740e+01


==> Fig/ResSynth/endm_VCA.txt <==
3.7803e+00 4.7446e+00 4.6050e+00 4.9734e+00
3.8893e+00 4.9260e+00 4.7983e+00 5.0657e+00
4.0154e+00 4.9752e+00 4.8141e+00 5.2570e+00
4.3441e+00 5.3022e+00 5.0649e+00 5.4899e+00
4.5580e+00 5.4027e+00 5.0954e+00 5.7730e+00
4.5035e+00 5.5691e+00 5.4418e+00 5.6832e+00
4.7963e+00 5.6541e+00 5.5650e+00 5.9601e+00
5.1106e+00 5.9445e+00 5.8003e+00 6.1926e+00
5.2178e+00 5.9895e+00 5.9257e+00 6.3988e+00
5.3809e+00 6.1529e+00 6.1697e+00 6.4434e+00
5.4736e+00 6.3238e+00 6.3918e+00 6.5392e+00
5.7878e+00 6.5948e+00 6.6120e+00 6.7081e+00
5.9772e+00 6.6920e+00 6.7618e+00 6.8873e+00
6.3003e+00 6.9471e+00 6.9765e+00 7.0647e+00
6.4235e+00 7.0360e+00 7.1001e+00 7.1417e+00
6.4703e+00 6.9611e+00 7.1383e+00 7.2615e+00
6.6369e+00 7.0902e+00 7.2550e+00 7.3642e+00
6.6795e+00 7.3785e+00 7.5409e+00 7.2405e+00
6.8541e+00 7.4298e+00 7.6051e+00 7.4574e+00
7.1413e+00 7.5684e+00 7.6963e+00 7.6682e+00
7.4809e+00 7.7510e+00 7.8171e+00 7.8138e+00
7.5427e+00 7.8958e+00 7.9236e+00 7.8015e+00
7.7571e+00 7.9468e+00 7.9768e+00 7.9757e+00
7.7989e+00 8.1554e+00 8.1164e+00 7.9988e+00
7.9118e+00 8.2899e+00 8.3104e+00 8.1403e+00
8.0572e+00 8.3261e+00 8.3169e+00 8.2893e+00
8.2926e+00 8.6599e+00 8.6205e+00 8.3024e+00
8.2446e+00 8.7424e+00 8.7148e+00 8.3163e+00
8.2987e+00 8.7988e+00 8.7570e+00 8.3488e+00
8.6186e+00 8.9974e+00 8.8559e+00 8.5199e+00
8.7672e+00 8.9691e+00 8.7599e+00 8.6562e+00
8.6923e+00 9.0236e+00 8.8936e+00 8.6161e+00
8.8936e+00 9.1937e+00 8.9741e+00 8.6601e+00
9.0917e+00 9.1725e+00 8.9122e+00 8.8538e+00
9.0454e+00 9.3764e+00 9.1309e+00 8.7846e+00
9.2273e+00 9.5188e+00 9.1937e+00 8.8689e+00
9.3565e+00 9.5036e+00 9.1195e+00 9.0018e+00
9.2763e+00 9.5845e+00 9.2287e+00 8.9203e+00
9.4367e+00 9.6825e+00 9.2588e+00 9.0769e+00
9.6078e+00 9.7566e+00 9.2490e+00 9.2444e+00
9.4828e+00 9.8900e+00 9.4266e+00 9.0806e+00
9.6856e+00 1.0101e+01 9.5404e+00 9.1730e+00
9.8338e+00 1.0087e+01 9.5034e+00 9.3124e+00
9.8876e+00 1.0389e+01 9.7554e+00 9.3631e+00
1.0139e+01 1.0364e+01 9.7418e+00 9.5516e+00
1.0285e+01 1.0539e+01 9.8136e+00 9.7289e+00
1.0452e+01 1.0623e+01 9.9139e+00 9.8733e+00
1.0552e+01 1.0711e+01 1.0004e+01 9.9585e+00
1.0738e+01 1.0997e+01 1.0215e+01 1.0074e+01
1.1116e+01 1.1294e+01 1.0475e+01 1.0430e+01
1.1225e+01 1.1427e+01 1.0668e+01 1.0586e+01
1.1517e+01 1.1662e+01 1.0898e+01 1.0827e+01
1.1620e+01 1.1743e+01 1.1111e+01 1.0943e+01
1.1772e+01 1.1970e+01 1.1430e+01 1.1193e+01
1.2271e+01 1.2366e+01 1.1820e+01 1.1638e+01
1.2502e+01 1.2700e+01 1.2258e+01 1.2024e+01
1.2864e+01 1.2930e+01 1.2627e+01 1.2482e+01
1.3319e+01 1.3344e+01 1.3132e+01 1.2989e+01
1.3614e+01 1.3694e+01 1.3640e+01 1.3438e+01
1.4100e+01 1.4261e+01 1.4343e+01 1.4032e+01
1.4524e+01 1.4734e+01 1.4977e+01 1.4533e+01
1.5079e+01 1.4966e+01 1.5428e+01 1.5232e+01
1.5327e+01 1.5371e+01 1.5998e+01 1.5626e+01
1.5734e+01 1.5741e+01 1.6547e+01 1.6173e+01
1.6126e+01 1.6095e+01 1.7017e+01 1.6621e+01
1.6373e+01 1.6342e+01 1.7439e+01 1.6994e+01
1.6949e+01 1.6822e+01 1.7869e+01 1.7523e+01
1.7110e+01 1.7035e+01 1.8168e+01 1.7780e+01
1.7610e+01 1.7272e+01 1.8376e+01 1.8150e+01
1.7666e+01 1.7613e+01 1.8760e+01 1.8337e+01
1.8014e+01 1.7685e+01 1.8817e+01 1.8660e+01
1.7909e+01 1.7907e+01 1.9116e+01 1.8507e+01
1.8320e+01 1.8202e+01 1.9278e+01 1.8892e+01
1.8550e+01 1.8404e+01 1.9463e+01 1.9016e+01
1.8698e+01 1.8565e+01 1.9631e+01 1.9186e+01
1.8941e+01 1.8896e+01 1.9878e+01 1.9347e+01
1.9192e+01 1.8910e+01 1.9819e+01 1.9532e+01
1.9384e+01 1.9212e+01 2.0011e+01 1.9678e+01
1.9252e+01 1.9158e+01 1.9994e+01 1.9531e+01
1.9272e+01 1.9102e+01 1.9879e+01 1.9485e+01
1.9812e+01 1.9519e+01 1.9923e+01 1.9682e+01
1.9812e+01 1.9672e+01 1.9950e+01 1.9578e+01
1.9825e+01 1.9705e+01 1.9805e+01 1.9444e+01
1.9743e+01 1.9702e+01 1.9638e+01 1.9284e+01
1.9749e+01 1.9738e+01 1.9497e+01 1.8965e+01
1.9709e+01 1.9680e+01 1.9248e+01 1.8855e+01
1.9883e+01 1.9632e+01 1.8914e+01 1.8873e+01
1.9747e+01 1.9767e+01 1.8856e+01 1.8695e+01
1.9798e+01 1.9821e+01 1.8728e+01 1.8543e+01
1.9737e+01 1.9702e+01 1.8460e+01 1.8315e+01
1.9531e+01 1.9663e+01 1.8347e+01 1.8054e+01
1.9607e+01 1.9788e+01 1.8308e+01 1.7998e+01
1.9684e+01 1.9689e+01 1.8100e+01 1.8044e+01
1.9845e+01 2.0017e+01 1.8204e+01 1.8124e+01
1.9883e+01 2.0077e+01 1.8048e+01 1.7996e+01
1.9920e+01 1.9934e+01 1.7872e+01 1.7970e+01
1.9895e+01 2.0038e+01 1.7868e+01 1.7820e+01
1.9901e+01 2.0028e+01 1.7857e+01 1.7771e+01
1.9850e+01 1.9983e+01 1.7787e+01 1.7854e+01
2.0079e+01 2.0199e+01 1.7822e+01 1.7875e+01
2.0158e+01 2.0183e+01 1.7747e+01 1.7865e+01
2.0176e+01 2.0211e+01 1.7717e+01 1.7885e+01
2.0096e+01 2.0155e+01 1.7618e+01 1.7740e+01
2.0106e+01 2.0340e+01 1.7684e+01 1.7632e+01
2.0145e+01 2.0024e+01 1.7314e+01 1.7593e+01
2.0149e+01 2.0034e+01 1.7222e+01 1.7561e+01
2.0061e+01 2.0100e+01 1.7140e+01 1.7343e+01
1.9992e+01 2.0123e+01 1.7085e+01 1.7194e+01
1.9984e+01 2.0073e+01 1.6942e+01 1.7089e+01
2.0169e+01 2.0000e+01 1.6741e+01 1.7165e+01
2.0198e+01 2.0072e+01 1.6680e+01 1.7080e+01
2.0409e+01 2.0238e+01 1.6683e+01 1.7110e+01
2.0430e+01 2.0214e+01 1.6626e+01 1.7096e+01
2.0163e+01 2.0271e+01 1.6729e+01 1.6957e+01
2.0111e+01 2.0065e+01 1.6523e+01 1.6893e+01
2.0432e+01 2.0523e+01 1.6785e+01 1.7064e+01
2.0339e+01 2.0382e+01 1.6676e+01 1.6974e+01
2.0367e+01 2.0325e+01 1.6614e+01 1.7074e+01
2.0360e+01 2.0442e+01 1.6607e+01 1.6929e+01
2.0237e+01 2.0068e+01 1.6224e+01 1.6703e+01
2.0439e+01 2.0412e+01 1.6263e+01 1.6854e+01
2.0122e+01 2.0393e+01 1.6234e+01 1.6510e+01
2.0161e+01 2.0056e+01 1.5795e+01 1.6416e+01
2.0368e+01 2.0351e+01 1.5806e+01 1.6368e+01
2.0040e+01 2.0173e+01 1.5599e+01 1.6129e+01
2.0131e+01 2.0280e+01 1.5558e+01 1.6130e+01
2.0202e+01 2.0206e+01 1.5359e+01 1.6081e+01
2.0074e+01 2.0224e+01 1.5323e+01 1.5893e+01
2.0242e+01 2.0272e+01 1.5249e+01 1.6074e+01
2.0334e+01 2.0501e+01 1.5308e+01 1.5953e+01
1.9995e+01 2.0263e+01 1.5116e+01 1.5773e+01
2.0034e+01 2.0229e+01 1.4936e+01 1.5688e+01
1.9833e+01 2.0074e+01 1.4732e+01 1.5617e+01
2.0046e+01 2.0151e+01 1.4646e+01 1.5645e+01
2.0065e+01 2.0208e+01 1.4626e+01 1.5636e+01
2.0058e+01 2.0167e+01 1.4503e+01 1.5516e+01
1.9961e+01 2.0247e+01 1.4595e+01 1.5463e+01
2.0159e+01 2.0441e+01 1.4677e+01 1.5670e+01
2.0094e+01 2.0372e+01 1.4629e+01 1.5653e+01
2.0178e+01 2.0531e+01 1.4767e+01 1.5727e+01
2.0593e+01 2.0662e+01 1.4855e+01 1.5924e+01
2.0740e+01 2.0785e+01 1.4988e+01 1.6072e+01
2.0590e+01 2.1007e+01 1.5370e+01 1.6105e+01
2.0922e+01 2.0991e+01 1.5490e+01 1.6540e+01
2.1357e+01 2.1397e+01 1.5981e+01 1.6934e+01
2.1543e+01 2.1693e+01 1.6736e+01 1.7233e+01
2.2251e+01 2.2115e+01 1.7502e+01 1.8196e+01
2.3088e+01 2.2783e+01 1.8574e+01 1.9199e+01
2.3914e+01 2.3497e+01 1.9847e+01 2.0371e+01
2.4637e+01 2.4286e+01 2.1408e+01 2.1632e+01
2.5656e+01 2.4979e+01 2.2758e+01 2.3022e+01
2.6629e+01 2.5939e+01 2.4434e+01 2.4446e+01
2.7626e+01 2.6756e+01 2.5970e+01 2.5932e+01
2.8546e+01 2.7525e+01 2.7521e+01 2.7314e+01
2.9586e+01 2.8493e+01 2.9116e+01 2.8729e+01
3.0546e+01 2.9127e+01 3.0423e+01 3.0091e+01
3.1292e+01 2.9867e+01 3.1946e+01 3.1170e+01
3.2197e+01 3.0673e+01 3.3300e+01 3.2354e+01
3.3045e+01 3.1454e+01 3.4704e+01 3.3450e+01
3.3951e+01 3.2006e+01 3.5779e+01 3.4571e+01
3.4741e+01 3.2459e+01 3.6891e+01 3.5574e+01
3.5254e+01 3.3017e+01 3.8052e+01 3.6387e+01
3.5849e+01 3.3485e+01 3.9108e+01 3.7227e+01
3.6599e+01 3.4084e+01 4.0062e+01 3.7968e+01
3.7302e+01 3.4541e+01 4.0979e+01 3.8939e+01
3.7985e+01 3.5128e+01 4.1883e+01 3.9754e+01
3.8285e+01 3.5419e+01 4.2631e+01 4.0253e+01
3.8639e+01 3.5728e+01 4.3263e+01 4.0658e+01
3.9121e+01 3.6073e+01 4.3896e+01 4.1232e+01
3.9631e+01 3.6383e+01 4.4383e+01 4.1640e+01
3.9802e+01 3.6633e+01 4.4934e+01 4.2015e+01
4.0037e+01 3.6824e+01 4.5292e+01 4.2381e+01
4.0235e+01 3.6980e+01 4.5614e+01 4.2575e+01
4.0375e+01 3.6943e+01 4.5775e+01 4.2783e+01
4.0620e+01 3.7165e+01 4.6046e+01 4.3050e+01
4.0821e+01 3.7314e+01 4.6191e+01 4.3254e+01
4.0944e+01 3.7400e+01 4.6371e+01 4.3300e+01
4.1081e+01 3.7480e+01 4.6491e+01 4.3517e+01
4.1175e+01 3.7770e+01 4.6783e+01 4.3554e+01
4.1131e+01 3.7566e+01 4.6656e+01 4.3547e+01
4.1414e+01 3.7788e+01 4.6807e+01 4.3747e+01
4.1520e+01 3.7891e+01 4.6898e+01 4.3847e+01
4.1523e+01 3.8042e+01 4.7006e+01 4.3747e+01
4.1278e+01 3.7899e+01 4.6962e+01 4.3643e+01
4.1306e+01 3.7877e+01 4.6992e+01 4.3630e+01
4.1494e+01 3.8062e+01 4.7088e+01 4.3750e+01
4.1695e+01 3.8025e+01 4.7018e+01 4.3971e+01
4.1696e+01 3.8230e+01 4.7151e+01 4.3902e+01
4.1759e+01 3.8068e+01 4.6974e+01 4.4001e+01
4.1555e+01 3.8129e+01 4.7073e+01 4.3789e+01
4.1927e+01 3.8195e+01 4.7000e+01 4.4069e+01
4.1697e+01 3.8226e+01 4.7118e+01 4.3997e+01
4.1982e+01 3.8253e+01 4.7056e+01 4.4049e+01
4.1992e+01 3.8419e+01 4.7181e+01 4.4047e+01
4.1725e+01 3.8289e+01 4.7152e+01 4.3837e+01
4.1891e+01 3.8355e+01 4.7169e+01 4.3994e+01
4.1825e+01 3.8266e+01 4.7153e+01 4.3978e+01
4.1907e+01 3.8479e+01 4.7271e+01 4.4047e+01
4.1986e+01 3.8566e+01 4.7353e+01 4.4085e+01
4.2096e+01 3.8473e+01 4.7233e+01 4.4133e+01
4.2061e+01 3.8487e+01 4.7250e+01 4.4088e+01
4.2069e+01 3.8482e+01 4.7239e+01 4.4213e+01
4.2247e+01 3.8760e+01 4.7378e+01 4.4231e+01
4.2056e+01 3.8676e+01 4.7417e+01 4.4156e+01
4.2097e+01 3.8662e+01 4.7315e+01 4.4232e+01
4.2196e+01 3.8623e+01 4.7270e+01 4.4370e+01
4.2204e+01 3.8661e+01 4.7301e+01 4.4316e+01
4.2157e+01 3.8606e+01 4.7265e+01 4.4343e+01
4.2040e+01 3.8554e+01 4.7281e+01 4.4251e+01
4.2291e+01 3.8624e+01 4.7240e+01 4.4433e+01
4.2170e+01 3.8449e+01 4.7146e+01 4.4422e+01
4.2307e+01 3.8691e+01 4.7260e+01 4.4378e+01
4.2218e+01 3.8588e+01 4.7182e+01 4.4338e+01
4.2197e+01 3.8743e+01 4.7348e+01 4.4263e+01
4.2391e+01 3.8820e+01 4.7292e+01 4.4406e+01
4.2331e+01 3.8767e+01 4.7221e+01 4.4338e+01
4.2242e+01 3.8776e+01 4.7163e+01 4.4281e+01
4.2229e+01 3.8816e+01 4.7035e+01 4.4174e+01
4.2068e+01 3.8767e+01 4.6810e+01 4.4085e+01
4.2008e+01 3.8867e+01 4.6505e+01 4.4005e+01
4.1856e+01 3.8763e+01 4.6063e+01 4.3888e+01
4.1827e+01 3.8717e+01 4.5944e+01 4.3836e+01
4.1918e+01 3.8712e+01 4.5832e+01 4.3927e+01
4.1941e+01 3.8723e+01 4.5840e+01 4.3854e+01
4.2076e+01 3.8921e+01 4.6132e+01 4.3923e+01
4.2295e+01 3.9091e+01 4.6340e+01 4.3954e+01
4.2465e+01 3.8941e+01 4.6347e+01 4.3836e+01
4.2553e+01 3.9026e+01 4.6574e+01 4.3948e+01
4.2636e+01 3.9154e+01 4.6798e+01 4.3958e+01
4.2760e+01 3.8938e+01 4.6729e+01 4.4092e+01
4.2961e+01 3.9339e+01 4.7061e+01 4.4100e+01
4.3280e+01 3.9517e+01 4.7223e+01 4.4254e+01
4.3035e+01 3.9393e+01 4.7263e+01 4.4235e+01
4.3323e+01 3.9439e+01 4.7217e+01 4.4380e+01
4.3309e+01 3.9588e+01 4.7357e+01 4.4315e+01
4.3175e+01 3.9525e+01 4.7377e+01 4.4331e+01
4.3567e+01 3.9852e+01 4.7485e+01 4.4499e+01
4.3558e+01 3.9846e+01 4.7466e+01 4.4464e+01
4.3624e+01 3.9766e+01 4.7279e+01 4.4440e+01
4.3224e+01 3.9700e+01 4.7279e+01 4.4283e+01
4.3446e+01 4.0055e+01 4.7273e+01 4.4360e+01
4.3247e+01 3.9758e+01 4.6771e+01 4.4312e+01
4.3040e+01 3.9758e+01 4.6117e+01 4.4184e+01
4.2454e+01 3.9507e+01 4.5100e+01 4.3623e+01
4.2049e+01 3.9354e+01 4.4240e+01 4.3295e+01
4.1837e+01 3.9361e+01 4.3950e+01 4.3131e+01
4.1991e+01 3.9463e+01 4.3912e+01 4.3277e+01
4.1909e+01 3.9559e+01 4.3937e+01 4.3230e+01
4.2086e+01 3.9696e+01 4.4010e+01 4.3325e+01
4.2071e+01 3.9833e+01 4.4099e+01 4.3268e+01
4.2220e+01 3.9949e+01 4.4203e+01 4.3353e+01
4.2353e+01 4.0154e+01 4.4378e+01 4.3410e+01
4.2832e+01 4.0407e+01 4.4557e+01 4.3725e+01
4.2848e+01 4.0388e+01 4.4692e+01 4.3736e+01
4.3265e+01 4.0723e+01 4.5003e+01 4.4036e+01
4.3322e+01 4.0828e+01 4.5155e+01 4.4009e+01
4.3478e+01 4.0838e+01 4.5192e+01 4.4284e+01
4.3433e+01 4.0800e+01 4.5305e+01 4.4193e+01
4.3518e+01 4.0806e+01 4.5259e+01 4.4231e+01
4.3822e+01 4.1146e+01 4.5439e+01 4.4322e+01
4.3843e+01 4.0999e+01 4.5213e+01 4.4423e+01
4.3904e+01 4.1157e+01 4.5106e+01 4.4539e+01
4.3690e+01 4.1396e+01 4.5087e+01 4.4292e+01
4.3352e+01 4.1104e+01 4.4663e+01 4.4071e+01
4.3373e+01 4.1082e+01 4.4106e+01 4.4118e+01
4.2576e+01 4.0884e+01 4.3459e+01 4.3444e+01
4.2217e+01 4.0580e+01 4.2466e+01 4.3182e+01
4.1813e+01 4.0417e+01 4.1497e+01 4.2801e+01
4.1428e+01 4.0292e+01 4.0594e+01 4.2352e+01
4.0448e+01 3.9765e+01 3.9520e+01 4.1600e+01
3.9923e+01 3.9645e+01 3.8747e+01 4.1082e+01
3.9215e+01 3.9171e+01 3.7447e+01 4.0328e+01
3.7798e+01 3.8301e+01 3.5484e+01 3.9142e+01
3.5834e+01 3.7071e+01 3.2582e+01 3.7090e+01
3.3300e+01 3.5082e+01 2.8849e+01 3.4180e+01
3.0870e+01 3.3136e+01 2.5415e+01 3.1150e+01
2.9876e+01 3.2181e+01 2.3297e+01 2.9154e+01
2.9800e+01 3.1964e+01 2.2246e+01 2.8335e+01
2.9703e+01 3.1924e+01 2.1842e+01 2.7811e+01
2.9765e+01 3.1857e+01 2.1605e+01 2.7770e+01
2.9962e+01 3.1972e+01 2.1561e+01 2.7869e+01
3.0053e+01 3.2268e+01 2.1812e+01 2.7971e+01
3.0271e+01 3.2568e+01 2.2098e+01 2.8369e+01
3.0438e+01 3.2926e+01 2.2517e+01 2.8594e+01
3.0915e+01 3.3230e+01 2.2919e+01 2.9301e+01
3.1250e+01 3.3678e+01 2.3665e+01 2.9892e+01
3.1955e+01 3.4214e+01 2.4371e+01 3.0808e+01
3.2357e+01 3.4603e+01 2.5108e+01 3.1445e+01
3.3023e+01 3.5289e+01 2.6076e+01 3.2316e+01
3.3642e+01 3.5748e+01 2.6926e+01 3.3114e+01
3.4156e+01 3.6238e+01 2.7769e+01 3.3754e+01
3.4440e+01 3.6635e+01 2.8662e+01 3.4326e+01
3.5125e+01 3.7022e+01 2.9348e+01 3.5056e+01
3.5732e+01 3.7672e+01 3.0262e+01 3.5740e+01
3.6037e+01 3.7899e+01 3.0954e+01 3.6336e+01
3.6369e+01 3.8105e+01 3.1543e+01 3.6661e+01
3.6832e+01 3.8348e+01 3.2089e+01 3.7188e+01
3.7272e+01 3.8539e+01 3.2561e+01 3.7614e+01
3.7721e+01 3.8917e+01 3.3192e+01 3.8032e+01
3.7869e+01 3.8969e+01 3.3585e+01 3.8376e+01
3.8345e+01 3.9469e+01 3.4182e+01 3.8835e+01
3.8702e+01 3.9625e+01 3.4599e+01 3.9097e+01
3.8894e+01 3.9790e+01 3.4994e+01 3.9388e+01
3.9181e+01 4.0127e+01 3.5499e+01 3.9586e+01
3.9284e+01 4.0234e+01 3.5799e+01 3.9617e+01
3.9414e+01 4.0307e+01 3.6038e+01 3.9835e+01
3.9683e+01 4.0517e+01 3.6318e+01 4.0066e+01
3.9829e+01 4.0402e+01 3.6269e+01 4.0258e+01
4.0002e+01 4.0595e+01 3.6458e+01 4.0244e+01
3.9953e+01 4.0569e+01 3.6430e+01 4.0200e+01
3.9995e+01 4.0627e+01 3.6426e+01 4.0200e+01
3.9748e+01 4.0399e+01 3.6187e+01 3.9984e+01
3.9691e+01 4.0329e+01 3.5951e+01 3.9850e+01
3.9554e+01 4.0370e+01 3.5802e+01 3.9725e+01
3.9568e+01 4.0343e+01 3.5528e+01 3.9645e+01
3.9246e+01 4.0202e+01 3.5233e+01 3.9359e+01
3.8948e+01 3.9886e+01 3.4795e+01 3.8999e+01
3.8896e+01 3.9986e+01 3.4511e+01 3.8830e+01
3.8672e+01 3.9783e+01 3.4046e+01 3.8693e+01
3.8335e+01 3.9637e+01 3.3595e+01 3.8342e+01
3.8081e+01 3.9414e+01 3.3072e+01 3.7946e+01
3.7822e+01 3.9196e+01 3.2585e+01 3.7714e+01
3.7787e+01 3.9157e+01 3.2207e+01 3.7502e+01
3.7329e+01 3.9003e+01 3.2045e+01 3.7090e+01
3.7497e+01 3.9031e+01 3.1880e+01 3.7129e+01
3.7463e+01 3.9041e+01 3.1843e+01 3.7148e+01
3.7518e+01 3.9126e+01 3.1863e+01 3.7173e+01
3.7433e+01 3.9179e+01 3.1938e+01 3.7061e+01
3.7339e+01 3.8968e+01 3.1708e+01 3.7018e+01
3.7307e+01 3.8530e+01 3.1730e+01 3.6447e+01
3.7203e+01 3.8515e+01 3.1411e+01 3.6198e+01
3.6959e+01 3.8267e+01 3.0695e+01 3.5951e+01
3.5937e+01 3.7879e+01 2.9665e+01 3.4743e+01
3.4476e+01 3.6346e+01 2.7379e+01 3.2926e+01
3.2424e+01 3.4292e+01 2.4434e+01 3.0174e+01
2.9986e+01 3.2145e+01 2.1492e+01 2.6703e+01
2.7597e+01 2.9540e+01 1.8632e+01 2.3378e+01
2.5377e+01 2.7159e+01 1.6463e+01 2.0435e+01
2.4485e+01 2.5618e+01 1.5096e+01 1.8853e+01
2.4314e+01 2.5226e+01 1.4633e+01 1.8280e+01
2.4561e+01 2.5441e+01 1.4663e+01 1.8365e+01
2.5006e+01 2.5958e+01 1.5012e+01 1.8705e+01
2.5193e+01 2.6363e+01 1.5274e+01 1.8975e+01
2.5369e+01 2.6668e+01 1.5571e+01 1.9200e+01
2.5738e+01 2.7078e+01 1.5845e+01 1.9640e+01
2.6105e+01 2.7595e+01 1.6227e+01 2.0048e+01
2.6574e+01 2.7910e+01 1.6471e+01 2.0687e+01
2.6848e+01 2.8477e+01 1.6949e+01 2.1200e+01
2.7427e+01 2.9066e+01 1.7487e+01 2.1940e+01
2.7691e+01 2.9428e+01 1.7843e+01 2.2432e+01
2.8204e+01 3.0095e+01 1.8431e+01 2.3038e+01
2.8589e+01 3.0554e+01 1.8903e+01 2.3810e+01
2.9004e+01 3.1243e+01 1.9494e+01 2.4377e+01
2.9373e+01 3.1678e+01 1.9987e+01 2.4978e+01
2.9894e+01 3.2195e+01 2.0430e+01 2.5492e+01
3.0291e+01 3.2492e+01 2.0783e+01 2.6142e+01
3.0339e+01 3.2647e+01 2.1047e+01 2.6457e+01
3.0714e+01 3.3042e+01 2.1500e+01 2.6906e+01
3.0876e+01 3.3382e+01 2.1855e+01 2.7266e+01
3.0912e+01 3.3471e+01 2.2114e+01 2.7585e+01
3.1414e+01 3.3957e+01 2.2594e+01 2.8271e+01
3.1624e+01 3.4361e+01 2.3303e+01 2.8737e+01
3.1836e+01 3.4461e+01 2.3636e+01 2.9240e+01
3.1982e+01 3.4771e+01 2.4192e+01 2.9587e+01
3.2249e+01 3.5016e+01 2.4580e+01 3.0030e+01
3.2102e+01 3.4892e+01 2.4861e+01 3.0264e+01
3.1595e+01 3.4565e+01 2.4964e+01 3.0106e+01
3.1190e+01 3.4282e+01 2.4999e+01 2.9991e+01
3.0474e+01 3.3692e+01 2.4839e+01 2.9727e+01
2.9648e+01 3.3026e+01 2.4619e+01 2.9261e+01
3.0799e+01 3.3720e+01 2.4741e+01 2.9779e+01
3.0568e+01 3.3258e+01 2.3887e+01 2.9034e+01
3.0462e+01 3.3187e+01 2.3854e+01 2.8956e+01
2.8844e+01 3.1491e+01 2.1935e+01 2.6839e+01
2.8710e+01 3.1388e+01 2.1856e+01 2.6685e+01
2.8731e+01 3.1197e+01 2.1657e+01 2.6717e+01
2.6875e+01 2.9567e+01 2.0254e+01 2.5073e+01
2.6032e+01 2.8883e+01 1.9557e+01 2.4143e+01
2.6069e+01 2.8862e+01 1.9215e+01 2.3796e+01
2.5738e+01 2.8233e+01 1.8400e+01 2.2883e+01
2.5267e+01 2.7618e+01 1.7629e+01 2.2044e+01
2.4456e+01 2.6766e+01 1.6901e+01 2.1039e+01
2.3512e+01 2.5639e+01 1.5920e+01 1.9718e+01
2.2913e+01 2.4777e+01 1.5231e+01 1.8666e+01
2.2412e+01 2.4086e+01 1.4622e+01 1.8005e+01


==> Fig/ResSynth/endm_mod0.txt <==
3.7968e+00 4.9144e+00 4.5254e+00 5.1728e+00
3.9228e+00 5.1150e+00 4.7054e+00 5.2842e+00
4.0281e+00 5.1336e+00 4.7340e+00 5.4610e+00
4.3564e+00 5.4736e+00 4.9894e+00 5.6838e+00
4.5308e+00 5.5428e+00 5.0466e+00 5.9355e+00
4.5629e+00 5.7482e+00 5.3287e+00 5.9260e+00
4.8128e+00 5.8055e+00 5.4877e+00 6.1529e+00
5.1231e+00 6.1070e+00 5.7310e+00 6.3671e+00
5.2051e+00 6.1464e+00 5.8720e+00 6.5602e+00
5.4034e+00 6.3129e+00 6.0955e+00 6.6222e+00
5.5206e+00 6.4985e+00 6.2978e+00 6.7467e+00
5.8536e+00 6.7565e+00 6.5108e+00 6.9135e+00
6.0329e+00 6.8406e+00 6.6703e+00 7.0755e+00
6.3584e+00 7.0928e+00 6.8907e+00 7.2367e+00
6.4911e+00 7.1760e+00 7.0106e+00 7.3112e+00
6.5025e+00 7.0948e+00 7.0752e+00 7.3989e+00
6.6720e+00 7.2174e+00 7.1926e+00 7.4968e+00
6.8024e+00 7.5490e+00 7.4167e+00 7.4482e+00
6.9420e+00 7.5813e+00 7.5067e+00 7.6328e+00
7.1952e+00 7.7108e+00 7.6302e+00 7.7914e+00
7.5386e+00 7.8530e+00 7.7574e+00 7.9156e+00
7.6215e+00 8.0207e+00 7.8500e+00 7.9197e+00
7.8029e+00 8.0527e+00 7.9326e+00 8.0484e+00
7.8864e+00 8.2784e+00 8.0391e+00 8.1156e+00
7.9938e+00 8.4371e+00 8.2369e+00 8.2546e+00
8.1128e+00 8.4505e+00 8.2639e+00 8.3761e+00
8.4109e+00 8.8019e+00 8.5286e+00 8.4280e+00
8.3860e+00 8.9028e+00 8.6012e+00 8.4759e+00
8.4386e+00 8.9662e+00 8.6458e+00 8.5037e+00
8.7545e+00 9.1341e+00 8.7550e+00 8.6502e+00
8.8480e+00 9.0857e+00 8.7033e+00 8.7256e+00
8.8078e+00 9.1608e+00 8.8077e+00 8.7293e+00
9.0113e+00 9.3377e+00 8.8938e+00 8.7569e+00
9.1577e+00 9.2756e+00 8.8734e+00 8.8924e+00
9.1903e+00 9.5049e+00 9.0303e+00 8.9036e+00
9.3681e+00 9.6428e+00 9.1000e+00 8.9757e+00
9.4594e+00 9.5994e+00 9.0562e+00 9.0648e+00
9.4189e+00 9.7111e+00 9.1343e+00 9.0251e+00
9.5521e+00 9.8015e+00 9.1846e+00 9.1585e+00
9.6906e+00 9.8595e+00 9.2003e+00 9.2908e+00
9.6425e+00 1.0033e+01 9.3193e+00 9.2032e+00
9.8582e+00 1.0239e+01 9.4265e+00 9.3014e+00
9.9620e+00 1.0208e+01 9.4258e+00 9.3887e+00
1.0076e+01 1.0540e+01 9.6290e+00 9.5082e+00
1.0273e+01 1.0475e+01 9.6617e+00 9.6280e+00
1.0406e+01 1.0656e+01 9.7415e+00 9.7979e+00
1.0558e+01 1.0733e+01 9.8558e+00 9.9202e+00
1.0659e+01 1.0819e+01 9.9466e+00 1.0003e+01
1.0874e+01 1.1118e+01 1.0136e+01 1.0147e+01
1.1231e+01 1.1411e+01 1.0415e+01 1.0474e+01
1.1344e+01 1.1550e+01 1.0601e+01 1.0642e+01
1.1643e+01 1.1768e+01 1.0830e+01 1.0877e+01
1.1760e+01 1.1843e+01 1.1033e+01 1.1008e+01
1.1926e+01 1.2085e+01 1.1337e+01 1.1282e+01
1.2397e+01 1.2487e+01 1.1751e+01 1.1693e+01
1.2647e+01 1.2834e+01 1.2169e+01 1.2116e+01
1.2979e+01 1.3049e+01 1.2558e+01 1.2549e+01
1.3431e+01 1.3459e+01 1.3064e+01 1.3056e+01
1.3730e+01 1.3830e+01 1.3563e+01 1.3526e+01
1.4249e+01 1.4401e+01 1.4235e+01 1.4164e+01
1.4677e+01 1.4913e+01 1.4866e+01 1.4676e+01
1.5167e+01 1.5096e+01 1.5364e+01 1.5311e+01
1.5450e+01 1.5527e+01 1.5900e+01 1.5764e+01
1.5853e+01 1.5893e+01 1.6447e+01 1.6319e+01
1.6239e+01 1.6253e+01 1.6921e+01 1.6763e+01
1.6484e+01 1.6512e+01 1.7340e+01 1.7144e+01
1.7055e+01 1.6963e+01 1.7777e+01 1.7660e+01
1.7208e+01 1.7209e+01 1.8079e+01 1.7919e+01
1.7675e+01 1.7396e+01 1.8319e+01 1.8236e+01
1.7783e+01 1.7784e+01 1.8657e+01 1.8496e+01
1.8069e+01 1.7814e+01 1.8764e+01 1.8745e+01
1.8063e+01 1.8089e+01 1.8987e+01 1.8693e+01
1.8433e+01 1.8367e+01 1.9181e+01 1.9035e+01
1.8682e+01 1.8558e+01 1.9358e+01 1.9162e+01
1.8815e+01 1.8746e+01 1.9538e+01 1.9316e+01
1.9096e+01 1.9072e+01 1.9756e+01 1.9515e+01
1.9294e+01 1.9048e+01 1.9742e+01 1.9634e+01
1.9508e+01 1.9369e+01 1.9919e+01 1.9796e+01
1.9392e+01 1.9336e+01 1.9889e+01 1.9672e+01
1.9409e+01 1.9256e+01 1.9779e+01 1.9609e+01
1.9934e+01 1.9650e+01 1.9849e+01 1.9755e+01
1.9975e+01 1.9822e+01 1.9847e+01 1.9687e+01
1.9995e+01 1.9860e+01 1.9703e+01 1.9540e+01
1.9922e+01 1.9866e+01 1.9530e+01 1.9390e+01
1.9978e+01 1.9893e+01 1.9363e+01 1.9089e+01
1.9919e+01 1.9832e+01 1.9131e+01 1.8951e+01
2.0033e+01 1.9739e+01 1.8849e+01 1.8890e+01
1.9931e+01 1.9926e+01 1.8763e+01 1.8755e+01
2.0010e+01 1.9964e+01 1.8623e+01 1.8603e+01
1.9944e+01 1.9829e+01 1.8364e+01 1.8358e+01
1.9774e+01 1.9823e+01 1.8226e+01 1.8128e+01
1.9863e+01 1.9951e+01 1.8180e+01 1.8077e+01
1.9891e+01 1.9819e+01 1.8012e+01 1.8066e+01
2.0081e+01 2.0166e+01 1.8093e+01 1.8176e+01
2.0125e+01 2.0226e+01 1.7939e+01 1.8041e+01
2.0137e+01 2.0038e+01 1.7784e+01 1.7979e+01
2.0150e+01 2.0165e+01 1.7756e+01 1.7854e+01
2.0152e+01 2.0164e+01 1.7751e+01 1.7798e+01
2.0072e+01 2.0120e+01 1.7696e+01 1.7869e+01
2.0321e+01 2.0324e+01 1.7724e+01 1.7886e+01
2.0386e+01 2.0291e+01 1.7665e+01 1.7850e+01
2.0401e+01 2.0315e+01 1.7635e+01 1.7871e+01
2.0332e+01 2.0262e+01 1.7530e+01 1.7729e+01
2.0392e+01 2.0472e+01 1.7561e+01 1.7662e+01
2.0356e+01 2.0093e+01 1.7255e+01 1.7530e+01
2.0355e+01 2.0101e+01 1.7168e+01 1.7492e+01
2.0309e+01 2.0187e+01 1.7057e+01 1.7306e+01
2.0272e+01 2.0215e+01 1.6979e+01 1.7185e+01
2.0252e+01 2.0164e+01 1.6850e+01 1.7058e+01
2.0387e+01 2.0038e+01 1.6693e+01 1.7065e+01
2.0424e+01 2.0121e+01 1.6630e+01 1.6978e+01
2.0645e+01 2.0265e+01 1.6632e+01 1.7003e+01
2.0653e+01 2.0245e+01 1.6588e+01 1.6962e+01
2.0447e+01 2.0348e+01 1.6636e+01 1.6911e+01
2.0357e+01 2.0119e+01 1.6460e+01 1.6805e+01
2.0717e+01 2.0594e+01 1.6696e+01 1.7004e+01
2.0616e+01 2.0446e+01 1.6594e+01 1.6904e+01
2.0604e+01 2.0383e+01 1.6561e+01 1.6969e+01
2.0642e+01 2.0509e+01 1.6523e+01 1.6859e+01
2.0487e+01 2.0075e+01 1.6170e+01 1.6586e+01
2.0688e+01 2.0445e+01 1.6209e+01 1.6737e+01
2.0438e+01 2.0479e+01 1.6128e+01 1.6466e+01
2.0395e+01 2.0084e+01 1.5761e+01 1.6263e+01
2.0647e+01 2.0367e+01 1.5744e+01 1.6244e+01
2.0337e+01 2.0205e+01 1.5517e+01 1.6035e+01
2.0427e+01 2.0315e+01 1.5480e+01 1.6029e+01
2.0463e+01 2.0224e+01 1.5314e+01 1.5927e+01
2.0381e+01 2.0253e+01 1.5244e+01 1.5784e+01
2.0501e+01 2.0280e+01 1.5205e+01 1.5919e+01
2.0646e+01 2.0525e+01 1.5232e+01 1.5832e+01
2.0306e+01 2.0300e+01 1.5032e+01 1.5674e+01
2.0335e+01 2.0247e+01 1.4864e+01 1.5564e+01
2.0099e+01 2.0114e+01 1.4681e+01 1.5478e+01
2.0304e+01 2.0153e+01 1.4609e+01 1.5473e+01
2.0334e+01 2.0205e+01 1.4580e+01 1.5474e+01
2.0327e+01 2.0160e+01 1.4462e+01 1.5342e+01
2.0270e+01 2.0260e+01 1.4519e+01 1.5340e+01
2.0451e+01 2.0454e+01 1.4614e+01 1.5532e+01
2.0377e+01 2.0386e+01 1.4570e+01 1.5512e+01
2.0470e+01 2.0568e+01 1.4701e+01 1.5597e+01
2.0865e+01 2.0643e+01 1.4817e+01 1.5737e+01
2.1002e+01 2.0771e+01 1.4959e+01 1.5876e+01
2.0928e+01 2.1055e+01 1.5271e+01 1.6014e+01
2.1170e+01 2.0999e+01 1.5460e+01 1.6359e+01
2.1631e+01 2.1391e+01 1.5934e+01 1.6770e+01
2.1880e+01 2.1728e+01 1.6639e+01 1.7136e+01
2.2506e+01 2.2137e+01 1.7463e+01 1.8034e+01
2.3341e+01 2.2785e+01 1.8535e+01 1.9037e+01
2.4154e+01 2.3502e+01 1.9807e+01 2.0226e+01
2.4888e+01 2.4346e+01 2.1343e+01 2.1543e+01
2.5857e+01 2.5006e+01 2.2723e+01 2.2904e+01
2.6839e+01 2.5996e+01 2.4377e+01 2.4379e+01
2.7810e+01 2.6801e+01 2.5918e+01 2.5878e+01
2.8710e+01 2.7587e+01 2.7473e+01 2.7271e+01
2.9756e+01 2.8564e+01 2.9052e+01 2.8721e+01
3.0651e+01 2.9182e+01 3.0402e+01 3.0037e+01
3.1450e+01 2.9938e+01 3.1874e+01 3.1193e+01
3.2352e+01 3.0758e+01 3.3225e+01 3.2392e+01
3.3213e+01 3.1570e+01 3.4615e+01 3.3514e+01
3.4065e+01 3.2093e+01 3.5730e+01 3.4582e+01
3.4835e+01 3.2506e+01 3.6857e+01 3.5563e+01
3.5376e+01 3.3107e+01 3.7988e+01 3.6430e+01
3.5970e+01 3.3585e+01 3.9041e+01 3.7279e+01
3.6740e+01 3.4173e+01 3.9986e+01 3.8023e+01
3.7388e+01 3.4623e+01 4.0939e+01 3.8956e+01
3.8064e+01 3.5220e+01 4.1848e+01 3.9764e+01
3.8382e+01 3.5531e+01 4.2577e+01 4.0294e+01
3.8764e+01 3.5839e+01 4.3188e+01 4.0727e+01
3.9237e+01 3.6174e+01 4.3828e+01 4.1291e+01
3.9734e+01 3.6478e+01 4.4335e+01 4.1661e+01
3.9936e+01 3.6738e+01 4.4854e+01 4.2088e+01
4.0153e+01 3.6939e+01 4.5223e+01 4.2442e+01
4.0360e+01 3.7099e+01 4.5540e+01 4.2644e+01
4.0475e+01 3.7037e+01 4.5720e+01 4.2824e+01
4.0717e+01 3.7261e+01 4.5993e+01 4.3088e+01
4.0904e+01 3.7404e+01 4.6149e+01 4.3278e+01
4.1049e+01 3.7485e+01 4.6319e+01 4.3331e+01
4.1151e+01 3.7575e+01 4.6463e+01 4.3519e+01
4.1311e+01 3.7888e+01 4.6705e+01 4.3622e+01
4.1237e+01 3.7654e+01 4.6602e+01 4.3582e+01
4.1506e+01 3.7872e+01 4.6766e+01 4.3761e+01
4.1613e+01 3.7976e+01 4.6857e+01 4.3859e+01
4.1667e+01 3.8147e+01 4.6929e+01 4.3801e+01
4.1427e+01 3.8029e+01 4.6875e+01 4.3719e+01
4.1456e+01 3.8000e+01 4.6907e+01 4.3703e+01
4.1651e+01 3.8180e+01 4.7000e+01 4.3818e+01
4.1782e+01 3.8111e+01 4.6984e+01 4.3970e+01
4.1840e+01 3.8344e+01 4.7076e+01 4.3953e+01
4.1848e+01 3.8135e+01 4.6940e+01 4.3995e+01
4.1701e+01 3.8253e+01 4.6994e+01 4.3848e+01
4.2004e+01 3.8263e+01 4.6979e+01 4.4042e+01
4.1808e+01 3.8347e+01 4.7062e+01 4.4032e+01
4.2078e+01 3.8315e+01 4.7024e+01 4.4035e+01
4.2122e+01 3.8507e+01 4.7122e+01 4.4069e+01
4.1880e+01 3.8411e+01 4.7071e+01 4.3893e+01
4.2021e+01 3.8459e+01 4.7109e+01 4.4019e+01
4.1952e+01 3.8364e+01 4.7093e+01 4.4003e+01
4.2051e+01 3.8601e+01 4.7197e+01 4.4098e+01
4.2144e+01 3.8686e+01 4.7270e+01 4.4141e+01
4.2219e+01 3.8553e+01 4.7181e+01 4.4142e+01
4.2184e+01 3.8593e+01 4.7199e+01 4.4096e+01
4.2174e+01 3.8574e+01 4.7195e+01 4.4221e+01
4.2390e+01 3.8866e+01 4.7311e+01 4.4260e+01
4.2215e+01 3.8804e+01 4.7332e+01 4.4218e+01
4.2234e+01 3.8767e+01 4.7244e+01 4.4276e+01
4.2285e+01 3.8713e+01 4.7236e+01 4.4370e+01
4.2311e+01 3.8757e+01 4.7255e+01 4.4326e+01
4.2257e+01 3.8695e+01 4.7222e+01 4.4352e+01
4.2159e+01 3.8651e+01 4.7222e+01 4.4286e+01
4.2364e+01 3.8694e+01 4.7220e+01 4.4410e+01
4.2230e+01 3.8499e+01 4.7132e+01 4.4394e+01
4.2398e+01 3.8769e+01 4.7228e+01 4.4369e+01
4.2312e+01 3.8650e+01 4.7147e+01 4.4332e+01
4.2337e+01 3.8843e+01 4.7277e+01 4.4304e+01
4.2501e+01 3.8892e+01 4.7247e+01 4.4409e+01
4.2434e+01 3.8847e+01 4.7181e+01 4.4338e+01
4.2351e+01 3.8872e+01 4.7115e+01 4.4293e+01
4.2358e+01 3.8901e+01 4.6974e+01 4.4200e+01
4.2190e+01 3.8857e+01 4.6748e+01 4.4122e+01
4.2118e+01 3.8971e+01 4.6449e+01 4.4041e+01
4.1948e+01 3.8827e+01 4.6011e+01 4.3927e+01
4.1904e+01 3.8783e+01 4.5905e+01 4.3859e+01
4.1960e+01 3.8759e+01 4.5819e+01 4.3913e+01
4.2000e+01 3.8767e+01 4.5819e+01 4.3844e+01
4.2171e+01 3.8986e+01 4.6088e+01 4.3940e+01
4.2422e+01 3.9149e+01 4.6280e+01 4.3975e+01
4.2571e+01 3.8983e+01 4.6324e+01 4.3783e+01
4.2676e+01 3.9070e+01 4.6539e+01 4.3911e+01
4.2798e+01 3.9207e+01 4.6737e+01 4.3951e+01
4.2843e+01 3.8962e+01 4.6733e+01 4.3992e+01
4.3134e+01 3.9376e+01 4.7002e+01 4.4075e+01
4.3448e+01 3.9537e+01 4.7177e+01 4.4199e+01
4.3200e+01 3.9448e+01 4.7209e+01 4.4204e+01
4.3454e+01 3.9447e+01 4.7197e+01 4.4291e+01
4.3493e+01 3.9613e+01 4.7297e+01 4.4279e+01
4.3344e+01 3.9583e+01 4.7323e+01 4.4295e+01
4.3741e+01 3.9889e+01 4.7436e+01 4.4445e+01
4.3737e+01 3.9882e+01 4.7415e+01 4.4410e+01
4.3778e+01 3.9768e+01 4.7251e+01 4.4348e+01
4.3410e+01 3.9764e+01 4.7213e+01 4.4264e+01
4.3652e+01 4.0123e+01 4.7193e+01 4.4356e+01
4.3375e+01 3.9796e+01 4.6742e+01 4.4254e+01
4.3122e+01 3.9797e+01 4.6111e+01 4.4113e+01
4.2536e+01 3.9528e+01 4.5078e+01 4.3594e+01
4.2090e+01 3.9377e+01 4.4235e+01 4.3259e+01
4.1887e+01 3.9398e+01 4.3930e+01 4.3128e+01
4.2012e+01 3.9492e+01 4.3914e+01 4.3243e+01
4.1953e+01 3.9617e+01 4.3918e+01 4.3230e+01
4.2130e+01 3.9745e+01 4.3994e+01 4.3317e+01
4.2153e+01 3.9905e+01 4.4055e+01 4.3297e+01
4.2305e+01 4.0020e+01 4.4161e+01 4.3373e+01
4.2475e+01 4.0222e+01 4.4309e+01 4.3464e+01
4.2925e+01 4.0441e+01 4.4520e+01 4.3722e+01
4.2940e+01 4.0440e+01 4.4658e+01 4.3727e+01
4.3363e+01 4.0758e+01 4.4970e+01 4.4017e+01
4.3449e+01 4.0881e+01 4.5105e+01 4.4007e+01
4.3544e+01 4.0881e+01 4.5186e+01 4.4229e+01
4.3535e+01 4.0841e+01 4.5274e+01 4.4164e+01
4.3599e+01 4.0839e+01 4.5246e+01 4.4176e+01
4.3941e+01 4.1170e+01 4.5405e+01 4.4284e+01
4.3890e+01 4.1000e+01 4.5231e+01 4.4321e+01
4.3936e+01 4.1160e+01 4.5130e+01 4.4435e+01
4.3815e+01 4.1443e+01 4.5034e+01 4.4300e+01
4.3447e+01 4.1149e+01 4.4625e+01 4.4071e+01
4.3387e+01 4.1098e+01 4.4124e+01 4.4048e+01
4.2653e+01 4.0963e+01 4.3410e+01 4.3489e+01
4.2208e+01 4.0626e+01 4.2470e+01 4.3175e+01
4.1769e+01 4.0443e+01 4.1514e+01 4.2793e+01
4.1374e+01 4.0305e+01 4.0611e+01 4.2356e+01
4.0393e+01 3.9808e+01 3.9515e+01 4.1663e+01
3.9885e+01 3.9713e+01 3.8717e+01 4.1192e+01
3.9136e+01 3.9234e+01 3.7440e+01 4.0421e+01
3.7678e+01 3.8368e+01 3.5477e+01 3.9276e+01
3.5694e+01 3.7161e+01 3.2570e+01 3.7259e+01
3.3130e+01 3.5164e+01 2.8853e+01 3.4340e+01
3.0732e+01 3.3211e+01 2.5402e+01 3.1321e+01
2.9774e+01 3.2223e+01 2.3291e+01 2.9265e+01
2.9694e+01 3.1959e+01 2.2272e+01 2.8363e+01
2.9635e+01 3.1927e+01 2.1856e+01 2.7836e+01
2.9669e+01 3.1829e+01 2.1646e+01 2.7750e+01
2.9846e+01 3.1924e+01 2.1620e+01 2.7821e+01
2.9980e+01 3.2250e+01 2.1834e+01 2.7975e+01
3.0174e+01 3.2577e+01 2.2130e+01 2.8376e+01
3.0388e+01 3.2967e+01 2.2510e+01 2.8657e+01
3.0801e+01 3.3239e+01 2.2951e+01 2.9323e+01
3.1153e+01 3.3724e+01 2.3675e+01 2.9956e+01
3.1813e+01 3.4230e+01 2.4408e+01 3.0847e+01
3.2214e+01 3.4633e+01 2.5138e+01 3.1504e+01
3.2893e+01 3.5332e+01 2.6090e+01 3.2402e+01
3.3499e+01 3.5774e+01 2.6947e+01 3.3198e+01
3.4028e+01 3.6285e+01 2.7777e+01 3.3855e+01
3.4357e+01 3.6706e+01 2.8623e+01 3.4506e+01
3.4993e+01 3.7081e+01 2.9353e+01 3.5170e+01
3.5633e+01 3.7749e+01 3.0239e+01 3.5897e+01
3.5923e+01 3.7989e+01 3.0936e+01 3.6497e+01
3.6283e+01 3.8184e+01 3.1507e+01 3.6834e+01
3.6721e+01 3.8412e+01 3.2077e+01 3.7325e+01
3.7137e+01 3.8582e+01 3.2573e+01 3.7712e+01
3.7600e+01 3.8974e+01 3.3198e+01 3.8131e+01
3.7734e+01 3.9021e+01 3.3597e+01 3.8476e+01
3.8220e+01 3.9554e+01 3.4189e+01 3.8937e+01
3.8590e+01 3.9681e+01 3.4606e+01 3.9187e+01
3.8784e+01 3.9857e+01 3.4997e+01 3.9484e+01
3.9124e+01 4.0208e+01 3.5466e+01 3.9723e+01
3.9265e+01 4.0327e+01 3.5743e+01 3.9777e+01
3.9387e+01 4.0398e+01 3.5987e+01 3.9992e+01
3.9650e+01 4.0617e+01 3.6275e+01 4.0206e+01
3.9728e+01 4.0471e+01 3.6280e+01 4.0327e+01
3.9950e+01 4.0657e+01 3.6439e+01 4.0340e+01
3.9908e+01 4.0633e+01 3.6406e+01 4.0302e+01
3.9947e+01 4.0698e+01 3.6404e+01 4.0299e+01
3.9690e+01 4.0480e+01 3.6173e+01 4.0075e+01
3.9626e+01 4.0395e+01 3.5943e+01 3.9933e+01
3.9508e+01 4.0452e+01 3.5775e+01 3.9837e+01
3.9496e+01 4.0414e+01 3.5524e+01 3.9722e+01
3.9197e+01 4.0282e+01 3.5205e+01 3.9474e+01
3.8889e+01 3.9956e+01 3.4777e+01 3.9101e+01
3.8852e+01 4.0059e+01 3.4481e+01 3.8946e+01
3.8580e+01 3.9847e+01 3.4045e+01 3.8783e+01
3.8240e+01 3.9731e+01 3.3593e+01 3.8442e+01
3.7996e+01 3.9483e+01 3.3066e+01 3.8041e+01
3.7705e+01 3.9258e+01 3.2598e+01 3.7792e+01
3.7665e+01 3.9196e+01 3.2228e+01 3.7564e+01
3.7269e+01 3.9086e+01 3.2013e+01 3.7228e+01
3.7413e+01 3.9072e+01 3.1871e+01 3.7230e+01
3.7358e+01 3.9109e+01 3.1848e+01 3.7235e+01
3.7427e+01 3.9185e+01 3.1858e+01 3.7272e+01
3.7377e+01 3.9268e+01 3.1907e+01 3.7193e+01
3.7253e+01 3.9022e+01 3.1697e+01 3.7127e+01
3.7265e+01 3.8564e+01 3.1722e+01 3.6503e+01
3.7175e+01 3.8545e+01 3.1394e+01 3.6260e+01
3.6859e+01 3.8292e+01 3.0730e+01 3.5951e+01
3.5934e+01 3.7975e+01 2.9622e+01 3.4856e+01
3.4436e+01 3.6368e+01 2.7373e+01 3.2975e+01
3.2365e+01 3.4297e+01 2.4466e+01 3.0138e+01
3.0068e+01 3.2160e+01 2.1454e+01 2.6708e+01
2.7724e+01 2.9540e+01 1.8607e+01 2.3306e+01
2.5583e+01 2.7170e+01 1.6416e+01 2.0339e+01
2.4675e+01 2.5538e+01 1.5104e+01 1.8625e+01
2.4522e+01 2.5100e+01 1.4647e+01 1.8015e+01
2.4757e+01 2.5326e+01 1.4695e+01 1.8066e+01
2.5213e+01 2.5858e+01 1.5036e+01 1.8416e+01
2.5427e+01 2.6286e+01 1.5271e+01 1.8731e+01
2.5628e+01 2.6609e+01 1.5545e+01 1.8989e+01
2.5978e+01 2.7024e+01 1.5830e+01 1.9425e+01
2.6370e+01 2.7544e+01 1.6186e+01 1.9875e+01
2.6767e+01 2.7830e+01 1.6478e+01 2.0460e+01
2.7065e+01 2.8434e+01 1.6922e+01 2.1036e+01
2.7609e+01 2.9028e+01 1.7478e+01 2.1767e+01
2.7860e+01 2.9399e+01 1.7832e+01 2.2279e+01
2.8400e+01 3.0071e+01 1.8391e+01 2.2933e+01
2.8724e+01 3.0560e+01 1.8892e+01 2.3691e+01
2.9175e+01 3.1281e+01 1.9444e+01 2.4323e+01
2.9534e+01 3.1717e+01 1.9933e+01 2.4949e+01
3.0050e+01 3.2234e+01 2.0379e+01 2.5459e+01
3.0393e+01 3.2509e+01 2.0763e+01 2.6082e+01
3.0433e+01 3.2683e+01 2.1020e+01 2.6422e+01
3.0801e+01 3.3094e+01 2.1476e+01 2.6874e+01
3.0979e+01 3.3452e+01 2.1805e+01 2.7282e+01
3.1000e+01 3.3552e+01 2.2065e+01 2.7619e+01
3.1467e+01 3.4039e+01 2.2564e+01 2.8289e+01
3.1714e+01 3.4486e+01 2.3232e+01 2.8827e+01
3.1879e+01 3.4572e+01 2.3591e+01 2.9309e+01
3.2065e+01 3.4908e+01 2.4107e+01 2.9724e+01
3.2315e+01 3.5157e+01 2.4502e+01 3.0165e+01
3.2153e+01 3.5049e+01 2.4780e+01 3.0422e+01
3.1664e+01 3.4774e+01 2.4854e+01 3.0327e+01
3.1275e+01 3.4517e+01 2.4865e+01 3.0256e+01
3.0538e+01 3.3978e+01 2.4704e+01 3.0021e+01
2.9744e+01 3.3335e+01 2.4445e+01 2.9627e+01
3.0848e+01 3.3933e+01 2.4631e+01 3.0019e+01
3.0605e+01 3.3422e+01 2.3810e+01 2.9197e+01
3.0510e+01 3.3350e+01 2.3765e+01 2.9138e+01
2.8917e+01 3.1640e+01 2.1851e+01 2.6982e+01
2.8802e+01 3.1536e+01 2.1759e+01 2.6844e+01
2.8760e+01 3.1321e+01 2.1609e+01 2.6810e+01
2.6925e+01 2.9735e+01 2.0181e+01 2.5215e+01
2.6124e+01 2.9080e+01 1.9454e+01 2.4320e+01
2.6180e+01 2.9035e+01 1.9113e+01 2.3953e+01
2.5855e+01 2.8362e+01 1.8323e+01 2.2962e+01
2.5398e+01 2.7713e+01 1.7559e+01 2.2088e+01
2.4617e+01 2.6863e+01 1.6819e+01 2.1086e+01
2.3687e+01 2.5740e+01 1.5849e+01 1.9723e+01
2.3129e+01 2.4841e+01 1.5156e+01 1.8638e+01
2.2626e+01 2.4110e+01 1.4558e+01 1.7948e+01


==> Fig/ResSynth/endm_mod1.txt <==
5.2068e+00 3.7411e+00 3.9994e+00 5.0492e+00
5.3958e+00 3.8931e+00 4.1757e+00 5.1529e+00
5.4885e+00 3.9543e+00 4.2023e+00 5.2853e+00
5.7536e+00 4.3205e+00 4.4593e+00 5.5551e+00
5.9401e+00 4.3909e+00 4.5693e+00 5.7246e+00
6.0047e+00 4.5415e+00 4.7872e+00 5.8178e+00
6.1491e+00 4.7390e+00 5.0125e+00 5.9695e+00
6.4316e+00 5.0781e+00 5.2673e+00 6.1794e+00
6.5102e+00 5.1163e+00 5.3907e+00 6.3789e+00
6.6055e+00 5.3815e+00 5.6438e+00 6.4592e+00
6.7183e+00 5.5112e+00 5.8308e+00 6.6559e+00
6.9711e+00 5.8786e+00 6.0746e+00 6.8007e+00
7.0201e+00 6.0305e+00 6.2826e+00 6.9909e+00
7.2634e+00 6.3593e+00 6.5360e+00 7.1624e+00
7.3228e+00 6.5138e+00 6.6900e+00 7.2268e+00
7.2931e+00 6.4836e+00 6.7611e+00 7.2997e+00
7.4070e+00 6.6654e+00 6.9142e+00 7.3783e+00
7.5607e+00 6.8855e+00 7.1027e+00 7.4769e+00
7.6648e+00 7.0241e+00 7.1965e+00 7.5866e+00
7.8512e+00 7.2256e+00 7.3825e+00 7.7049e+00
7.9391e+00 7.5359e+00 7.6178e+00 7.8619e+00
8.0036e+00 7.6700e+00 7.6723e+00 7.9589e+00
8.1266e+00 7.7967e+00 7.8506e+00 7.9859e+00
8.2508e+00 7.9593e+00 7.8557e+00 8.1538e+00
8.3828e+00 8.0535e+00 8.0593e+00 8.3242e+00
8.4766e+00 8.1595e+00 8.0863e+00 8.3818e+00
8.6510e+00 8.5122e+00 8.3683e+00 8.5821e+00
8.7883e+00 8.4946e+00 8.3935e+00 8.6121e+00
8.8976e+00 8.5302e+00 8.4650e+00 8.5930e+00
8.9619e+00 8.8372e+00 8.6266e+00 8.8278e+00
9.0236e+00 8.9253e+00 8.5881e+00 8.7945e+00
9.0675e+00 8.8710e+00 8.6735e+00 8.8536e+00
9.1512e+00 9.1016e+00 8.8139e+00 8.9243e+00
9.2073e+00 9.1900e+00 8.8504e+00 8.9571e+00
9.2772e+00 9.2978e+00 8.9440e+00 9.1021e+00
9.4377e+00 9.4612e+00 9.0178e+00 9.1786e+00
9.4585e+00 9.5052e+00 9.0445e+00 9.1865e+00
9.5027e+00 9.5320e+00 9.0653e+00 9.1963e+00
9.6495e+00 9.6072e+00 9.1525e+00 9.2919e+00
9.6701e+00 9.7372e+00 9.1947e+00 9.4369e+00
9.7222e+00 9.7309e+00 9.2416e+00 9.4952e+00
9.9022e+00 9.9706e+00 9.3627e+00 9.5972e+00
9.9568e+00 1.0060e+01 9.3984e+00 9.5912e+00
1.0182e+01 1.0214e+01 9.5078e+00 9.8408e+00
1.0231e+01 1.0347e+01 9.6588e+00 9.8372e+00
1.0329e+01 1.0482e+01 9.7352e+00 1.0062e+01
1.0470e+01 1.0607e+01 9.8856e+00 1.0129e+01
1.0635e+01 1.0713e+01 9.9339e+00 1.0177e+01
1.0839e+01 1.0945e+01 1.0106e+01 1.0413e+01
1.1160e+01 1.1247e+01 1.0414e+01 1.0741e+01
1.1291e+01 1.1379e+01 1.0615e+01 1.0881e+01
1.1508e+01 1.1676e+01 1.0856e+01 1.1123e+01
1.1561e+01 1.1833e+01 1.1064e+01 1.1247e+01
1.1802e+01 1.2008e+01 1.1327e+01 1.1535e+01
1.2242e+01 1.2477e+01 1.1779e+01 1.1893e+01
1.2619e+01 1.2730e+01 1.2148e+01 1.2297e+01
1.2904e+01 1.3024e+01 1.2561e+01 1.2676e+01
1.3355e+01 1.3474e+01 1.3069e+01 1.3145e+01
1.3757e+01 1.3782e+01 1.3507e+01 1.3610e+01
1.4341e+01 1.4330e+01 1.4186e+01 1.4189e+01
1.4783e+01 1.4796e+01 1.4763e+01 1.4776e+01
1.5130e+01 1.5193e+01 1.5342e+01 1.5276e+01
1.5542e+01 1.5508e+01 1.5813e+01 1.5751e+01
1.5940e+01 1.5939e+01 1.6339e+01 1.6255e+01
1.6384e+01 1.6300e+01 1.6831e+01 1.6630e+01
1.6667e+01 1.6549e+01 1.7225e+01 1.6997e+01
1.7162e+01 1.7090e+01 1.7684e+01 1.7488e+01
1.7404e+01 1.7277e+01 1.7943e+01 1.7741e+01
1.7656e+01 1.7687e+01 1.8307e+01 1.7980e+01
1.7971e+01 1.7839e+01 1.8521e+01 1.8336e+01
1.8091e+01 1.8067e+01 1.8725e+01 1.8485e+01
1.8173e+01 1.8173e+01 1.8840e+01 1.8615e+01
1.8550e+01 1.8502e+01 1.9075e+01 1.8860e+01
1.8743e+01 1.8743e+01 1.9316e+01 1.8962e+01
1.8899e+01 1.8859e+01 1.9492e+01 1.9161e+01
1.9068e+01 1.9215e+01 1.9655e+01 1.9491e+01
1.9159e+01 1.9364e+01 1.9716e+01 1.9498e+01
1.9490e+01 1.9551e+01 1.9897e+01 1.9667e+01
1.9424e+01 1.9475e+01 1.9805e+01 1.9595e+01
1.9323e+01 1.9455e+01 1.9788e+01 1.9517e+01
1.9688e+01 1.9996e+01 1.9893e+01 1.9688e+01
1.9789e+01 2.0048e+01 1.9887e+01 1.9684e+01
1.9681e+01 2.0106e+01 1.9743e+01 1.9653e+01
1.9687e+01 2.0035e+01 1.9556e+01 1.9508e+01
1.9509e+01 2.0133e+01 1.9451e+01 1.9365e+01
1.9486e+01 2.0017e+01 1.9214e+01 1.9244e+01
1.9500e+01 2.0045e+01 1.9016e+01 1.9101e+01
1.9520e+01 2.0002e+01 1.8870e+01 1.9096e+01
1.9486e+01 2.0115e+01 1.8760e+01 1.8983e+01
1.9448e+01 2.0028e+01 1.8525e+01 1.8671e+01
1.9254e+01 1.9901e+01 1.8355e+01 1.8603e+01
1.9351e+01 1.9987e+01 1.8319e+01 1.8587e+01
1.9258e+01 1.9976e+01 1.8204e+01 1.8530e+01
1.9579e+01 2.0156e+01 1.8242e+01 1.8698e+01
1.9513e+01 2.0258e+01 1.8081e+01 1.8644e+01
1.9415e+01 2.0192e+01 1.8010e+01 1.8516e+01
1.9423e+01 2.0226e+01 1.7991e+01 1.8489e+01
1.9397e+01 2.0250e+01 1.7980e+01 1.8454e+01
1.9440e+01 2.0128e+01 1.7920e+01 1.8450e+01
1.9552e+01 2.0404e+01 1.7969e+01 1.8540e+01
1.9667e+01 2.0419e+01 1.7949e+01 1.8398e+01
1.9601e+01 2.0450e+01 1.7915e+01 1.8482e+01
1.9502e+01 2.0392e+01 1.7820e+01 1.8375e+01
1.9636e+01 2.0472e+01 1.7833e+01 1.8385e+01
1.9336e+01 2.0372e+01 1.7630e+01 1.8174e+01
1.9290e+01 2.0355e+01 1.7575e+01 1.8167e+01
1.9331e+01 2.0351e+01 1.7400e+01 1.8051e+01
1.9307e+01 2.0335e+01 1.7327e+01 1.7962e+01
1.9265e+01 2.0326e+01 1.7223e+01 1.7808e+01
1.9215e+01 2.0385e+01 1.7146e+01 1.7765e+01
1.9209e+01 2.0447e+01 1.7091e+01 1.7742e+01
1.9286e+01 2.0649e+01 1.7157e+01 1.7817e+01
1.9337e+01 2.0628e+01 1.7138e+01 1.7724e+01
1.9370e+01 2.0496e+01 1.7060e+01 1.7741e+01
1.9167e+01 2.0390e+01 1.6909e+01 1.7611e+01
1.9500e+01 2.0774e+01 1.7135e+01 1.7938e+01
1.9406e+01 2.0684e+01 1.7015e+01 1.7798e+01
1.9446e+01 2.0626e+01 1.7027e+01 1.7754e+01
1.9422e+01 2.0696e+01 1.6970e+01 1.7786e+01
1.9102e+01 2.0512e+01 1.6691e+01 1.7403e+01
1.9416e+01 2.0664e+01 1.6742e+01 1.7609e+01
1.9334e+01 2.0514e+01 1.6537e+01 1.7458e+01
1.9046e+01 2.0369e+01 1.6310e+01 1.7164e+01
1.9170e+01 2.0668e+01 1.6291e+01 1.7275e+01
1.9067e+01 2.0345e+01 1.6035e+01 1.7019e+01
1.9122e+01 2.0458e+01 1.5987e+01 1.7053e+01
1.9050e+01 2.0455e+01 1.5894e+01 1.6927e+01
1.9002e+01 2.0416e+01 1.5788e+01 1.6850e+01
1.9140e+01 2.0467e+01 1.5761e+01 1.6922e+01
1.9280e+01 2.0657e+01 1.5805e+01 1.6902e+01
1.9061e+01 2.0352e+01 1.5510e+01 1.6752e+01
1.8925e+01 2.0341e+01 1.5420e+01 1.6703e+01
1.8864e+01 2.0087e+01 1.5176e+01 1.6579e+01
1.8897e+01 2.0237e+01 1.5207e+01 1.6573e+01
1.8926e+01 2.0284e+01 1.5163e+01 1.6590e+01
1.8848e+01 2.0287e+01 1.5057e+01 1.6485e+01
1.8894e+01 2.0257e+01 1.5057e+01 1.6545e+01
1.9135e+01 2.0404e+01 1.5167e+01 1.6695e+01
1.9112e+01 2.0330e+01 1.5119e+01 1.6625e+01
1.9277e+01 2.0438e+01 1.5221e+01 1.6736e+01
1.9324e+01 2.0817e+01 1.5437e+01 1.6889e+01
1.9476e+01 2.0925e+01 1.5619e+01 1.6998e+01
1.9678e+01 2.0955e+01 1.5766e+01 1.7223e+01
1.9742e+01 2.1100e+01 1.6057e+01 1.7459e+01
2.0175e+01 2.1574e+01 1.6541e+01 1.7833e+01
2.0409e+01 2.1914e+01 1.7212e+01 1.8266e+01
2.0986e+01 2.2505e+01 1.8072e+01 1.8995e+01
2.1739e+01 2.3314e+01 1.9176e+01 1.9910e+01
2.2581e+01 2.4138e+01 2.0423e+01 2.0979e+01
2.3512e+01 2.4904e+01 2.1847e+01 2.2242e+01
2.4401e+01 2.5832e+01 2.3295e+01 2.3366e+01
2.5532e+01 2.6863e+01 2.4889e+01 2.4690e+01
2.6424e+01 2.7808e+01 2.6413e+01 2.6119e+01
2.7393e+01 2.8745e+01 2.7926e+01 2.7328e+01
2.8490e+01 2.9811e+01 2.9480e+01 2.8656e+01
2.9303e+01 3.0655e+01 3.0857e+01 2.9808e+01
3.0152e+01 3.1504e+01 3.2292e+01 3.0877e+01
3.0978e+01 3.2416e+01 3.3671e+01 3.2035e+01
3.1881e+01 3.3347e+01 3.5012e+01 3.3068e+01
3.2574e+01 3.4166e+01 3.6211e+01 3.3958e+01
3.3005e+01 3.4932e+01 3.7422e+01 3.4893e+01
3.3638e+01 3.5553e+01 3.8485e+01 3.5711e+01
3.4218e+01 3.6141e+01 3.9549e+01 3.6480e+01
3.4772e+01 3.6969e+01 4.0534e+01 3.7218e+01
3.5432e+01 3.7555e+01 4.1515e+01 3.7985e+01
3.6023e+01 3.8257e+01 4.2446e+01 3.8764e+01
3.6370e+01 3.8624e+01 4.3137e+01 3.9258e+01
3.6664e+01 3.9013e+01 4.3778e+01 3.9698e+01
3.7033e+01 3.9499e+01 4.4439e+01 4.0219e+01
3.7321e+01 4.0011e+01 4.5033e+01 4.0568e+01
3.7595e+01 4.0236e+01 4.5501e+01 4.0989e+01
3.7822e+01 4.0453e+01 4.5849e+01 4.1328e+01
3.7997e+01 4.0681e+01 4.6175e+01 4.1509e+01
3.8023e+01 4.0768e+01 4.6421e+01 4.1590e+01
3.8309e+01 4.1000e+01 4.6660e+01 4.1838e+01
3.8332e+01 4.1180e+01 4.6866e+01 4.2100e+01
3.8395e+01 4.1372e+01 4.7067e+01 4.2132e+01
3.8551e+01 4.1458e+01 4.7180e+01 4.2288e+01
3.8766e+01 4.1666e+01 4.7387e+01 4.2475e+01
3.8644e+01 4.1544e+01 4.7327e+01 4.2344e+01
3.8852e+01 4.1807e+01 4.7529e+01 4.2519e+01
3.8925e+01 4.1918e+01 4.7627e+01 4.2636e+01
3.8951e+01 4.2032e+01 4.7659e+01 4.2708e+01
3.8882e+01 4.1784e+01 4.7584e+01 4.2580e+01
3.8853e+01 4.1828e+01 4.7625e+01 4.2561e+01
3.9003e+01 4.2021e+01 4.7722e+01 4.2709e+01
3.9049e+01 4.2091e+01 4.7767e+01 4.2754e+01
3.9142e+01 4.2197e+01 4.7802e+01 4.2875e+01
3.9097e+01 4.2156e+01 4.7744e+01 4.2738e+01
3.9019e+01 4.2069e+01 4.7707e+01 4.2796e+01
3.9195e+01 4.2281e+01 4.7805e+01 4.2837e+01
3.9234e+01 4.2128e+01 4.7784e+01 4.2881e+01
3.9221e+01 4.2360e+01 4.7877e+01 4.2843e+01
3.9386e+01 4.2420e+01 4.7947e+01 4.2905e+01
3.9180e+01 4.2263e+01 4.7810e+01 4.2823e+01
3.9260e+01 4.2363e+01 4.7882e+01 4.2926e+01
3.9196e+01 4.2300e+01 4.7853e+01 4.2886e+01
3.9423e+01 4.2383e+01 4.7952e+01 4.2994e+01
3.9471e+01 4.2513e+01 4.8006e+01 4.3064e+01
3.9398e+01 4.2531e+01 4.8010e+01 4.2999e+01
3.9404e+01 4.2510e+01 4.7996e+01 4.3003e+01
3.9443e+01 4.2480e+01 4.7978e+01 4.3072e+01
3.9664e+01 4.2711e+01 4.8093e+01 4.3186e+01
3.9554e+01 4.2591e+01 4.8049e+01 4.3177e+01
3.9557e+01 4.2563e+01 4.7994e+01 4.3192e+01
3.9539e+01 4.2575e+01 4.8015e+01 4.3258e+01
3.9665e+01 4.2614e+01 4.8056e+01 4.3120e+01
3.9548e+01 4.2553e+01 4.7981e+01 4.3225e+01
3.9471e+01 4.2471e+01 4.7969e+01 4.3185e+01
3.9639e+01 4.2630e+01 4.8039e+01 4.3181e+01
3.9502e+01 4.2470e+01 4.7945e+01 4.3124e+01
3.9703e+01 4.2683e+01 4.8028e+01 4.3159e+01
3.9622e+01 4.2559e+01 4.7952e+01 4.3111e+01
3.9627e+01 4.2684e+01 4.8018e+01 4.3229e+01
3.9791e+01 4.2807e+01 4.8033e+01 4.3226e+01
3.9734e+01 4.2702e+01 4.7981e+01 4.3188e+01
3.9716e+01 4.2643e+01 4.7880e+01 4.3173e+01
3.9781e+01 4.2645e+01 4.7724e+01 4.3064e+01
3.9680e+01 4.2447e+01 4.7469e+01 4.3047e+01
3.9838e+01 4.2350e+01 4.7121e+01 4.2939e+01
3.9772e+01 4.2133e+01 4.6650e+01 4.2771e+01
3.9763e+01 4.2050e+01 4.6563e+01 4.2687e+01
3.9753e+01 4.2076e+01 4.6479e+01 4.2743e+01
3.9802e+01 4.2136e+01 4.6532e+01 4.2595e+01
3.9841e+01 4.2368e+01 4.6777e+01 4.2851e+01
3.9954e+01 4.2660e+01 4.7015e+01 4.2909e+01
3.9752e+01 4.2757e+01 4.7235e+01 4.2750e+01
3.9797e+01 4.2943e+01 4.7421e+01 4.2879e+01
3.9806e+01 4.3095e+01 4.7620e+01 4.3039e+01
3.9713e+01 4.3065e+01 4.7702e+01 4.2961e+01
3.9999e+01 4.3440e+01 4.7969e+01 4.3120e+01
4.0128e+01 4.3744e+01 4.8219e+01 4.3261e+01
4.0062e+01 4.3532e+01 4.8159e+01 4.3253e+01
4.0146e+01 4.3720e+01 4.8246e+01 4.3268e+01
4.0130e+01 4.3822e+01 4.8311e+01 4.3404e+01
4.0082e+01 4.3689e+01 4.8273e+01 4.3449e+01
4.0417e+01 4.4067e+01 4.8448e+01 4.3564e+01
4.0405e+01 4.4041e+01 4.8427e+01 4.3562e+01
4.0265e+01 4.4069e+01 4.8326e+01 4.3494e+01
4.0249e+01 4.3752e+01 4.8158e+01 4.3421e+01
4.0554e+01 4.4005e+01 4.8088e+01 4.3583e+01
4.0456e+01 4.3579e+01 4.7660e+01 4.3326e+01
4.0584e+01 4.3236e+01 4.6948e+01 4.3110e+01
4.0354e+01 4.2601e+01 4.5793e+01 4.2588e+01
4.0266e+01 4.2060e+01 4.4858e+01 4.2247e+01
4.0331e+01 4.1849e+01 4.4466e+01 4.2100e+01
4.0410e+01 4.1951e+01 4.4456e+01 4.2231e+01
4.0476e+01 4.1911e+01 4.4405e+01 4.2281e+01
4.0632e+01 4.2072e+01 4.4512e+01 4.2341e+01
4.0750e+01 4.2141e+01 4.4540e+01 4.2346e+01
4.0805e+01 4.2316e+01 4.4627e+01 4.2491e+01
4.0957e+01 4.2504e+01 4.4804e+01 4.2598e+01
4.1180e+01 4.2897e+01 4.5096e+01 4.2875e+01
4.1209e+01 4.2928e+01 4.5262e+01 4.2833e+01
4.1488e+01 4.3369e+01 4.5609e+01 4.3142e+01
4.1534e+01 4.3485e+01 4.5748e+01 4.3199e+01
4.1615e+01 4.3558e+01 4.5818e+01 4.3353e+01
4.1521e+01 4.3551e+01 4.5953e+01 4.3327e+01
4.1535e+01 4.3617e+01 4.5926e+01 4.3328e+01
4.1767e+01 4.3976e+01 4.6123e+01 4.3511e+01
4.1732e+01 4.3852e+01 4.5988e+01 4.3432e+01
4.1956e+01 4.3856e+01 4.5839e+01 4.3516e+01
4.2026e+01 4.3786e+01 4.5636e+01 4.3586e+01
4.1844e+01 4.3418e+01 4.5178e+01 4.3246e+01
4.1926e+01 4.3255e+01 4.4661e+01 4.3137e+01
4.1695e+01 4.2552e+01 4.3763e+01 4.2690e+01
4.1608e+01 4.1932e+01 4.2763e+01 4.2244e+01
4.1564e+01 4.1386e+01 4.1717e+01 4.1791e+01
4.1506e+01 4.0921e+01 4.0755e+01 4.1303e+01
4.0961e+01 3.9925e+01 3.9474e+01 4.0689e+01
4.0878e+01 3.9385e+01 3.8544e+01 4.0255e+01
4.0488e+01 3.8537e+01 3.7172e+01 3.9474e+01
3.9787e+01 3.6935e+01 3.5014e+01 3.8264e+01
3.8564e+01 3.4861e+01 3.1884e+01 3.6325e+01
3.6565e+01 3.2152e+01 2.8042e+01 3.3508e+01
3.4328e+01 2.9780e+01 2.4503e+01 3.0758e+01
3.3068e+01 2.8796e+01 2.2553e+01 2.8948e+01
3.2552e+01 2.8685e+01 2.1685e+01 2.8266e+01
3.2441e+01 2.8656e+01 2.1329e+01 2.7792e+01
3.2358e+01 2.8656e+01 2.1158e+01 2.7700e+01
3.2430e+01 2.8795e+01 2.1183e+01 2.7790e+01
3.2675e+01 2.8986e+01 2.1324e+01 2.8016e+01
3.3062e+01 2.9166e+01 2.1550e+01 2.8382e+01
3.3428e+01 2.9394e+01 2.1893e+01 2.8690e+01
3.3927e+01 2.9723e+01 2.2336e+01 2.9182e+01
3.4406e+01 3.0124e+01 2.2993e+01 2.9802e+01
3.5061e+01 3.0739e+01 2.3735e+01 3.0558e+01
3.5557e+01 3.1125e+01 2.4442e+01 3.1147e+01
3.6276e+01 3.1824e+01 2.5383e+01 3.2000e+01
3.6784e+01 3.2449e+01 2.6241e+01 3.2724e+01
3.7261e+01 3.3006e+01 2.7055e+01 3.3415e+01
3.7716e+01 3.3393e+01 2.7811e+01 3.4043e+01
3.8210e+01 3.4011e+01 2.8630e+01 3.4571e+01
3.8825e+01 3.4680e+01 2.9506e+01 3.5340e+01
3.9143e+01 3.4989e+01 3.0181e+01 3.5855e+01
3.9304e+01 3.5403e+01 3.0787e+01 3.6200e+01
3.9633e+01 3.5791e+01 3.1432e+01 3.6608e+01
3.9794e+01 3.6194e+01 3.2015e+01 3.6987e+01
4.0129e+01 3.6709e+01 3.2642e+01 3.7451e+01
4.0328e+01 3.6843e+01 3.3051e+01 3.7642e+01
4.0712e+01 3.7393e+01 3.3612e+01 3.8224e+01
4.0880e+01 3.7760e+01 3.4126e+01 3.8418e+01
4.1031e+01 3.7952e+01 3.4545e+01 3.8722e+01
4.1278e+01 3.8364e+01 3.5000e+01 3.9046e+01
4.1322e+01 3.8575e+01 3.5293e+01 3.9131e+01
4.1414e+01 3.8695e+01 3.5522e+01 3.9344e+01
4.1608e+01 3.8962e+01 3.5855e+01 3.9559e+01
4.1564e+01 3.8987e+01 3.5895e+01 3.9608e+01
4.1730e+01 3.9226e+01 3.6118e+01 3.9614e+01
4.1677e+01 3.9175e+01 3.6065e+01 3.9626e+01
4.1727e+01 3.9223e+01 3.6082e+01 3.9615e+01
4.1497e+01 3.8981e+01 3.5815e+01 3.9411e+01
4.1401e+01 3.8884e+01 3.5610e+01 3.9285e+01
4.1427e+01 3.8785e+01 3.5387e+01 3.9216e+01
4.1444e+01 3.8755e+01 3.5133e+01 3.9063e+01
4.1293e+01 3.8450e+01 3.4776e+01 3.8837e+01
4.0921e+01 3.8139e+01 3.4361e+01 3.8499e+01
4.1053e+01 3.8072e+01 3.4042e+01 3.8340e+01
4.0897e+01 3.7754e+01 3.3570e+01 3.8144e+01
4.0737e+01 3.7399e+01 3.3041e+01 3.7882e+01
4.0537e+01 3.7117e+01 3.2551e+01 3.7438e+01
4.0360e+01 3.6784e+01 3.2069e+01 3.7152e+01
4.0282e+01 3.6708e+01 3.1716e+01 3.6959e+01
3.9999e+01 3.6412e+01 3.1397e+01 3.6760e+01
3.9973e+01 3.6510e+01 3.1329e+01 3.6764e+01
4.0084e+01 3.6432e+01 3.1275e+01 3.6729e+01
4.0210e+01 3.6486e+01 3.1300e+01 3.6717e+01
4.0138e+01 3.6492e+01 3.1280e+01 3.6799e+01
3.9932e+01 3.6344e+01 3.1096e+01 3.6681e+01
3.9344e+01 3.6432e+01 3.1343e+01 3.6125e+01
3.9249e+01 3.6345e+01 3.1025e+01 3.5938e+01
3.9057e+01 3.5944e+01 3.0341e+01 3.5610e+01
3.8548e+01 3.5105e+01 2.9053e+01 3.4716e+01
3.6951e+01 3.3508e+01 2.6907e+01 3.2827e+01
3.4681e+01 3.1410e+01 2.4094e+01 3.0189e+01
3.1898e+01 2.9297e+01 2.1164e+01 2.7275e+01
2.8952e+01 2.7006e+01 1.8552e+01 2.4141e+01
2.6175e+01 2.5064e+01 1.6519e+01 2.1453e+01
2.4400e+01 2.4164e+01 1.5534e+01 1.9803e+01
2.3799e+01 2.4050e+01 1.5192e+01 1.9310e+01
2.4018e+01 2.4276e+01 1.5277e+01 1.9361e+01
2.4475e+01 2.4722e+01 1.5613e+01 1.9797e+01
2.4924e+01 2.4956e+01 1.5763e+01 2.0101e+01
2.5177e+01 2.5185e+01 1.5987e+01 2.0426e+01
2.5630e+01 2.5516e+01 1.6235e+01 2.0837e+01
2.6140e+01 2.5896e+01 1.6556e+01 2.1303e+01
2.6604e+01 2.6209e+01 1.6860e+01 2.1743e+01
2.7285e+01 2.6490e+01 1.7180e+01 2.2288e+01
2.8015e+01 2.7007e+01 1.7675e+01 2.2922e+01
2.8429e+01 2.7237e+01 1.7990e+01 2.3384e+01
2.9104e+01 2.7780e+01 1.8490e+01 2.4042e+01
2.9813e+01 2.8028e+01 1.8865e+01 2.4677e+01
3.0540e+01 2.8476e+01 1.9326e+01 2.5325e+01
3.1100e+01 2.8842e+01 1.9770e+01 2.5810e+01
3.1565e+01 2.9330e+01 2.0205e+01 2.6396e+01
3.2034e+01 2.9608e+01 2.0568e+01 2.6862e+01
3.2289e+01 2.9653e+01 2.0750e+01 2.7128e+01
3.2729e+01 2.9991e+01 2.1204e+01 2.7571e+01
3.3088e+01 3.0201e+01 2.1405e+01 2.8006e+01
3.3326e+01 3.0181e+01 2.1635e+01 2.8225e+01
3.3930e+01 3.0632e+01 2.2093e+01 2.8790e+01
3.4366e+01 3.0913e+01 2.2663e+01 2.9357e+01
3.4590e+01 3.1024e+01 2.3008e+01 2.9732e+01
3.4940e+01 3.1253e+01 2.3466e+01 3.0119e+01
3.5271e+01 3.1492e+01 2.3829e+01 3.0494e+01
3.5261e+01 3.1340e+01 2.4049e+01 3.0656e+01
3.5013e+01 3.0901e+01 2.4001e+01 3.0554e+01
3.4746e+01 3.0556e+01 2.3925e+01 3.0492e+01
3.4340e+01 2.9826e+01 2.3637e+01 3.0174e+01
3.3696e+01 2.9076e+01 2.3307e+01 2.9761e+01
3.4303e+01 3.0101e+01 2.3716e+01 3.0124e+01
3.3656e+01 2.9835e+01 2.3044e+01 2.9414e+01
3.3634e+01 2.9732e+01 2.3001e+01 2.9309e+01
3.1736e+01 2.8209e+01 2.1176e+01 2.7292e+01
3.1557e+01 2.8088e+01 2.1096e+01 2.7225e+01
3.1428e+01 2.8014e+01 2.0992e+01 2.7102e+01
2.9793e+01 2.6214e+01 1.9473e+01 2.5572e+01
2.9042e+01 2.5468e+01 1.8708e+01 2.4765e+01
2.8877e+01 2.5522e+01 1.8462e+01 2.4486e+01
2.8032e+01 2.5238e+01 1.7840e+01 2.3609e+01
2.7297e+01 2.4758e+01 1.7184e+01 2.2824e+01
2.6283e+01 2.4077e+01 1.6512e+01 2.1890e+01
2.5012e+01 2.3196e+01 1.5628e+01 2.0666e+01
2.3905e+01 2.2708e+01 1.5104e+01 1.9712e+01
2.3142e+01 2.2200e+01 1.4631e+01 1.9006e+01


==> Fig/ResSynth/endm_mod2.txt <==
3.5909e+00 4.3485e+00 4.8724e+00 5.6009e+00
3.7364e+00 4.5432e+00 5.0335e+00 5.7177e+00
3.8360e+00 4.5176e+00 5.0731e+00 5.9271e+00
4.2401e+00 5.1098e+00 5.1830e+00 5.9776e+00
4.3867e+00 5.2442e+00 5.2548e+00 6.1791e+00
4.4126e+00 5.1053e+00 5.6248e+00 6.4185e+00
4.5836e+00 5.1743e+00 5.8770e+00 6.6219e+00
4.9648e+00 5.7050e+00 5.9882e+00 6.6752e+00
4.9377e+00 5.5713e+00 6.2974e+00 6.9798e+00
5.1389e+00 5.6835e+00 6.5332e+00 7.0787e+00
5.2549e+00 5.7856e+00 6.7592e+00 7.2605e+00
5.6862e+00 6.1736e+00 6.8229e+00 7.3472e+00
5.8399e+00 6.1843e+00 7.0303e+00 7.5551e+00
6.2444e+00 6.6212e+00 7.1172e+00 7.5891e+00
6.3573e+00 6.7163e+00 7.2598e+00 7.6512e+00
6.2156e+00 6.4652e+00 7.5471e+00 7.8403e+00
6.4462e+00 6.5729e+00 7.5915e+00 7.9581e+00
6.7052e+00 7.0241e+00 7.6417e+00 7.8386e+00
6.8157e+00 6.9771e+00 7.7829e+00 8.0734e+00
7.0898e+00 7.3135e+00 7.8369e+00 8.0816e+00
7.5287e+00 7.7288e+00 7.7897e+00 8.0149e+00
7.6902e+00 7.9881e+00 7.7714e+00 7.9608e+00
7.7922e+00 8.1919e+00 7.9134e+00 7.9526e+00
8.0192e+00 8.4428e+00 7.8382e+00 8.0249e+00
8.0764e+00 8.5560e+00 8.1121e+00 8.1864e+00
8.1744e+00 8.5684e+00 8.1581e+00 8.3108e+00
8.6479e+00 9.1184e+00 8.1750e+00 8.2352e+00
8.6330e+00 9.1157e+00 8.2566e+00 8.3637e+00
8.6723e+00 9.2569e+00 8.3022e+00 8.3330e+00
9.0868e+00 9.7307e+00 8.2233e+00 8.2698e+00
9.2115e+00 9.7752e+00 8.1102e+00 8.2807e+00
9.1512e+00 9.6648e+00 8.2821e+00 8.4159e+00
9.4504e+00 1.0146e+01 8.1884e+00 8.2348e+00
9.5600e+00 1.0208e+01 8.1832e+00 8.2713e+00
9.7008e+00 1.0322e+01 8.2355e+00 8.3833e+00
9.9293e+00 1.0703e+01 8.1901e+00 8.2870e+00
1.0027e+01 1.0727e+01 8.1195e+00 8.3289e+00
1.0015e+01 1.0816e+01 8.1704e+00 8.3105e+00
1.0180e+01 1.0956e+01 8.1688e+00 8.4128e+00
1.0310e+01 1.1213e+01 8.1493e+00 8.4019e+00
1.0330e+01 1.1338e+01 8.1998e+00 8.3614e+00
1.0673e+01 1.1704e+01 8.1180e+00 8.3594e+00
1.0760e+01 1.1784e+01 8.1126e+00 8.3611e+00
1.0978e+01 1.2143e+01 8.1854e+00 8.4781e+00
1.1118e+01 1.2142e+01 8.2708e+00 8.5409e+00
1.1280e+01 1.2454e+01 8.2822e+00 8.6247e+00
1.1426e+01 1.2562e+01 8.3982e+00 8.7213e+00
1.1560e+01 1.2605e+01 8.4578e+00 8.8405e+00
1.1859e+01 1.3088e+01 8.5053e+00 8.8648e+00
1.2277e+01 1.3457e+01 8.6917e+00 9.1415e+00
1.2281e+01 1.3531e+01 9.0270e+00 9.3448e+00
1.2629e+01 1.3793e+01 9.1909e+00 9.5464e+00
1.2664e+01 1.3604e+01 9.5491e+00 9.8585e+00
1.2758e+01 1.3646e+01 9.9869e+00 1.0266e+01
1.3225e+01 1.4187e+01 1.0380e+01 1.0570e+01
1.3399e+01 1.4174e+01 1.0965e+01 1.1246e+01
1.3581e+01 1.4117e+01 1.1593e+01 1.1857e+01
1.3923e+01 1.4425e+01 1.2257e+01 1.2420e+01
1.4079e+01 1.4447e+01 1.3006e+01 1.3124e+01
1.4498e+01 1.4719e+01 1.3865e+01 1.3969e+01
1.4801e+01 1.5005e+01 1.4702e+01 1.4621e+01
1.5058e+01 1.4678e+01 1.5590e+01 1.5591e+01
1.5196e+01 1.4762e+01 1.6379e+01 1.6278e+01
1.5441e+01 1.4761e+01 1.7199e+01 1.7074e+01
1.5722e+01 1.4917e+01 1.7844e+01 1.7653e+01
1.5811e+01 1.4889e+01 1.8523e+01 1.8212e+01
1.6445e+01 1.5388e+01 1.8867e+01 1.8704e+01
1.6489e+01 1.5437e+01 1.9341e+01 1.9098e+01
1.6979e+01 1.5833e+01 1.9513e+01 1.9253e+01
1.7057e+01 1.6082e+01 1.9917e+01 1.9618e+01
1.7309e+01 1.6124e+01 2.0058e+01 1.9853e+01
1.7381e+01 1.6334e+01 2.0213e+01 1.9852e+01
1.7831e+01 1.6755e+01 2.0267e+01 2.0110e+01
1.8108e+01 1.7117e+01 2.0379e+01 2.0111e+01
1.8206e+01 1.7355e+01 2.0589e+01 2.0229e+01
1.8658e+01 1.7718e+01 2.0592e+01 2.0423e+01
1.8869e+01 1.7904e+01 2.0515e+01 2.0387e+01
1.9171e+01 1.8467e+01 2.0529e+01 2.0393e+01
1.9071e+01 1.8440e+01 2.0484e+01 2.0261e+01
1.9116e+01 1.8456e+01 2.0316e+01 2.0135e+01
2.0020e+01 1.9657e+01 1.9748e+01 1.9747e+01
2.0227e+01 2.0047e+01 1.9496e+01 1.9546e+01
2.0395e+01 2.0568e+01 1.9066e+01 1.9072e+01
2.0473e+01 2.0840e+01 1.8651e+01 1.8753e+01
2.0835e+01 2.1276e+01 1.8028e+01 1.8189e+01
2.0902e+01 2.1641e+01 1.7549e+01 1.7761e+01
2.1176e+01 2.2133e+01 1.6937e+01 1.7304e+01
2.1273e+01 2.2643e+01 1.6540e+01 1.6969e+01
2.1575e+01 2.3101e+01 1.6037e+01 1.6541e+01
2.1645e+01 2.3295e+01 1.5541e+01 1.6075e+01
2.1577e+01 2.3478e+01 1.5240e+01 1.5724e+01
2.1838e+01 2.3919e+01 1.4916e+01 1.5472e+01
2.1912e+01 2.4011e+01 1.4642e+01 1.5303e+01
2.2302e+01 2.4709e+01 1.4397e+01 1.5195e+01
2.2578e+01 2.5162e+01 1.3872e+01 1.4810e+01
2.2602e+01 2.5066e+01 1.3683e+01 1.4677e+01
2.2765e+01 2.5458e+01 1.3418e+01 1.4381e+01
2.2778e+01 2.5516e+01 1.3389e+01 1.4283e+01
2.2639e+01 2.5470e+01 1.3403e+01 1.4349e+01
2.3107e+01 2.6044e+01 1.3083e+01 1.4129e+01
2.3240e+01 2.6150e+01 1.2910e+01 1.4000e+01
2.3214e+01 2.6369e+01 1.2888e+01 1.3876e+01
2.3276e+01 2.6319e+01 1.2622e+01 1.3750e+01
2.3504e+01 2.6823e+01 1.2388e+01 1.3493e+01
2.3431e+01 2.6565e+01 1.2093e+01 1.3268e+01
2.3492e+01 2.6832e+01 1.1877e+01 1.3047e+01
2.3641e+01 2.7233e+01 1.1461e+01 1.2663e+01
2.3717e+01 2.7352e+01 1.1226e+01 1.2493e+01
2.3781e+01 2.7540e+01 1.0943e+01 1.2204e+01
2.3985e+01 2.7667e+01 1.0643e+01 1.2035e+01
2.4173e+01 2.8004e+01 1.0341e+01 1.1787e+01
2.4584e+01 2.8519e+01 1.0032e+01 1.1564e+01
2.4581e+01 2.8658e+01 9.9656e+00 1.1409e+01
2.4380e+01 2.8551e+01 1.0055e+01 1.1516e+01
2.4253e+01 2.8345e+01 9.9181e+00 1.1385e+01
2.4825e+01 2.9226e+01 9.8089e+00 1.1323e+01
2.4736e+01 2.8978e+01 9.7127e+00 1.1295e+01
2.4641e+01 2.8917e+01 9.7763e+00 1.1350e+01
2.4814e+01 2.9368e+01 9.5057e+00 1.1025e+01
2.4690e+01 2.8887e+01 9.1228e+00 1.0785e+01
2.5124e+01 2.9811e+01 8.7550e+00 1.0572e+01
2.4962e+01 2.9882e+01 8.5627e+00 1.0291e+01
2.4947e+01 2.9771e+01 8.0989e+00 9.8780e+00
2.5540e+01 3.0584e+01 7.5515e+00 9.5217e+00
2.5229e+01 3.0384e+01 7.3300e+00 9.3483e+00
2.5450e+01 3.0819e+01 7.0620e+00 9.1250e+00
2.5552e+01 3.1087e+01 6.7369e+00 8.7712e+00
2.5558e+01 3.1172e+01 6.5483e+00 8.6021e+00
2.5747e+01 3.1392e+01 6.3785e+00 8.6083e+00
2.6145e+01 3.1977e+01 6.0272e+00 8.3078e+00
2.5715e+01 3.1576e+01 5.9716e+00 8.2718e+00
2.5866e+01 3.1811e+01 5.5900e+00 7.9701e+00
2.5586e+01 3.1808e+01 5.4355e+00 7.7807e+00
2.5930e+01 3.2178e+01 5.1159e+00 7.5597e+00
2.6032e+01 3.2352e+01 4.9752e+00 7.4804e+00
2.6136e+01 3.2412e+01 4.6939e+00 7.2912e+00
2.6088e+01 3.2478e+01 4.7505e+00 7.3164e+00
2.6336e+01 3.2831e+01 4.7240e+00 7.4070e+00
2.6220e+01 3.2741e+01 4.7368e+00 7.3969e+00
2.6346e+01 3.3001e+01 4.8151e+00 7.4286e+00
2.6822e+01 3.3269e+01 4.7885e+00 7.4331e+00
2.6908e+01 3.3421e+01 4.9862e+00 7.5497e+00
2.6784e+01 3.3320e+01 5.4506e+00 7.9596e+00
2.6821e+01 3.3006e+01 5.9394e+00 8.4616e+00
2.7239e+01 3.3307e+01 6.4894e+00 8.9274e+00
2.7238e+01 3.2792e+01 7.6941e+00 9.8688e+00
2.7447e+01 3.2581e+01 9.1559e+00 1.1159e+01
2.7931e+01 3.2587e+01 1.0803e+01 1.2565e+01
2.8251e+01 3.2192e+01 1.2920e+01 1.4487e+01
2.8324e+01 3.1472e+01 1.5604e+01 1.6845e+01
2.8664e+01 3.0914e+01 1.8018e+01 1.8991e+01
2.9042e+01 3.0461e+01 2.0726e+01 2.1422e+01
2.9348e+01 2.9858e+01 2.3386e+01 2.3842e+01
2.9528e+01 2.9192e+01 2.6138e+01 2.6180e+01
3.0040e+01 2.9016e+01 2.8625e+01 2.8382e+01
3.0293e+01 2.8385e+01 3.1030e+01 3.0506e+01
3.0507e+01 2.7683e+01 3.3543e+01 3.2625e+01
3.0928e+01 2.7488e+01 3.5703e+01 3.4488e+01
3.1327e+01 2.7221e+01 3.7901e+01 3.6318e+01
3.1713e+01 2.6775e+01 3.9795e+01 3.8015e+01
3.1911e+01 2.6154e+01 4.1852e+01 3.9649e+01
3.1981e+01 2.5611e+01 4.3812e+01 4.1275e+01
3.2080e+01 2.5076e+01 4.5696e+01 4.2782e+01
3.2630e+01 2.5194e+01 4.7020e+01 4.3822e+01
3.2870e+01 2.4740e+01 4.8668e+01 4.5346e+01
3.3250e+01 2.4835e+01 5.0049e+01 4.6474e+01
3.3210e+01 2.4352e+01 5.1394e+01 4.7526e+01
3.3389e+01 2.4069e+01 5.2384e+01 4.8354e+01
3.3629e+01 2.3979e+01 5.3406e+01 4.9183e+01
3.4023e+01 2.4094e+01 5.4084e+01 4.9667e+01
3.3995e+01 2.3651e+01 5.5037e+01 5.0574e+01
3.4035e+01 2.3613e+01 5.5675e+01 5.1074e+01
3.4130e+01 2.3517e+01 5.6188e+01 5.1443e+01
3.4065e+01 2.3124e+01 5.6661e+01 5.1829e+01
3.4290e+01 2.3218e+01 5.6982e+01 5.2186e+01
3.4464e+01 2.3386e+01 5.7148e+01 5.2353e+01
3.4589e+01 2.3399e+01 5.7361e+01 5.2450e+01
3.4603e+01 2.3446e+01 5.7621e+01 5.2657e+01
3.4843e+01 2.3714e+01 5.7777e+01 5.2807e+01
3.4664e+01 2.3384e+01 5.7824e+01 5.2814e+01
3.4983e+01 2.3742e+01 5.7894e+01 5.2904e+01
3.5113e+01 2.3918e+01 5.7943e+01 5.2949e+01
3.5287e+01 2.4130e+01 5.7863e+01 5.2880e+01
3.4947e+01 2.3762e+01 5.7983e+01 5.2970e+01
3.4958e+01 2.3724e+01 5.8045e+01 5.2949e+01
3.5228e+01 2.4189e+01 5.7985e+01 5.2867e+01
3.5302e+01 2.4121e+01 5.8034e+01 5.3010e+01
3.5516e+01 2.4468e+01 5.7911e+01 5.2936e+01
3.5443e+01 2.4241e+01 5.7870e+01 5.2982e+01
3.5348e+01 2.4315e+01 5.7877e+01 5.2875e+01
3.5696e+01 2.4610e+01 5.7741e+01 5.2866e+01
3.5421e+01 2.4476e+01 5.7971e+01 5.3007e+01
3.5818e+01 2.4713e+01 5.7720e+01 5.2822e+01
3.5910e+01 2.5000e+01 5.7739e+01 5.2800e+01
3.5594e+01 2.4766e+01 5.7814e+01 5.2713e+01
3.5749e+01 2.4884e+01 5.7815e+01 5.2792e+01
3.5616e+01 2.4590e+01 5.7918e+01 5.2914e+01
3.5834e+01 2.5002e+01 5.7841e+01 5.2898e+01
3.5912e+01 2.5190e+01 5.7912e+01 5.2863e+01
3.6025e+01 2.5044e+01 5.7774e+01 5.2876e+01
3.5978e+01 2.5122e+01 5.7800e+01 5.2806e+01
3.5892e+01 2.5099e+01 5.7890e+01 5.2919e+01
3.6310e+01 2.5699e+01 5.7693e+01 5.2767e+01
3.6041e+01 2.5326e+01 5.7898e+01 5.2938e+01
3.6078e+01 2.5364e+01 5.7767e+01 5.2944e+01
3.6081e+01 2.5321e+01 5.7812e+01 5.3025e+01
3.6159e+01 2.5430e+01 5.7758e+01 5.2938e+01
3.6060e+01 2.5269e+01 5.7799e+01 5.3029e+01
3.5918e+01 2.5051e+01 5.7889e+01 5.3087e+01
3.6158e+01 2.5395e+01 5.7777e+01 5.2996e+01
3.5928e+01 2.4942e+01 5.7857e+01 5.3155e+01
3.6309e+01 2.5494e+01 5.7637e+01 5.2955e+01
3.6167e+01 2.5321e+01 5.7633e+01 5.2951e+01
3.6262e+01 2.5560e+01 5.7677e+01 5.2895e+01
3.6515e+01 2.5800e+01 5.7491e+01 5.2875e+01
3.6436e+01 2.5859e+01 5.7418e+01 5.2728e+01
3.6380e+01 2.5937e+01 5.7306e+01 5.2655e+01
3.6584e+01 2.6202e+01 5.6872e+01 5.2417e+01
3.6496e+01 2.6398e+01 5.6491e+01 5.2184e+01
3.6684e+01 2.7212e+01 5.5717e+01 5.1641e+01
3.6731e+01 2.7370e+01 5.4932e+01 5.1355e+01
3.6731e+01 2.7490e+01 5.4739e+01 5.1170e+01
3.6847e+01 2.7633e+01 5.4540e+01 5.1110e+01
3.6922e+01 2.7682e+01 5.4490e+01 5.1017e+01
3.7083e+01 2.7873e+01 5.4785e+01 5.1125e+01
3.7400e+01 2.8070e+01 5.4893e+01 5.1142e+01
3.7500e+01 2.8010e+01 5.4986e+01 5.0847e+01
3.7514e+01 2.7831e+01 5.5368e+01 5.1158e+01
3.7625e+01 2.7847e+01 5.5611e+01 5.1280e+01
3.7511e+01 2.7445e+01 5.5837e+01 5.1403e+01
3.7978e+01 2.8033e+01 5.5857e+01 5.1387e+01
3.8344e+01 2.8389e+01 5.5930e+01 5.1369e+01
3.7917e+01 2.7930e+01 5.6264e+01 5.1618e+01
3.8256e+01 2.8126e+01 5.6098e+01 5.1574e+01
3.8346e+01 2.8346e+01 5.6131e+01 5.1528e+01
3.8118e+01 2.8084e+01 5.6303e+01 5.1705e+01
3.8718e+01 2.8956e+01 5.6046e+01 5.1468e+01
3.8752e+01 2.8930e+01 5.5982e+01 5.1456e+01
3.8853e+01 2.9043e+01 5.5692e+01 5.1237e+01
3.8403e+01 2.8775e+01 5.5813e+01 5.1339e+01
3.8972e+01 2.9708e+01 5.5263e+01 5.1069e+01
3.8705e+01 2.9608e+01 5.4739e+01 5.0812e+01
3.8804e+01 3.0596e+01 5.3448e+01 5.0025e+01
3.8779e+01 3.1234e+01 5.1516e+01 4.8946e+01
3.8748e+01 3.2111e+01 4.9926e+01 4.7947e+01
3.8749e+01 3.2501e+01 4.9286e+01 4.7587e+01
3.8950e+01 3.2774e+01 4.9131e+01 4.7589e+01
3.8963e+01 3.3003e+01 4.9026e+01 4.7516e+01
3.9207e+01 3.3238e+01 4.8995e+01 4.7534e+01
3.9296e+01 3.3555e+01 4.8945e+01 4.7409e+01
3.9511e+01 3.3731e+01 4.8963e+01 4.7446e+01
3.9749e+01 3.3998e+01 4.9014e+01 4.7501e+01
4.0256e+01 3.4475e+01 4.9098e+01 4.7577e+01
4.0162e+01 3.4307e+01 4.9412e+01 4.7682e+01
4.0663e+01 3.4741e+01 4.9607e+01 4.7891e+01
4.0772e+01 3.4874e+01 4.9717e+01 4.7873e+01
4.0765e+01 3.4754e+01 4.9941e+01 4.8173e+01
4.0697e+01 3.4514e+01 5.0152e+01 4.8238e+01
4.0795e+01 3.4617e+01 5.0058e+01 4.8178e+01
4.1361e+01 3.5320e+01 4.9865e+01 4.8044e+01
4.1254e+01 3.5229e+01 4.9734e+01 4.8023e+01
4.1464e+01 3.5763e+01 4.9346e+01 4.7896e+01
4.1605e+01 3.6373e+01 4.8856e+01 4.7573e+01
4.1282e+01 3.6193e+01 4.8363e+01 4.7271e+01
4.1486e+01 3.6967e+01 4.7347e+01 4.6701e+01
4.1090e+01 3.7288e+01 4.6112e+01 4.5881e+01
4.1016e+01 3.7886e+01 4.4496e+01 4.4960e+01
4.1075e+01 3.8926e+01 4.2650e+01 4.3779e+01
4.1256e+01 3.9800e+01 4.0803e+01 4.2713e+01
4.0554e+01 3.9902e+01 3.9221e+01 4.1651e+01
4.0513e+01 4.0773e+01 3.7634e+01 4.0563e+01
4.0328e+01 4.1502e+01 3.5388e+01 3.9015e+01
3.9506e+01 4.1959e+01 3.2333e+01 3.7039e+01
3.8695e+01 4.3181e+01 2.7435e+01 3.3471e+01
3.7401e+01 4.4008e+01 2.1530e+01 2.8718e+01
3.6261e+01 4.4535e+01 1.5989e+01 2.4104e+01
3.6428e+01 4.6103e+01 1.1955e+01 2.0351e+01
3.7151e+01 4.7624e+01 9.5652e+00 1.8267e+01
3.7496e+01 4.8500e+01 8.4657e+00 1.7134e+01
3.7648e+01 4.8689e+01 8.0406e+00 1.6863e+01
3.7958e+01 4.9113e+01 7.7822e+00 1.6710e+01
3.8180e+01 4.9494e+01 7.8790e+00 1.6838e+01
3.8280e+01 4.9780e+01 8.2935e+00 1.7263e+01
3.8475e+01 5.0066e+01 8.7232e+00 1.7618e+01
3.8718e+01 4.9965e+01 9.4430e+00 1.8535e+01
3.8805e+01 4.9862e+01 1.0623e+01 1.9555e+01
3.9229e+01 4.9957e+01 1.1727e+01 2.0711e+01
3.9353e+01 4.9549e+01 1.2971e+01 2.1917e+01
3.9748e+01 4.9794e+01 1.4369e+01 2.3104e+01
4.0055e+01 4.9453e+01 1.5764e+01 2.4417e+01
4.0307e+01 4.9359e+01 1.7066e+01 2.5473e+01
4.0264e+01 4.8764e+01 1.8593e+01 2.6802e+01
4.0621e+01 4.8797e+01 1.9741e+01 2.7667e+01
4.1086e+01 4.9024e+01 2.0942e+01 2.8684e+01
4.0950e+01 4.8398e+01 2.2349e+01 2.9849e+01
4.1060e+01 4.7986e+01 2.3364e+01 3.0583e+01
4.1274e+01 4.7758e+01 2.4311e+01 3.1362e+01
4.1447e+01 4.7567e+01 2.5184e+01 3.1971e+01
4.1780e+01 4.7645e+01 2.6045e+01 3.2589e+01
4.1603e+01 4.6999e+01 2.6974e+01 3.3391e+01
4.2046e+01 4.7501e+01 2.7632e+01 3.3864e+01
4.2290e+01 4.7237e+01 2.8292e+01 3.4369e+01
4.2266e+01 4.7143e+01 2.9015e+01 3.4825e+01
4.2590e+01 4.7183e+01 2.9574e+01 3.5285e+01
4.2661e+01 4.7103e+01 2.9988e+01 3.5466e+01
4.2625e+01 4.6910e+01 3.0486e+01 3.5845e+01
4.2827e+01 4.7112e+01 3.0854e+01 3.6063e+01
4.2809e+01 4.6828e+01 3.1003e+01 3.6265e+01
4.3116e+01 4.7149e+01 3.1034e+01 3.6188e+01
4.3084e+01 4.7130e+01 3.0986e+01 3.6149e+01
4.3196e+01 4.7271e+01 3.0879e+01 3.6102e+01
4.2900e+01 4.7136e+01 3.0678e+01 3.5813e+01
4.2977e+01 4.7344e+01 3.0213e+01 3.5476e+01
4.3012e+01 4.7594e+01 2.9809e+01 3.5274e+01
4.3176e+01 4.8003e+01 2.9242e+01 3.4864e+01
4.2999e+01 4.8034e+01 2.8734e+01 3.4520e+01
4.2785e+01 4.7907e+01 2.8147e+01 3.4018e+01
4.3052e+01 4.8692e+01 2.7330e+01 3.3415e+01
4.2878e+01 4.8813e+01 2.6693e+01 3.3035e+01
4.2759e+01 4.9218e+01 2.5856e+01 3.2354e+01
4.2779e+01 4.9481e+01 2.4891e+01 3.1623e+01
4.2638e+01 4.9563e+01 2.4164e+01 3.1183e+01
4.2880e+01 5.0110e+01 2.3313e+01 3.0555e+01
4.2531e+01 4.9982e+01 2.3049e+01 3.0244e+01
4.2835e+01 5.0297e+01 2.2636e+01 3.0027e+01
4.2768e+01 5.0471e+01 2.2598e+01 2.9934e+01
4.2902e+01 5.0581e+01 2.2517e+01 2.9959e+01
4.2899e+01 5.0686e+01 2.2511e+01 2.9869e+01
4.2704e+01 5.0421e+01 2.2383e+01 2.9811e+01
4.2609e+01 4.9716e+01 2.2617e+01 2.9320e+01
4.2804e+01 5.0203e+01 2.1829e+01 2.8755e+01
4.2758e+01 5.0647e+01 2.0670e+01 2.7993e+01
4.2410e+01 5.1463e+01 1.8612e+01 2.6172e+01
4.1488e+01 5.1129e+01 1.5371e+01 2.3457e+01
4.0202e+01 5.0984e+01 1.1094e+01 1.9333e+01
3.8907e+01 5.0705e+01 6.4712e+00 1.4689e+01
3.7040e+01 4.9216e+01 2.8157e+00 1.0516e+01
3.5025e+01 4.7113e+01 4.4220e-01 7.3462e+00
3.3516e+01 4.5265e+01 0.0000e+00 5.6574e+00
3.3078e+01 4.4520e+01 0.0000e+00 5.2094e+00
3.3328e+01 4.4927e+01 0.0000e+00 5.1306e+00
3.3989e+01 4.5867e+01 0.0000e+00 5.2166e+00
3.4340e+01 4.6564e+01 0.0000e+00 5.3672e+00
3.4724e+01 4.7083e+01 0.0000e+00 5.5117e+00
3.5247e+01 4.7789e+01 0.0000e+00 5.7655e+00
3.5873e+01 4.8569e+01 0.0000e+00 6.0684e+00
3.6427e+01 4.9195e+01 0.0000e+00 6.4391e+00
3.7030e+01 4.9985e+01 0.0000e+00 6.9438e+00
3.7833e+01 5.0762e+01 1.5264e-01 7.5893e+00
3.7995e+01 5.0963e+01 6.4439e-01 8.2210e+00
3.8604e+01 5.1587e+01 1.1242e+00 8.9261e+00
3.8736e+01 5.1886e+01 1.8920e+00 9.8058e+00
3.9267e+01 5.2617e+01 2.3415e+00 1.0450e+01
3.9476e+01 5.2752e+01 3.0717e+00 1.1279e+01
4.0064e+01 5.3425e+01 3.3959e+00 1.1685e+01
4.0270e+01 5.3329e+01 4.0179e+00 1.2562e+01
4.0128e+01 5.3175e+01 4.5631e+00 1.3123e+01
4.0432e+01 5.3473e+01 5.1234e+00 1.3649e+01
4.0568e+01 5.3628e+01 5.5444e+00 1.4204e+01
4.0368e+01 5.3270e+01 6.1699e+00 1.4845e+01
4.0728e+01 5.3733e+01 6.8000e+00 1.5521e+01
4.0749e+01 5.3450e+01 7.9044e+00 1.6559e+01
4.0604e+01 5.3017e+01 8.7486e+00 1.7378e+01
4.0596e+01 5.2752e+01 9.6325e+00 1.8204e+01
4.0667e+01 5.2738e+01 1.0305e+01 1.8807e+01
4.0109e+01 5.1756e+01 1.1258e+01 1.9640e+01
3.9235e+01 5.0562e+01 1.2004e+01 2.0159e+01
3.8519e+01 4.9631e+01 1.2560e+01 2.0537e+01
3.7349e+01 4.8176e+01 1.3130e+01 2.0905e+01
3.6143e+01 4.6522e+01 1.3594e+01 2.1189e+01
3.7811e+01 4.8392e+01 1.2807e+01 2.0734e+01
3.7979e+01 4.8896e+01 1.1271e+01 1.9223e+01
3.7879e+01 4.8654e+01 1.1269e+01 1.9286e+01
3.6585e+01 4.7695e+01 8.8376e+00 1.6619e+01
3.6471e+01 4.7525e+01 8.7573e+00 1.6530e+01
3.6392e+01 4.7332e+01 8.6461e+00 1.6471e+01
3.4335e+01 4.5240e+01 7.6028e+00 1.5216e+01
3.3596e+01 4.4672e+01 6.7853e+00 1.4269e+01
3.3996e+01 4.5415e+01 5.8574e+00 1.3372e+01
3.3983e+01 4.5476e+01 4.5357e+00 1.1879e+01
3.3758e+01 4.5285e+01 3.3918e+00 1.0702e+01
3.2978e+01 4.4386e+01 2.6711e+00 9.7242e+00
3.2063e+01 4.3403e+01 1.6697e+00 8.2436e+00
3.1572e+01 4.2533e+01 9.0229e-01 7.1284e+00
3.1032e+01 4.1786e+01 3.5761e-01 6.4366e+00


==> Fig/ResSynth/endm_mod5.txt <==
3.6350e+00 4.9994e+00 4.5518e+00 5.0842e+00
3.8031e+00 5.1197e+00 4.6508e+00 5.3704e+00
3.9066e+00 5.1682e+00 4.7251e+00 5.4874e+00
4.2080e+00 5.5625e+00 4.9661e+00 5.6557e+00
4.2598e+00 5.7698e+00 5.1189e+00 5.7971e+00
4.4436e+00 5.7285e+00 5.3495e+00 6.0321e+00
4.6495e+00 5.9804e+00 5.5130e+00 6.0819e+00
5.0309e+00 6.1022e+00 5.6789e+00 6.4317e+00
5.0898e+00 6.2189e+00 5.8783e+00 6.5449e+00
5.2851e+00 6.4082e+00 6.1370e+00 6.6086e+00
5.4476e+00 6.4982e+00 6.2737e+00 6.7834e+00
5.7637e+00 6.7154e+00 6.5108e+00 6.9480e+00
5.8225e+00 6.9856e+00 6.7929e+00 6.9596e+00
6.2904e+00 7.1202e+00 6.8372e+00 7.2734e+00
6.4119e+00 7.2725e+00 7.0125e+00 7.2524e+00
6.3322e+00 7.2823e+00 7.1034e+00 7.2712e+00
6.5058e+00 7.4033e+00 7.2726e+00 7.3582e+00
6.7611e+00 7.5236e+00 7.3806e+00 7.4868e+00
6.8818e+00 7.6429e+00 7.4647e+00 7.6161e+00
7.0717e+00 7.8746e+00 7.6612e+00 7.6577e+00
7.5177e+00 7.8617e+00 7.7431e+00 7.9346e+00
7.6371e+00 7.9853e+00 7.8234e+00 7.9408e+00
7.6613e+00 8.1928e+00 7.9706e+00 7.9331e+00
7.7952e+00 8.3309e+00 8.0388e+00 8.0677e+00
7.8463e+00 8.6451e+00 8.2680e+00 8.1041e+00
7.9957e+00 8.5997e+00 8.3173e+00 8.2236e+00
8.3738e+00 8.7932e+00 8.4707e+00 8.4699e+00
8.3440e+00 8.9590e+00 8.5445e+00 8.4947e+00
8.3480e+00 9.0190e+00 8.6563e+00 8.4355e+00
8.7391e+00 9.1450e+00 8.6724e+00 8.6614e+00
8.8256e+00 9.1128e+00 8.6883e+00 8.6941e+00
8.7372e+00 9.2038e+00 8.7967e+00 8.6770e+00
8.9818e+00 9.3881e+00 8.8622e+00 8.7337e+00
9.0742e+00 9.3864e+00 8.8834e+00 8.7678e+00
9.2866e+00 9.3789e+00 8.8658e+00 9.0287e+00
9.3692e+00 9.6455e+00 9.0158e+00 8.9633e+00
9.3883e+00 9.7335e+00 9.0164e+00 8.9581e+00
9.4287e+00 9.7107e+00 9.0802e+00 8.9918e+00
9.4713e+00 9.9311e+00 9.1508e+00 9.0593e+00
9.6533e+00 9.9014e+00 9.1650e+00 9.2621e+00
9.6065e+00 1.0084e+01 9.2604e+00 9.1589e+00
9.8200e+00 1.0236e+01 9.3943e+00 9.2745e+00
9.9945e+00 1.0160e+01 9.3296e+00 9.4150e+00
1.0122e+01 1.0491e+01 9.4723e+00 9.5744e+00
1.0240e+01 1.0530e+01 9.5728e+00 9.5864e+00
1.0283e+01 1.0823e+01 9.7429e+00 9.6161e+00
1.0464e+01 1.0931e+01 9.8209e+00 9.7490e+00
1.0555e+01 1.0933e+01 9.9346e+00 9.9087e+00
1.0901e+01 1.1076e+01 1.0030e+01 1.0150e+01
1.1126e+01 1.1565e+01 1.0395e+01 1.0369e+01
1.1339e+01 1.1597e+01 1.0523e+01 1.0598e+01
1.1640e+01 1.1853e+01 1.0768e+01 1.0814e+01
1.1792e+01 1.1862e+01 1.0939e+01 1.0999e+01
1.1820e+01 1.2183e+01 1.1328e+01 1.1215e+01
1.2296e+01 1.2629e+01 1.1752e+01 1.1579e+01
1.2551e+01 1.2977e+01 1.2147e+01 1.1962e+01
1.2943e+01 1.3059e+01 1.2562e+01 1.2531e+01
1.3335e+01 1.3614e+01 1.3083e+01 1.2918e+01
1.3531e+01 1.4118e+01 1.3652e+01 1.3312e+01
1.4197e+01 1.4547e+01 1.4266e+01 1.4068e+01
1.4574e+01 1.4973e+01 1.4946e+01 1.4646e+01
1.5028e+01 1.5358e+01 1.5404e+01 1.5103e+01
1.5389e+01 1.5615e+01 1.5967e+01 1.5714e+01
1.5759e+01 1.6042e+01 1.6515e+01 1.6193e+01
1.6227e+01 1.6364e+01 1.6935e+01 1.6691e+01
1.6496e+01 1.6611e+01 1.7333e+01 1.7129e+01
1.7012e+01 1.7041e+01 1.7837e+01 1.7603e+01
1.7081e+01 1.7333e+01 1.8217e+01 1.7862e+01
1.7570e+01 1.7623e+01 1.8426e+01 1.8035e+01
1.7707e+01 1.7975e+01 1.8770e+01 1.8351e+01
1.7962e+01 1.8048e+01 1.8893e+01 1.8575e+01
1.8141e+01 1.7992e+01 1.8962e+01 1.8798e+01
1.8374e+01 1.8484e+01 1.9261e+01 1.8960e+01
1.8709e+01 1.8640e+01 1.9370e+01 1.9112e+01
1.8753e+01 1.8839e+01 1.9614e+01 1.9264e+01
1.9013e+01 1.9239e+01 1.9842e+01 1.9375e+01
1.9103e+01 1.9293e+01 1.9901e+01 1.9440e+01
1.9499e+01 1.9395e+01 1.9952e+01 1.9828e+01
1.9355e+01 1.9491e+01 1.9911e+01 1.9538e+01
1.9459e+01 1.9265e+01 1.9778e+01 1.9626e+01
1.9904e+01 1.9763e+01 1.9860e+01 1.9671e+01
1.9986e+01 1.9885e+01 1.9815e+01 1.9650e+01
2.0012e+01 1.9965e+01 1.9613e+01 1.9467e+01
1.9920e+01 1.9962e+01 1.9512e+01 1.9268e+01
1.9952e+01 1.9968e+01 1.9323e+01 1.9012e+01
1.9939e+01 1.9900e+01 1.9033e+01 1.8877e+01
1.9896e+01 1.9999e+01 1.8845e+01 1.8686e+01
1.9866e+01 2.0141e+01 1.8661e+01 1.8592e+01
1.9921e+01 2.0163e+01 1.8554e+01 1.8421e+01
1.9884e+01 1.9980e+01 1.8308e+01 1.8180e+01
1.9841e+01 1.9886e+01 1.8036e+01 1.8091e+01
1.9929e+01 1.9990e+01 1.7963e+01 1.8062e+01
1.9886e+01 1.9977e+01 1.7855e+01 1.7947e+01
2.0131e+01 2.0173e+01 1.7912e+01 1.8127e+01
2.0108e+01 2.0263e+01 1.7783e+01 1.7953e+01
2.0078e+01 2.0201e+01 1.7656e+01 1.7858e+01
2.0258e+01 2.0074e+01 1.7498e+01 1.7838e+01
2.0246e+01 2.0234e+01 1.7471e+01 1.7753e+01
1.9995e+01 2.0375e+01 1.7506e+01 1.7634e+01
2.0331e+01 2.0395e+01 1.7514e+01 1.7756e+01
2.0432e+01 2.0372e+01 1.7417e+01 1.7733e+01
2.0411e+01 2.0428e+01 1.7424e+01 1.7773e+01
2.0315e+01 2.0376e+01 1.7358e+01 1.7589e+01
2.0406e+01 2.0553e+01 1.7349e+01 1.7583e+01
2.0401e+01 2.0172e+01 1.7039e+01 1.7384e+01
2.0270e+01 2.0338e+01 1.7004e+01 1.7253e+01
2.0337e+01 2.0249e+01 1.6819e+01 1.7226e+01
2.0412e+01 2.0160e+01 1.6670e+01 1.7155e+01
2.0325e+01 2.0188e+01 1.6541e+01 1.6986e+01
2.0347e+01 2.0234e+01 1.6474e+01 1.6815e+01
2.0415e+01 2.0285e+01 1.6408e+01 1.6830e+01
2.0736e+01 2.0268e+01 1.6329e+01 1.6930e+01
2.0708e+01 2.0318e+01 1.6278e+01 1.6837e+01
2.0490e+01 2.0422e+01 1.6308e+01 1.6808e+01
2.0451e+01 2.0051e+01 1.6174e+01 1.6785e+01
2.0844e+01 2.0565e+01 1.6336e+01 1.6977e+01
2.0659e+01 2.0464e+01 1.6291e+01 1.6814e+01
2.0529e+01 2.0583e+01 1.6307e+01 1.6740e+01
2.0695e+01 2.0563e+01 1.6186e+01 1.6761e+01
2.0545e+01 2.0131e+01 1.5869e+01 1.6499e+01
2.0713e+01 2.0549e+01 1.5887e+01 1.6539e+01
2.0550e+01 2.0419e+01 1.5727e+01 1.6444e+01
2.0422e+01 2.0194e+01 1.5426e+01 1.6125e+01
2.0840e+01 2.0372e+01 1.5300e+01 1.6197e+01
2.0433e+01 2.0216e+01 1.5107e+01 1.5926e+01
2.0537e+01 2.0321e+01 1.5032e+01 1.5953e+01
2.0559e+01 2.0178e+01 1.4891e+01 1.5899e+01
2.0460e+01 2.0302e+01 1.4845e+01 1.5669e+01
2.0528e+01 2.0396e+01 1.4812e+01 1.5761e+01
2.0787e+01 2.0450e+01 1.4766e+01 1.5796e+01
2.0383e+01 2.0359e+01 1.4590e+01 1.5564e+01
2.0410e+01 2.0277e+01 1.4403e+01 1.5470e+01
2.0160e+01 2.0181e+01 1.4243e+01 1.5325e+01
2.0361e+01 2.0200e+01 1.4199e+01 1.5358e+01
2.0382e+01 2.0239e+01 1.4117e+01 1.5374e+01
2.0476e+01 2.0090e+01 1.3951e+01 1.5326e+01
2.0455e+01 2.0212e+01 1.4009e+01 1.5298e+01
2.0532e+01 2.0500e+01 1.4125e+01 1.5415e+01
2.0437e+01 2.0445e+01 1.4096e+01 1.5391e+01
2.0620e+01 2.0504e+01 1.4171e+01 1.5580e+01
2.1053e+01 2.0547e+01 1.4278e+01 1.5745e+01
2.1145e+01 2.0740e+01 1.4446e+01 1.5831e+01
2.1122e+01 2.0920e+01 1.4710e+01 1.6046e+01
2.1232e+01 2.1035e+01 1.5003e+01 1.6276e+01
2.1724e+01 2.1364e+01 1.5522e+01 1.6675e+01
2.2017e+01 2.1678e+01 1.6166e+01 1.7178e+01
2.2506e+01 2.2281e+01 1.7150e+01 1.7845e+01
2.3430e+01 2.2854e+01 1.8215e+01 1.8908e+01
2.4170e+01 2.3706e+01 1.9556e+01 1.9995e+01
2.5044e+01 2.4354e+01 2.1004e+01 2.1472e+01
2.5905e+01 2.5097e+01 2.2529e+01 2.2803e+01
2.6995e+01 2.5991e+01 2.4170e+01 2.4352e+01
2.7846e+01 2.7004e+01 2.5825e+01 2.5700e+01
2.8795e+01 2.7737e+01 2.7399e+01 2.7105e+01
2.9898e+01 2.8639e+01 2.9024e+01 2.8656e+01
3.0671e+01 2.9503e+01 3.0500e+01 2.9766e+01
3.1581e+01 3.0093e+01 3.1917e+01 3.1059e+01
3.2486e+01 3.0875e+01 3.3321e+01 3.2314e+01
3.3435e+01 3.1561e+01 3.4717e+01 3.3529e+01
3.4125e+01 3.2325e+01 3.6019e+01 3.4404e+01
3.4977e+01 3.2708e+01 3.7128e+01 3.5391e+01
3.5544e+01 3.3279e+01 3.8265e+01 3.6297e+01
3.6169e+01 3.3810e+01 3.9375e+01 3.7117e+01
3.6906e+01 3.4309e+01 4.0341e+01 3.7955e+01
3.7571e+01 3.4782e+01 4.1347e+01 3.8818e+01
3.8203e+01 3.5471e+01 4.2313e+01 3.9551e+01
3.8527e+01 3.5772e+01 4.3054e+01 4.0090e+01
3.8888e+01 3.6025e+01 4.3712e+01 4.0548e+01
3.9313e+01 3.6509e+01 4.4406e+01 4.1035e+01
3.9986e+01 3.6652e+01 4.4818e+01 4.1511e+01
4.0092e+01 3.7036e+01 4.5395e+01 4.1822e+01
4.0248e+01 3.7288e+01 4.5829e+01 4.2161e+01
4.0547e+01 3.7353e+01 4.6135e+01 4.2437e+01
4.0595e+01 3.7385e+01 4.6352e+01 4.2554e+01
4.0912e+01 3.7566e+01 4.6568e+01 4.2825e+01
4.1023e+01 3.7762e+01 4.6804e+01 4.2984e+01
4.1165e+01 3.7810e+01 4.6977e+01 4.3076e+01
4.1267e+01 3.7919e+01 4.7102e+01 4.3234e+01
4.1440e+01 3.8259e+01 4.7342e+01 4.3338e+01
4.1344e+01 3.7981e+01 4.7270e+01 4.3273e+01
4.1709e+01 3.8158e+01 4.7408e+01 4.3520e+01
4.1716e+01 3.8386e+01 4.7542e+01 4.3554e+01
4.1843e+01 3.8444e+01 4.7552e+01 4.3563e+01
4.1662e+01 3.8179e+01 4.7489e+01 4.3592e+01
4.1757e+01 3.8137e+01 4.7429e+01 4.3580e+01
4.1856e+01 3.8476e+01 4.7553e+01 4.3595e+01
4.2010e+01 3.8465e+01 4.7553e+01 4.3696e+01
4.2113e+01 3.8536e+01 4.7620e+01 4.3770e+01
4.2009e+01 3.8484e+01 4.7585e+01 4.3692e+01
4.1917e+01 3.8455e+01 4.7581e+01 4.3651e+01
4.2065e+01 3.8664e+01 4.7668e+01 4.3685e+01
4.2046e+01 3.8565e+01 4.7612e+01 4.3870e+01
4.2202e+01 3.8687e+01 4.7702e+01 4.3716e+01
4.2271e+01 3.8869e+01 4.7765e+01 4.3736e+01
4.1942e+01 3.8871e+01 4.7744e+01 4.3497e+01
4.2144e+01 3.8795e+01 4.7709e+01 4.3756e+01
4.2116e+01 3.8709e+01 4.7666e+01 4.3727e+01
4.2176e+01 3.8900e+01 4.7769e+01 4.3836e+01
4.2329e+01 3.8970e+01 4.7849e+01 4.3913e+01
4.2346e+01 3.8937e+01 4.7791e+01 4.3847e+01
4.2379e+01 3.8931e+01 4.7739e+01 4.3843e+01
4.2362e+01 3.8932e+01 4.7780e+01 4.3896e+01
4.2530e+01 3.9163e+01 4.7923e+01 4.4042e+01
4.2433e+01 3.9077e+01 4.7876e+01 4.4012e+01
4.2326e+01 3.9120e+01 4.7884e+01 4.3971e+01
4.2509e+01 3.8978e+01 4.7789e+01 4.4180e+01
4.2484e+01 3.9095e+01 4.7839e+01 4.4063e+01
4.2485e+01 3.8946e+01 4.7772e+01 4.4158e+01
4.2305e+01 3.8960e+01 4.7816e+01 4.4049e+01
4.2611e+01 3.8900e+01 4.7758e+01 4.4245e+01
4.2394e+01 3.8859e+01 4.7696e+01 4.4058e+01
4.2616e+01 3.9048e+01 4.7817e+01 4.4135e+01
4.2486e+01 3.8926e+01 4.7764e+01 4.4088e+01
4.2682e+01 3.8962e+01 4.7719e+01 4.4187e+01
4.2586e+01 3.9358e+01 4.7849e+01 4.4016e+01
4.2553e+01 3.9205e+01 4.7771e+01 4.4028e+01
4.2482e+01 3.9226e+01 4.7728e+01 4.4001e+01
4.2497e+01 3.9284e+01 4.7557e+01 4.3874e+01
4.2400e+01 3.9082e+01 4.7221e+01 4.3916e+01
4.2471e+01 3.9049e+01 4.6800e+01 4.3979e+01
4.2200e+01 3.9020e+01 4.6436e+01 4.3769e+01
4.2052e+01 3.9122e+01 4.6357e+01 4.3639e+01
4.2150e+01 3.9077e+01 4.6236e+01 4.3673e+01
4.2248e+01 3.8940e+01 4.6247e+01 4.3737e+01
4.2392e+01 3.9187e+01 4.6511e+01 4.3794e+01
4.2576e+01 3.9412e+01 4.6760e+01 4.3750e+01
4.2792e+01 3.9187e+01 4.6799e+01 4.3591e+01
4.2971e+01 3.9210e+01 4.6993e+01 4.3826e+01
4.3034e+01 3.9469e+01 4.7190e+01 4.3736e+01
4.3070e+01 3.9281e+01 4.7273e+01 4.3719e+01
4.3451e+01 3.9481e+01 4.7491e+01 4.3924e+01
4.3768e+01 3.9736e+01 4.7649e+01 4.4047e+01
4.3448e+01 3.9743e+01 4.7722e+01 4.3911e+01
4.3665e+01 3.9742e+01 4.7744e+01 4.3989e+01
4.3715e+01 3.9861e+01 4.7836e+01 4.4044e+01
4.3629e+01 3.9797e+01 4.7774e+01 4.4095e+01
4.3933e+01 4.0239e+01 4.7946e+01 4.4155e+01
4.4025e+01 4.0095e+01 4.7868e+01 4.4215e+01
4.4019e+01 4.0045e+01 4.7736e+01 4.4111e+01
4.3719e+01 3.9984e+01 4.7608e+01 4.4047e+01
4.3937e+01 4.0296e+01 4.7592e+01 4.4202e+01
4.3640e+01 4.0040e+01 4.7172e+01 4.4046e+01
4.3247e+01 4.0133e+01 4.6584e+01 4.3795e+01
4.2789e+01 3.9715e+01 4.5394e+01 4.3460e+01
4.2256e+01 3.9572e+01 4.4540e+01 4.3101e+01
4.2065e+01 3.9606e+01 4.4149e+01 4.2982e+01
4.2097e+01 3.9756e+01 4.4213e+01 4.3048e+01
4.2133e+01 3.9716e+01 4.4154e+01 4.3151e+01
4.2248e+01 3.9895e+01 4.4266e+01 4.3194e+01
4.2315e+01 4.0058e+01 4.4288e+01 4.3202e+01
4.2455e+01 4.0206e+01 4.4376e+01 4.3233e+01
4.2742e+01 4.0254e+01 4.4469e+01 4.3482e+01
4.3183e+01 4.0528e+01 4.4701e+01 4.3653e+01
4.3122e+01 4.0628e+01 4.4914e+01 4.3559e+01
4.3489e+01 4.1008e+01 4.5213e+01 4.3791e+01
4.3657e+01 4.0942e+01 4.5363e+01 4.3929e+01
4.3675e+01 4.1073e+01 4.5491e+01 4.4065e+01
4.3739e+01 4.1040e+01 4.5520e+01 4.3985e+01
4.3789e+01 4.0982e+01 4.5501e+01 4.4041e+01
4.4201e+01 4.1288e+01 4.5605e+01 4.4192e+01
4.4119e+01 4.1164e+01 4.5440e+01 4.4162e+01
4.3956e+01 4.1540e+01 4.5447e+01 4.4107e+01
4.3972e+01 4.1620e+01 4.5248e+01 4.4158e+01
4.3665e+01 4.1264e+01 4.4783e+01 4.4009e+01
4.3553e+01 4.1256e+01 4.4251e+01 4.3912e+01
4.2803e+01 4.1030e+01 4.3454e+01 4.3498e+01
4.2316e+01 4.0711e+01 4.2539e+01 4.3151e+01
4.1777e+01 4.0608e+01 4.1593e+01 4.2687e+01
4.1455e+01 4.0429e+01 4.0554e+01 4.2319e+01
4.0365e+01 3.9987e+01 3.9457e+01 4.1591e+01
3.9916e+01 3.9764e+01 3.8541e+01 4.1220e+01
3.9189e+01 3.9199e+01 3.7215e+01 4.0568e+01
3.7574e+01 3.8456e+01 3.5247e+01 3.9287e+01
3.5493e+01 3.7189e+01 3.2250e+01 3.7341e+01
3.2972e+01 3.5212e+01 2.8355e+01 3.4430e+01
3.0573e+01 3.3131e+01 2.4805e+01 3.1491e+01
2.9639e+01 3.2130e+01 2.2585e+01 2.9421e+01
2.9559e+01 3.1861e+01 2.1532e+01 2.8528e+01
2.9549e+01 3.1776e+01 2.1063e+01 2.8072e+01
2.9561e+01 3.1793e+01 2.0876e+01 2.7838e+01
2.9795e+01 3.1782e+01 2.0816e+01 2.8011e+01
2.9923e+01 3.2096e+01 2.0988e+01 2.8166e+01
3.0001e+01 3.2523e+01 2.1346e+01 2.8457e+01
3.0373e+01 3.2739e+01 2.1624e+01 2.8908e+01
3.0609e+01 3.3217e+01 2.2222e+01 2.9407e+01
3.1139e+01 3.3456e+01 2.2842e+01 3.0272e+01
3.1666e+01 3.4129e+01 2.3677e+01 3.1010e+01
3.2059e+01 3.4579e+01 2.4406e+01 3.1630e+01
3.2774e+01 3.5200e+01 2.5332e+01 3.2590e+01
3.3343e+01 3.5685e+01 2.6220e+01 3.3398e+01
3.3921e+01 3.6165e+01 2.7106e+01 3.4068e+01
3.4276e+01 3.6555e+01 2.7921e+01 3.4744e+01
3.4873e+01 3.6986e+01 2.8735e+01 3.5389e+01
3.5555e+01 3.7579e+01 2.9634e+01 3.6137e+01
3.5779e+01 3.8002e+01 3.0375e+01 3.6607e+01
3.6166e+01 3.8090e+01 3.0955e+01 3.6976e+01
3.6585e+01 3.8408e+01 3.1583e+01 3.7449e+01
3.7038e+01 3.8573e+01 3.2084e+01 3.7816e+01
3.7517e+01 3.9003e+01 3.2705e+01 3.8207e+01
3.7572e+01 3.9115e+01 3.3198e+01 3.8465e+01
3.8159e+01 3.9521e+01 3.3759e+01 3.9055e+01
3.8485e+01 3.9766e+01 3.4206e+01 3.9200e+01
3.8636e+01 3.9978e+01 3.4600e+01 3.9485e+01
3.9103e+01 4.0207e+01 3.4951e+01 3.9850e+01
3.9303e+01 4.0163e+01 3.5280e+01 4.0003e+01
3.9405e+01 4.0368e+01 3.5533e+01 4.0122e+01
3.9623e+01 4.0617e+01 3.5861e+01 4.0308e+01
3.9665e+01 4.0563e+01 3.5913e+01 4.0355e+01
3.9889e+01 4.0700e+01 3.6072e+01 4.0343e+01
3.9885e+01 4.0602e+01 3.6043e+01 4.0400e+01
3.9948e+01 4.0683e+01 3.6017e+01 4.0434e+01
3.9634e+01 4.0526e+01 3.5802e+01 4.0143e+01
3.9605e+01 4.0364e+01 3.5531e+01 4.0046e+01
3.9541e+01 4.0420e+01 3.5319e+01 3.9953e+01
3.9318e+01 4.0572e+01 3.5189e+01 3.9700e+01
3.9127e+01 4.0316e+01 3.4741e+01 3.9530e+01
3.8857e+01 3.9914e+01 3.4342e+01 3.9226e+01
3.8802e+01 3.9909e+01 3.4033e+01 3.9152e+01
3.8480e+01 3.9908e+01 3.3611e+01 3.8842e+01
3.8101e+01 3.9755e+01 3.3129e+01 3.8485e+01
3.7872e+01 3.9484e+01 3.2511e+01 3.8153e+01
3.7530e+01 3.9322e+01 3.2117e+01 3.7847e+01
3.7543e+01 3.9160e+01 3.1702e+01 3.7664e+01
3.7177e+01 3.9019e+01 3.1409e+01 3.7409e+01
3.7301e+01 3.9032e+01 3.1324e+01 3.7387e+01
3.7179e+01 3.9155e+01 3.1324e+01 3.7298e+01
3.7264e+01 3.9167e+01 3.1317e+01 3.7365e+01
3.7287e+01 3.9199e+01 3.1289e+01 3.7358e+01
3.7110e+01 3.9093e+01 3.1138e+01 3.7193e+01
3.7146e+01 3.8637e+01 3.1215e+01 3.6516e+01
3.7125e+01 3.8496e+01 3.0780e+01 3.6382e+01
3.6776e+01 3.8301e+01 3.0112e+01 3.6019e+01
3.5857e+01 3.7885e+01 2.8961e+01 3.5032e+01
3.4360e+01 3.6283e+01 2.6663e+01 3.3131e+01
3.2320e+01 3.4110e+01 2.3663e+01 3.0359e+01
3.0026e+01 3.1959e+01 2.0608e+01 2.6876e+01
2.7653e+01 2.9541e+01 1.7740e+01 2.3315e+01
2.5533e+01 2.7164e+01 1.5603e+01 2.0300e+01
2.4792e+01 2.5431e+01 1.4224e+01 1.8659e+01
2.4596e+01 2.5082e+01 1.3827e+01 1.7960e+01
2.4851e+01 2.5179e+01 1.3876e+01 1.8085e+01
2.5350e+01 2.5808e+01 1.4108e+01 1.8393e+01
2.5523e+01 2.6128e+01 1.4382e+01 1.8756e+01
2.5745e+01 2.6521e+01 1.4591e+01 1.8990e+01
2.6121e+01 2.6887e+01 1.4857e+01 1.9489e+01
2.6512e+01 2.7324e+01 1.5201e+01 1.9988e+01
2.6821e+01 2.7731e+01 1.5557e+01 2.0546e+01
2.7187e+01 2.8247e+01 1.5949e+01 2.1170e+01
2.7610e+01 2.8992e+01 1.6561e+01 2.1763e+01
2.7806e+01 2.9395e+01 1.6944e+01 2.2281e+01
2.8394e+01 2.9976e+01 1.7438e+01 2.2996e+01
2.8587e+01 3.0637e+01 1.8055e+01 2.3613e+01
2.9105e+01 3.1198e+01 1.8539e+01 2.4364e+01
2.9638e+01 3.1456e+01 1.8895e+01 2.5159e+01
3.0047e+01 3.2070e+01 1.9402e+01 2.5599e+01
3.0325e+01 3.2458e+01 1.9827e+01 2.6107e+01
3.0229e+01 3.2727e+01 2.0183e+01 2.6408e+01
3.0707e+01 3.3053e+01 2.0541e+01 2.6950e+01
3.0925e+01 3.3304e+01 2.0866e+01 2.7433e+01
3.0788e+01 3.3573e+01 2.1246e+01 2.7574e+01
3.1260e+01 3.4073e+01 2.1722e+01 2.8339e+01
3.1593e+01 3.4363e+01 2.2382e+01 2.8939e+01
3.1629e+01 3.4626e+01 2.2832e+01 2.9294e+01
3.1928e+01 3.4835e+01 2.3289e+01 2.9824e+01
3.2191e+01 3.5029e+01 2.3680e+01 3.0331e+01
3.1966e+01 3.5040e+01 2.4011e+01 3.0488e+01
3.1387e+01 3.4792e+01 2.4153e+01 3.0398e+01
3.0993e+01 3.4530e+01 2.4158e+01 3.0329e+01
3.0301e+01 3.3958e+01 2.4017e+01 3.0130e+01
2.9441e+01 3.3323e+01 2.3794e+01 2.9722e+01
3.0683e+01 3.3862e+01 2.3909e+01 3.0153e+01
3.0346e+01 3.3411e+01 2.3133e+01 2.9276e+01
3.0282e+01 3.3341e+01 2.3056e+01 2.9201e+01
2.8699e+01 3.1649e+01 2.1151e+01 2.7039e+01
2.8718e+01 3.1376e+01 2.0981e+01 2.7026e+01
2.8544e+01 3.1387e+01 2.0910e+01 2.6798e+01
2.6649e+01 2.9757e+01 1.9503e+01 2.5254e+01
2.5874e+01 2.9062e+01 1.8754e+01 2.4365e+01
2.6033e+01 2.8955e+01 1.8377e+01 2.4035e+01
2.5566e+01 2.8509e+01 1.7606e+01 2.2882e+01
2.5262e+01 2.7699e+01 1.6826e+01 2.2111e+01
2.4502e+01 2.6808e+01 1.6038e+01 2.1126e+01
2.3648e+01 2.5677e+01 1.5013e+01 1.9793e+01
2.3063e+01 2.4773e+01 1.4409e+01 1.8667e+01
2.2669e+01 2.3985e+01 1.3760e+01 1.8064e+01


==> Fig/ResSynth/endm_true.txt <==
2.8774e+00 5.5837e+00 4.4670e+00 5.4900e+00
3.0046e+00 5.8814e+00 4.5630e+00 5.6330e+00
3.1832e+00 5.7147e+00 4.6770e+00 5.8480e+00
3.6181e+00 6.0152e+00 4.8760e+00 6.0470e+00
3.7450e+00 6.0879e+00 5.0010e+00 6.2660e+00
3.7361e+00 6.1122e+00 5.3070e+00 6.4870e+00
4.0800e+00 6.0397e+00 5.5170e+00 6.6530e+00
4.3852e+00 6.4325e+00 5.7260e+00 6.8210e+00
4.4145e+00 6.3999e+00 5.9530e+00 7.0590e+00
4.5934e+00 6.5635e+00 6.1870e+00 7.1340e+00
4.6660e+00 6.6950e+00 6.3950e+00 7.3060e+00
5.1520e+00 6.8557e+00 6.5730e+00 7.4440e+00
5.2237e+00 7.1261e+00 6.7690e+00 7.5310e+00
5.8130e+00 7.2658e+00 6.8870e+00 7.6160e+00
5.9607e+00 7.3673e+00 7.0490e+00 7.6510e+00
5.7905e+00 7.3860e+00 7.1520e+00 7.7280e+00
6.0966e+00 7.4046e+00 7.2810e+00 7.8030e+00
6.3765e+00 7.7002e+00 7.3570e+00 7.7880e+00
6.3896e+00 7.9812e+00 7.4480e+00 7.8480e+00
6.7322e+00 8.1192e+00 7.5630e+00 7.8840e+00
7.2892e+00 8.2045e+00 7.6680e+00 7.9100e+00
7.5194e+00 8.2421e+00 7.7150e+00 7.9530e+00
7.6229e+00 8.4318e+00 7.7990e+00 7.9970e+00
7.7818e+00 8.6188e+00 7.8620e+00 8.0570e+00
7.7932e+00 9.0869e+00 7.9740e+00 8.0900e+00
7.9702e+00 9.0702e+00 8.0260e+00 8.1540e+00
8.5190e+00 9.3697e+00 8.1130e+00 8.1830e+00
8.4871e+00 9.5181e+00 8.1450e+00 8.2520e+00
8.4668e+00 9.6013e+00 8.2290e+00 8.2730e+00
9.0365e+00 9.6721e+00 8.2780e+00 8.3100e+00
9.2171e+00 9.5785e+00 8.2880e+00 8.3210e+00
9.0576e+00 9.7683e+00 8.3350e+00 8.3310e+00
9.5276e+00 9.8076e+00 8.3460e+00 8.3360e+00
9.6058e+00 9.9324e+00 8.3690e+00 8.3230e+00
9.7531e+00 1.0161e+01 8.3840e+00 8.3450e+00
1.0077e+01 1.0312e+01 8.3890e+00 8.3370e+00
1.0233e+01 1.0248e+01 8.3690e+00 8.3510e+00
1.0208e+01 1.0361e+01 8.4050e+00 8.3580e+00
1.0347e+01 1.0638e+01 8.4020e+00 8.3750e+00
1.0453e+01 1.0822e+01 8.4240e+00 8.3850e+00
1.0428e+01 1.0988e+01 8.4490e+00 8.3930e+00
1.0897e+01 1.1085e+01 8.4600e+00 8.4230e+00
1.1133e+01 1.0965e+01 8.4910e+00 8.4680e+00
1.1197e+01 1.1555e+01 8.5260e+00 8.5110e+00
1.1503e+01 1.1431e+01 8.5940e+00 8.5640e+00
1.1605e+01 1.1751e+01 8.6690e+00 8.6430e+00
1.1781e+01 1.1872e+01 8.7730e+00 8.7340e+00
1.1838e+01 1.1872e+01 8.9010e+00 8.8650e+00
1.2280e+01 1.1977e+01 9.0430e+00 9.0160e+00
1.2567e+01 1.2630e+01 9.2510e+00 9.1870e+00
1.2737e+01 1.2625e+01 9.4560e+00 9.4070e+00
1.3095e+01 1.2703e+01 9.7320e+00 9.6910e+00
1.3172e+01 1.2484e+01 1.0060e+01 1.0002e+01
1.3089e+01 1.2786e+01 1.0421e+01 1.0379e+01
1.3693e+01 1.3011e+01 1.0862e+01 1.0814e+01
1.3720e+01 1.3393e+01 1.1355e+01 1.1338e+01
1.3885e+01 1.3429e+01 1.1938e+01 1.1915e+01
1.4241e+01 1.3648e+01 1.2572e+01 1.2582e+01
1.4222e+01 1.3886e+01 1.3267e+01 1.3318e+01
1.4723e+01 1.4248e+01 1.4014e+01 1.4092e+01
1.4817e+01 1.4604e+01 1.4805e+01 1.4900e+01
1.5238e+01 1.4365e+01 1.5580e+01 1.5713e+01
1.5296e+01 1.4465e+01 1.6329e+01 1.6512e+01
1.5412e+01 1.4779e+01 1.7037e+01 1.7242e+01
1.5760e+01 1.4785e+01 1.7676e+01 1.7892e+01
1.5809e+01 1.4927e+01 1.8216e+01 1.8463e+01
1.6434e+01 1.5301e+01 1.8688e+01 1.8940e+01
1.6322e+01 1.5619e+01 1.9072e+01 1.9313e+01
1.7062e+01 1.5485e+01 1.9383e+01 1.9617e+01
1.7015e+01 1.6166e+01 1.9629e+01 1.9853e+01
1.7233e+01 1.6246e+01 1.9821e+01 2.0035e+01
1.7384e+01 1.6194e+01 1.9968e+01 2.0189e+01
1.7811e+01 1.6718e+01 2.0097e+01 2.0329e+01
1.8263e+01 1.6715e+01 2.0257e+01 2.0464e+01
1.8241e+01 1.7135e+01 2.0393e+01 2.0567e+01
1.8729e+01 1.7465e+01 2.0497e+01 2.0652e+01
1.8974e+01 1.7462e+01 2.0527e+01 2.0691e+01
1.9271e+01 1.8079e+01 2.0523e+01 2.0675e+01
1.9270e+01 1.7940e+01 2.0446e+01 2.0576e+01
1.9383e+01 1.7940e+01 2.0300e+01 2.0405e+01
2.0497e+01 1.8453e+01 2.0055e+01 2.0163e+01
2.0747e+01 1.8967e+01 1.9782e+01 1.9848e+01
2.1046e+01 1.9116e+01 1.9456e+01 1.9486e+01
2.1109e+01 1.9425e+01 1.9111e+01 1.9091e+01
2.1674e+01 1.9270e+01 1.8709e+01 1.8667e+01
2.1771e+01 1.9624e+01 1.8267e+01 1.8198e+01
2.2106e+01 1.9920e+01 1.7806e+01 1.7743e+01
2.2197e+01 2.0593e+01 1.7377e+01 1.7314e+01
2.2649e+01 2.0717e+01 1.7017e+01 1.6922e+01
2.2842e+01 2.0495e+01 1.6676e+01 1.6583e+01
2.2879e+01 2.0588e+01 1.6369e+01 1.6283e+01
2.3179e+01 2.0934e+01 1.6097e+01 1.6001e+01
2.3276e+01 2.1052e+01 1.5878e+01 1.5750e+01
2.3595e+01 2.1863e+01 1.5686e+01 1.5527e+01
2.3927e+01 2.1804e+01 1.5428e+01 1.5338e+01
2.4036e+01 2.1689e+01 1.5256e+01 1.5171e+01
2.4406e+01 2.1543e+01 1.5101e+01 1.5021e+01
2.4544e+01 2.1649e+01 1.4990e+01 1.4890e+01
2.4131e+01 2.2126e+01 1.4908e+01 1.4783e+01
2.4850e+01 2.2078e+01 1.4813e+01 1.4705e+01
2.5078e+01 2.1996e+01 1.4708e+01 1.4598e+01
2.5042e+01 2.2338e+01 1.4594e+01 1.4469e+01
2.5117e+01 2.2165e+01 1.4458e+01 1.4322e+01
2.5408e+01 2.2494e+01 1.4292e+01 1.4141e+01
2.5446e+01 2.1971e+01 1.4095e+01 1.3933e+01
2.5536e+01 2.2244e+01 1.3859e+01 1.3705e+01
2.5717e+01 2.2331e+01 1.3604e+01 1.3464e+01
2.5959e+01 2.2337e+01 1.3393e+01 1.3234e+01
2.6015e+01 2.2375e+01 1.3179e+01 1.3011e+01
2.6443e+01 2.2214e+01 1.2982e+01 1.2809e+01
2.6630e+01 2.2352e+01 1.2812e+01 1.2642e+01
2.7257e+01 2.2369e+01 1.2685e+01 1.2513e+01
2.7294e+01 2.2452e+01 1.2581e+01 1.2416e+01
2.6867e+01 2.2892e+01 1.2511e+01 1.2353e+01
2.6750e+01 2.2485e+01 1.2467e+01 1.2312e+01
2.7505e+01 2.3098e+01 1.2431e+01 1.2279e+01
2.7319e+01 2.2901e+01 1.2381e+01 1.2237e+01
2.7241e+01 2.3106e+01 1.2302e+01 1.2160e+01
2.7524e+01 2.3132e+01 1.2149e+01 1.2029e+01
2.7534e+01 2.2338e+01 1.1938e+01 1.1820e+01
2.7919e+01 2.3242e+01 1.1665e+01 1.1571e+01
2.7780e+01 2.3408e+01 1.1364e+01 1.1274e+01
2.7919e+01 2.2873e+01 1.1052e+01 1.0975e+01
2.8883e+01 2.3072e+01 1.0746e+01 1.0687e+01
2.8347e+01 2.3212e+01 1.0460e+01 1.0415e+01
2.8632e+01 2.3572e+01 1.0230e+01 1.0196e+01
2.8816e+01 2.3402e+01 1.0055e+01 1.0036e+01
2.8928e+01 2.3306e+01 9.9050e+00 9.8910e+00
2.8995e+01 2.3779e+01 9.7620e+00 9.7570e+00
2.9582e+01 2.3892e+01 9.5750e+00 9.5820e+00
2.9000e+01 2.3986e+01 9.3510e+00 9.3910e+00
2.9293e+01 2.3846e+01 9.1220e+00 9.1750e+00
2.8829e+01 2.4092e+01 8.8980e+00 8.9880e+00
2.9475e+01 2.3954e+01 8.7080e+00 8.8330e+00
2.9579e+01 2.4157e+01 8.5610e+00 8.7180e+00
2.9839e+01 2.3786e+01 8.4700e+00 8.6550e+00
2.9835e+01 2.3954e+01 8.4320e+00 8.6360e+00
2.9964e+01 2.4468e+01 8.4290e+00 8.6590e+00
2.9733e+01 2.4365e+01 8.4710e+00 8.7140e+00
2.9966e+01 2.4503e+01 8.5380e+00 8.7970e+00
3.0783e+01 2.4128e+01 8.6700e+00 8.9260e+00
3.0860e+01 2.4230e+01 8.8660e+00 9.1100e+00
3.0495e+01 2.4709e+01 9.1470e+00 9.3660e+00
3.0305e+01 2.4775e+01 9.5850e+00 9.7450e+00
3.0706e+01 2.4881e+01 1.0231e+01 1.0319e+01
3.0728e+01 2.4740e+01 1.1162e+01 1.1168e+01
3.0771e+01 2.4984e+01 1.2408e+01 1.2341e+01
3.1217e+01 2.4984e+01 1.3982e+01 1.3866e+01
3.1301e+01 2.5124e+01 1.5864e+01 1.5731e+01
3.1076e+01 2.5407e+01 1.7978e+01 1.7865e+01
3.1198e+01 2.5045e+01 2.0270e+01 2.0181e+01
3.1473e+01 2.5045e+01 2.2635e+01 2.2568e+01
3.1442e+01 2.5143e+01 2.4980e+01 2.4933e+01
3.1447e+01 2.5075e+01 2.7295e+01 2.7217e+01
3.1713e+01 2.5448e+01 2.9508e+01 2.9396e+01
3.1794e+01 2.5311e+01 3.1639e+01 3.1464e+01
3.1859e+01 2.5275e+01 3.3716e+01 3.3441e+01
3.1940e+01 2.5551e+01 3.5692e+01 3.5325e+01
3.2201e+01 2.5755e+01 3.7621e+01 3.7105e+01
3.2400e+01 2.5543e+01 3.9438e+01 3.8807e+01
3.2649e+01 2.5168e+01 4.1196e+01 4.0408e+01
3.2384e+01 2.5403e+01 4.2829e+01 4.1907e+01
3.2399e+01 2.5368e+01 4.4394e+01 4.3301e+01
3.2768e+01 2.5302e+01 4.5811e+01 4.4588e+01
3.2856e+01 2.5637e+01 4.7135e+01 4.5763e+01
3.3114e+01 2.6106e+01 4.8314e+01 4.6821e+01
3.2872e+01 2.6176e+01 4.9406e+01 4.7786e+01
3.2863e+01 2.6076e+01 5.0355e+01 4.8617e+01
3.3185e+01 2.6146e+01 5.1216e+01 4.9379e+01
3.3801e+01 2.5771e+01 5.1954e+01 5.0045e+01
3.3557e+01 2.6172e+01 5.2605e+01 5.0599e+01
3.3321e+01 2.6501e+01 5.3165e+01 5.1094e+01
3.3523e+01 2.6337e+01 5.3634e+01 5.1504e+01
3.3379e+01 2.6102e+01 5.4036e+01 5.1848e+01
3.3630e+01 2.6262e+01 5.4340e+01 5.2127e+01
3.3708e+01 2.6402e+01 5.4584e+01 5.2354e+01
3.3858e+01 2.6302e+01 5.4805e+01 5.2516e+01
3.3763e+01 2.6577e+01 5.4986e+01 5.2663e+01
3.4111e+01 2.6865e+01 5.5092e+01 5.2761e+01
3.3947e+01 2.6328e+01 5.5185e+01 5.2856e+01
3.4385e+01 2.6661e+01 5.5256e+01 5.2911e+01
3.4430e+01 2.6907e+01 5.5316e+01 5.2944e+01
3.4733e+01 2.6795e+01 5.5326e+01 5.2975e+01
3.4203e+01 2.6824e+01 5.5350e+01 5.2978e+01
3.4281e+01 2.6720e+01 5.5371e+01 5.2984e+01
3.4712e+01 2.6889e+01 5.5351e+01 5.2985e+01
3.4789e+01 2.7017e+01 5.5369e+01 5.2968e+01
3.4850e+01 2.7336e+01 5.5351e+01 5.2953e+01
3.4904e+01 2.7007e+01 5.5335e+01 5.2951e+01
3.4574e+01 2.7215e+01 5.5365e+01 5.2930e+01
3.5055e+01 2.7223e+01 5.5348e+01 5.2925e+01
3.4687e+01 2.7636e+01 5.5317e+01 5.2913e+01
3.5335e+01 2.7194e+01 5.5327e+01 5.2910e+01
3.5428e+01 2.7500e+01 5.5325e+01 5.2889e+01
3.5068e+01 2.7294e+01 5.5315e+01 5.2888e+01
3.5210e+01 2.7493e+01 5.5311e+01 5.2894e+01
3.5022e+01 2.7457e+01 5.5331e+01 5.2885e+01
3.5136e+01 2.7890e+01 5.5315e+01 5.2881e+01
3.5364e+01 2.7999e+01 5.5332e+01 5.2873e+01
3.5511e+01 2.7679e+01 5.5338e+01 5.2882e+01
3.5512e+01 2.7679e+01 5.5324e+01 5.2872e+01
3.5359e+01 2.7912e+01 5.5317e+01 5.2883e+01
3.5764e+01 2.8132e+01 5.5332e+01 5.2922e+01
3.5512e+01 2.8069e+01 5.5343e+01 5.2963e+01
3.5525e+01 2.7969e+01 5.5320e+01 5.3016e+01
3.5604e+01 2.7917e+01 5.5324e+01 5.3087e+01
3.5827e+01 2.7642e+01 5.5363e+01 5.3145e+01
3.5620e+01 2.7614e+01 5.5410e+01 5.3217e+01
3.5439e+01 2.7484e+01 5.5450e+01 5.3244e+01
3.5752e+01 2.7532e+01 5.5461e+01 5.3249e+01
3.5539e+01 2.7335e+01 5.5412e+01 5.3244e+01
3.5987e+01 2.7493e+01 5.5399e+01 5.3223e+01
3.5871e+01 2.7383e+01 5.5329e+01 5.3179e+01
3.6056e+01 2.7569e+01 5.5320e+01 5.3138e+01
3.6207e+01 2.7828e+01 5.5245e+01 5.3084e+01
3.6165e+01 2.7751e+01 5.5168e+01 5.3014e+01
3.6176e+01 2.7918e+01 5.4992e+01 5.2891e+01
3.6475e+01 2.7834e+01 5.4754e+01 5.2737e+01
3.6412e+01 2.7881e+01 5.4380e+01 5.2563e+01
3.6902e+01 2.7965e+01 5.3803e+01 5.2290e+01
3.6977e+01 2.8058e+01 5.3166e+01 5.1958e+01
3.6988e+01 2.8126e+01 5.2987e+01 5.1813e+01
3.7167e+01 2.8024e+01 5.2913e+01 5.1810e+01
3.7241e+01 2.7794e+01 5.2998e+01 5.1857e+01
3.7436e+01 2.8030e+01 5.3192e+01 5.1944e+01
3.7671e+01 2.8332e+01 5.3366e+01 5.1871e+01
3.7779e+01 2.8348e+01 5.3452e+01 5.1489e+01
3.7786e+01 2.8499e+01 5.3681e+01 5.1625e+01
3.7881e+01 2.8551e+01 5.3911e+01 5.1732e+01
3.7774e+01 2.8201e+01 5.4126e+01 5.1830e+01
3.8384e+01 2.8433e+01 5.4257e+01 5.1882e+01
3.8945e+01 2.8553e+01 5.4359e+01 5.1913e+01
3.8225e+01 2.8849e+01 5.4427e+01 5.1937e+01
3.8575e+01 2.8732e+01 5.4500e+01 5.1957e+01
3.8760e+01 2.8839e+01 5.4510e+01 5.1972e+01
3.8342e+01 2.9057e+01 5.4513e+01 5.1980e+01
3.9148e+01 2.9335e+01 5.4467e+01 5.1956e+01
3.9301e+01 2.9231e+01 5.4414e+01 5.1898e+01
3.9606e+01 2.8828e+01 5.4279e+01 5.1846e+01
3.8885e+01 2.9295e+01 5.4118e+01 5.1746e+01
3.9492e+01 2.9822e+01 5.3829e+01 5.1606e+01
3.9307e+01 2.9637e+01 5.3337e+01 5.1348e+01
3.9470e+01 3.0011e+01 5.2321e+01 5.0813e+01
3.9810e+01 2.9642e+01 5.0816e+01 5.0048e+01
3.9986e+01 2.9750e+01 4.9502e+01 4.9355e+01
4.0077e+01 2.9968e+01 4.8909e+01 4.9039e+01
4.0255e+01 3.0338e+01 4.8762e+01 4.8962e+01
4.0144e+01 3.0522e+01 4.8752e+01 4.8949e+01
4.0468e+01 3.0708e+01 4.8731e+01 4.8922e+01
4.0603e+01 3.0920e+01 4.8678e+01 4.8901e+01
4.0895e+01 3.1014e+01 4.8724e+01 4.8927e+01
4.1118e+01 3.1197e+01 4.8852e+01 4.8998e+01
4.1817e+01 3.1322e+01 4.9058e+01 4.9092e+01
4.1654e+01 3.1290e+01 4.9277e+01 4.9211e+01
4.2210e+01 3.1702e+01 4.9496e+01 4.9332e+01
4.2292e+01 3.1700e+01 4.9686e+01 4.9429e+01
4.2015e+01 3.2141e+01 4.9834e+01 4.9528e+01
4.2161e+01 3.1758e+01 4.9950e+01 4.9576e+01
4.2279e+01 3.1662e+01 4.9966e+01 4.9595e+01
4.3002e+01 3.2009e+01 4.9915e+01 4.9535e+01
4.2991e+01 3.1969e+01 4.9719e+01 4.9433e+01
4.3057e+01 3.2555e+01 4.9431e+01 4.9291e+01
4.3224e+01 3.2909e+01 4.9058e+01 4.9112e+01
4.3050e+01 3.2567e+01 4.8548e+01 4.8867e+01
4.3397e+01 3.2801e+01 4.7774e+01 4.8460e+01
4.2977e+01 3.2714e+01 4.6716e+01 4.7915e+01
4.3177e+01 3.2585e+01 4.5389e+01 4.7203e+01
4.3462e+01 3.2783e+01 4.3909e+01 4.6330e+01
4.4060e+01 3.2761e+01 4.2414e+01 4.5436e+01
4.3257e+01 3.2645e+01 4.0999e+01 4.4563e+01
4.3431e+01 3.2907e+01 3.9601e+01 4.3681e+01
4.3528e+01 3.2580e+01 3.7817e+01 4.2502e+01
4.2605e+01 3.2796e+01 3.5069e+01 4.0576e+01
4.2107e+01 3.2876e+01 3.0784e+01 3.7340e+01
4.1579e+01 3.2084e+01 2.5507e+01 3.2909e+01
4.0638e+01 3.1737e+01 2.0646e+01 2.8358e+01
4.1494e+01 3.1661e+01 1.7298e+01 2.4886e+01
4.2642e+01 3.2219e+01 1.5438e+01 2.2844e+01
4.3300e+01 3.2444e+01 1.4540e+01 2.1842e+01
4.3549e+01 3.2626e+01 1.4180e+01 2.1449e+01
4.3920e+01 3.2663e+01 1.4133e+01 2.1428e+01
4.4106e+01 3.2982e+01 1.4239e+01 2.1593e+01
4.4004e+01 3.3822e+01 1.4454e+01 2.1857e+01
4.4241e+01 3.3949e+01 1.4864e+01 2.2355e+01
4.4300e+01 3.4161e+01 1.5581e+01 2.3187e+01
4.4438e+01 3.4164e+01 1.6536e+01 2.4275e+01
4.4713e+01 3.4368e+01 1.7624e+01 2.5468e+01
4.4693e+01 3.4144e+01 1.8791e+01 2.6705e+01
4.5003e+01 3.4570e+01 2.0010e+01 2.7942e+01
4.5230e+01 3.4560e+01 2.1238e+01 2.9145e+01
4.5441e+01 3.4525e+01 2.2451e+01 3.0302e+01
4.5182e+01 3.4703e+01 2.3619e+01 3.1396e+01
4.5442e+01 3.4703e+01 2.4756e+01 3.2410e+01
4.5798e+01 3.5235e+01 2.5822e+01 3.3341e+01
4.5418e+01 3.5547e+01 2.6816e+01 3.4194e+01
4.5539e+01 3.5095e+01 2.7763e+01 3.4980e+01
4.5636e+01 3.5199e+01 2.8630e+01 3.5659e+01
4.5913e+01 3.4933e+01 2.9416e+01 3.6289e+01
4.6237e+01 3.5190e+01 3.0155e+01 3.6860e+01
4.5789e+01 3.5292e+01 3.0850e+01 3.7387e+01
4.6083e+01 3.5939e+01 3.1503e+01 3.7887e+01
4.6514e+01 3.5612e+01 3.2095e+01 3.8335e+01
4.6229e+01 3.5975e+01 3.2649e+01 3.8725e+01
4.6575e+01 3.6154e+01 3.3141e+01 3.9078e+01
4.6693e+01 3.5926e+01 3.3570e+01 3.9364e+01
4.6603e+01 3.6024e+01 3.3907e+01 3.9633e+01
4.6698e+01 3.6426e+01 3.4218e+01 3.9801e+01
4.6581e+01 3.6317e+01 3.4405e+01 3.9915e+01
4.7150e+01 3.6132e+01 3.4514e+01 3.9956e+01
4.6988e+01 3.6209e+01 3.4528e+01 3.9934e+01
4.7097e+01 3.6503e+01 3.4391e+01 3.9807e+01
4.6841e+01 3.6286e+01 3.4126e+01 3.9593e+01
4.6982e+01 3.6173e+01 3.3803e+01 3.9350e+01
4.7058e+01 3.6426e+01 3.3461e+01 3.9073e+01
4.7214e+01 3.6609e+01 3.3056e+01 3.8748e+01
4.7051e+01 3.6626e+01 3.2564e+01 3.8378e+01
4.6958e+01 3.6225e+01 3.2050e+01 3.7954e+01
4.7342e+01 3.6430e+01 3.1486e+01 3.7572e+01
4.7181e+01 3.6664e+01 3.0864e+01 3.7128e+01
4.7147e+01 3.6774e+01 3.0086e+01 3.6536e+01
4.7304e+01 3.6589e+01 2.9310e+01 3.5940e+01
4.7226e+01 3.6701e+01 2.8637e+01 3.5386e+01
4.7624e+01 3.6589e+01 2.8095e+01 3.4977e+01
4.7310e+01 3.6552e+01 2.7702e+01 3.4659e+01
4.7685e+01 3.6605e+01 2.7500e+01 3.4476e+01
4.7535e+01 3.6867e+01 2.7415e+01 3.4400e+01
4.7628e+01 3.7014e+01 2.7375e+01 3.4363e+01
4.7763e+01 3.6977e+01 2.7330e+01 3.4313e+01
4.7539e+01 3.6847e+01 2.7170e+01 3.4218e+01
4.7480e+01 3.6229e+01 2.7402e+01 3.3569e+01
4.7849e+01 3.6316e+01 2.6774e+01 3.3083e+01
4.7785e+01 3.6879e+01 2.5683e+01 3.2150e+01
4.7436e+01 3.7347e+01 2.3851e+01 3.0518e+01
4.6977e+01 3.6153e+01 2.0977e+01 2.7848e+01
4.5960e+01 3.5130e+01 1.7151e+01 2.3867e+01
4.4777e+01 3.4655e+01 1.2903e+01 1.8934e+01
4.2969e+01 3.3697e+01 9.2190e+00 1.4187e+01
4.0834e+01 3.2181e+01 6.7460e+00 1.0637e+01
4.0328e+01 3.0286e+01 5.5000e+00 8.6800e+00
4.0521e+01 2.9800e+01 4.9740e+00 7.8430e+00
4.0930e+01 3.0416e+01 4.8050e+00 7.5630e+00
4.1725e+01 3.1317e+01 4.7980e+00 7.5830e+00
4.1792e+01 3.2106e+01 4.9180e+00 7.7930e+00
4.2232e+01 3.2165e+01 5.1240e+00 8.1490e+00
4.2636e+01 3.2541e+01 5.4050e+00 8.6090e+00
4.3214e+01 3.2759e+01 5.7360e+00 9.1620e+00
4.3440e+01 3.3148e+01 6.1310e+00 9.7710e+00
4.3666e+01 3.3730e+01 6.5570e+00 1.0457e+01
4.4265e+01 3.4291e+01 7.0540e+00 1.1215e+01
4.4487e+01 3.4284e+01 7.5610e+00 1.2003e+01
4.5194e+01 3.4631e+01 8.1210e+00 1.2816e+01
4.5062e+01 3.5481e+01 8.6810e+00 1.3622e+01
4.5519e+01 3.6037e+01 9.2260e+00 1.4417e+01
4.5758e+01 3.6398e+01 9.7840e+00 1.5168e+01
4.6447e+01 3.6436e+01 1.0316e+01 1.5872e+01
4.6452e+01 3.6922e+01 1.0828e+01 1.6511e+01
4.5986e+01 3.7135e+01 1.1289e+01 1.7112e+01
4.6539e+01 3.7233e+01 1.1748e+01 1.7703e+01
4.6445e+01 3.7585e+01 1.2199e+01 1.8288e+01
4.6137e+01 3.7486e+01 1.2670e+01 1.8879e+01
4.6314e+01 3.8221e+01 1.3240e+01 1.9606e+01
4.6325e+01 3.7974e+01 1.4204e+01 2.0693e+01
4.6087e+01 3.7792e+01 1.4887e+01 2.1489e+01
4.5994e+01 3.7898e+01 1.5568e+01 2.2252e+01
4.5889e+01 3.7911e+01 1.6259e+01 2.2998e+01
4.4998e+01 3.7830e+01 1.6858e+01 2.3582e+01
4.3630e+01 3.7638e+01 1.7280e+01 2.3933e+01
4.2627e+01 3.7452e+01 1.7493e+01 2.4121e+01
4.1011e+01 3.7035e+01 1.7696e+01 2.4305e+01
3.9503e+01 3.6248e+01 1.7773e+01 2.4360e+01
4.1895e+01 3.6414e+01 1.7666e+01 2.4263e+01
4.2384e+01 3.5782e+01 1.6578e+01 2.3087e+01
4.2361e+01 3.5788e+01 1.6461e+01 2.2970e+01
4.1358e+01 3.4265e+01 1.4210e+01 2.0399e+01
4.1218e+01 3.4199e+01 1.4124e+01 2.0238e+01
4.1095e+01 3.4105e+01 1.4012e+01 2.0104e+01
3.8607e+01 3.2991e+01 1.2640e+01 1.8623e+01
3.7616e+01 3.2984e+01 1.1716e+01 1.7452e+01
3.8330e+01 3.3135e+01 1.1024e+01 1.6633e+01
3.8605e+01 3.2724e+01 9.8970e+00 1.5095e+01
3.8530e+01 3.2284e+01 8.9400e+00 1.3844e+01
3.7689e+01 3.1651e+01 8.1350e+00 1.2715e+01
3.6846e+01 3.0651e+01 7.1160e+00 1.1196e+01
3.6397e+01 2.9878e+01 6.3880e+00 9.8890e+00
3.5977e+01 2.9197e+01 5.7900e+00 9.1000e+00


==> Fig/ResSynth/endm_wavelength.txt <==
Wavelength
0.4  
0.402
0.404
0.406
0.408
0.41 
0.412
0.414
0.416
0.418
0.42 
0.422
0.424
0.426
0.428
0.43 
0.432
0.434
0.436
0.438
0.44 
0.442
0.444
0.446
0.448
0.45 
0.452
0.454
0.456
0.458
0.46 
0.462
0.464
0.466
0.468
0.47 
0.472
0.474
0.476
0.478
0.48 
0.482
0.484
0.486
0.488
0.49 
0.492
0.494
0.496
0.498
0.5  
0.502
0.504
0.506
0.508
0.51 
0.512
0.514
0.516
0.518
0.52 
0.522
0.524
0.526
0.528
0.53 
0.532
0.534
0.536
0.538
0.54 
0.542
0.544
0.546
0.548
0.55 
0.552
0.554
0.556
0.558
0.56 
0.562
0.564
0.566
0.568
0.57 
0.572
0.574
0.576
0.578
0.58 
0.582
0.584
0.586
0.588
0.59 
0.592
0.594
0.596
0.598
0.6  
0.602
0.604
0.606
0.608
0.61 
0.612
0.614
0.616
0.618
0.62 
0.622
0.624
0.626
0.628
0.63 
0.632
0.634
0.636
0.638
0.64 
0.642
0.644
0.646
0.648
0.65 
0.652
0.654
0.656
0.658
0.66 
0.662
0.664
0.666
0.668
0.67 
0.672
0.674
0.676
0.678
0.68 
0.682
0.684
0.686
0.688
0.69 
0.692
0.694
0.696
0.698
0.7  
0.702
0.704
0.706
0.708
0.71 
0.712
0.714
0.716
0.718
0.72 
0.722
0.724
0.726
0.728
0.73 
0.732
0.734
0.736
0.738
0.74 
0.742
0.744
0.746
0.748
0.75 
0.752
0.754
0.756
0.758
0.76 
0.762
0.764
0.766
0.768
0.77 
0.772
0.774
0.776
0.778
0.78 
0.782
0.784
0.786
0.788
0.79 
0.792
0.794
0.796
0.798
0.8  
0.808
0.816
0.824
0.832
0.84 
0.848
0.856
0.864
0.872
0.88 
0.888
0.896
0.904
0.912
0.92 
0.928
0.936
0.944
0.952
0.96 
0.968
0.976
0.984
0.992
1.   
1.008
1.016
1.024
1.032
1.04 
1.048
1.056
1.064
1.072
1.08 
1.088
1.096
1.104
1.112
1.12 
1.128
1.136
1.144
1.152
1.16 
1.168
1.176
1.184
1.192
1.2  
1.208
1.216
1.224
1.232
1.24 
1.248
1.256
1.264
1.272
1.28 
1.288
1.296
1.304
1.312
1.32 
1.328
1.336
1.344
1.352
1.36 
1.368
1.376
1.384
1.392
1.4  
1.408
1.416
1.424
1.432
1.44 
1.448
1.456
1.464
1.472
1.48 
1.488
1.496
1.504
1.512
1.52 
1.528
1.536
1.544
1.552
1.56 
1.568
1.576
1.584
1.592
1.6  
1.608
1.616
1.624
1.632
1.64 
1.648
1.656
1.664
1.672
1.68 
1.688
1.696
1.704
1.712
1.72 
1.728
1.736
1.744
1.752
1.76 
1.768
1.776
1.784
1.792
1.8  
1.808
1.816
1.824
1.832
1.84 
1.848
1.856
1.864
1.872
1.88 
1.888
1.896
1.904
1.912
1.92 
1.928
1.936
1.944
1.952
1.96 
1.968
1.976
1.984
1.992
2.   
2.008
2.016
2.024
2.032
2.04 
2.048
2.056
2.064
2.072
2.082
2.098
2.11 
2.122
2.136
2.152
2.17 
2.181
2.193
2.207
2.225
2.252
2.254
2.299
2.301
2.303
2.331
2.35 
2.365
2.389
2.409
2.427
2.45 
2.471
2.49

